Identifying group contributions in NBA lineups with spectral analysis

We address the question of how to quantify the contributions of groups of players to team success. Our approach is based on spectral analysis, a technique from algebraic signal processing, which has several appealing features. First, our analysis decomposes the team success signal into components that are naturally understood as the contributions of player groups of a given size: individuals, pairs, triples, fours, and full five-player lineups. Secondly, the decomposition is orthogonal so that contributions of a player group can be thought of as pure: Contributions attributed to a group of three, for example, have been separated from the lower-order contributions of constituent pairs and individuals. We present detailed a spectral analysis using NBA play-by-play data and show how this can be a practical tool in understanding lineup composition and utilization.

==> BOS1.csv <==
Player,LogSpecPP,PM,Poss
Isaiah Thomas,3.4,236.5,5388
Avery Bradley,3.3,228.5,5099
Jae Crowder,3.1,219.5,4685
Jared Sullinger,3,210.8,3828
Amir Johnson,2,172.8,3580
Kelly Olynyk,1.7,154.8,2835
Marcus Smart,0.9,125.3,3407
Evan Turner,-0.2,81.1,4577
Jonas Jerebko,-0.4,71.5,2346
RJ Hunter,-3.3,-18.3,624
Jordan Mickey,-3.6,6,106
David Lee,-3.6,-35,945
Tyler Zeller,-3.7,-44.3,1442
James Young,-4,-31.3,392
Terry Rozier,-4.1,-43,616

==> GSW3Ridge_out.csv <==
,term,step,estimate,lambda,dev.ratio,num,PM,Poss,Player1,Player2,Player3
119,Draymond.Green:Stephen.Curry:Klay.Thompson,1,1.3868253940421298,67.9289777899565,0.564934859814826,3,812.7315515503022,4085.0,Draymond Green,Stephen Curry,Klay Thompson
120,Draymond.Green:Stephen.Curry:Harrison.Barnes,1,1.0238781284033,67.9289777899565,0.564934859814826,3,411.34727973653594,2421.0,Draymond Green,Stephen Curry,Harrison Barnes
121,Draymond.Green:Stephen.Curry:Andre.Iguodala,1,0.9226229197724821,67.9289777899565,0.564934859814826,3,464.752203674287,1830.0,Draymond Green,Stephen Curry,Andre Iguodala
122,Draymond.Green:Stephen.Curry:Shaun.Livingston,1,0.41746133563658505,67.9289777899565,0.564934859814826,3,264.4501423369285,962.0,Draymond Green,Stephen Curry,Shaun Livingston
123,Draymond.Green:Stephen.Curry:Andrew.Bogut,1,1.6101570284605602,67.9289777899565,0.564934859814826,3,377.425388061694,2346.0,Draymond Green,Stephen Curry,Andrew Bogut
124,Draymond.Green:Stephen.Curry:Leandro.Barbosa,1,-0.0457395421933235,67.9289777899565,0.564934859814826,3,126.91983937985856,687.0,Draymond Green,Stephen Curry,Leandro Barbosa
125,Draymond.Green:Stephen.Curry:Brandon.Rush,1,0.0886021647229946,67.9289777899565,0.564934859814826,3,153.94129546401982,1116.0,Draymond Green,Stephen Curry,Brandon Rush
126,Draymond.Green:Stephen.Curry:Marreese.Speights,1,0.23808585438108604,67.9289777899565,0.564934859814826,3,97.86675324675325,299.0,Draymond Green,Stephen Curry,Marreese Speights
127,Draymond.Green:Stephen.Curry:Festus.Ezeli,1,1.0013158435496998,67.9289777899565,0.564934859814826,3,231.06094816508752,948.0,Draymond Green,Stephen Curry,Festus Ezeli
128,Draymond.Green:Stephen.Curry:Ian.Clark,1,-0.38521032884014295,67.9289777899565,0.564934859814826,3,14.48013098013098,205.0,Draymond Green,Stephen Curry,Ian Clark
129,Draymond.Green:Stephen.Curry:James.Michael.McAdoo,1,-0.34857074006947397,67.9289777899565,0.564934859814826,3,-6.375988472312002,172.0,Draymond Green,Stephen Curry,James Michael McAdoo
130,Draymond.Green:Stephen.Curry:Anderson.Varejao,1,-0.4831460685615129,67.9289777899565,0.564934859814826,3,-6.832738095238098,188.0,Draymond Green,Stephen Curry,Anderson Varejao
131,Draymond.Green:Stephen.Curry:Jason.Thompson,1,-0.5784059412215939,67.9289777899565,0.564934859814826,3,-2.1428571428571415,47.0,Draymond Green,Stephen Curry,Jason Thompson
132,Draymond.Green:Klay.Thompson:Harrison.Barnes,1,1.026561810654,67.9289777899565,0.564934859814826,3,427.31258034953487,2473.0,Draymond Green,Klay Thompson,Harrison Barnes
133,Draymond.Green:Klay.Thompson:Andre.Iguodala,1,0.796522561512296,67.9289777899565,0.564934859814826,3,388.35210120279777,1418.0,Draymond Green,Klay Thompson,Andre Iguodala
134,Draymond.Green:Klay.Thompson:Shaun.Livingston,1,0.0174432250766324,67.9289777899565,0.564934859814826,3,160.4587114038514,929.0,Draymond Green,Klay Thompson,Shaun Livingston
135,Draymond.Green:Klay.Thompson:Andrew.Bogut,1,1.23993250331575,67.9289777899565,0.564934859814826,3,359.7727970252794,2409.0,Draymond Green,Klay Thompson,Andrew Bogut
136,Draymond.Green:Klay.Thompson:Leandro.Barbosa,1,-0.30116096423440003,67.9289777899565,0.564934859814826,3,35.26821985204339,178.0,Draymond Green,Klay Thompson,Leandro Barbosa
137,Draymond.Green:Klay.Thompson:Brandon.Rush,1,0.253891703470139,67.9289777899565,0.564934859814826,3,161.0184805977267,984.0,Draymond Green,Klay Thompson,Brandon Rush
138,Draymond.Green:Klay.Thompson:Marreese.Speights,1,-0.0703812754524956,67.9289777899565,0.564934859814826,3,52.18387066150223,250.0,Draymond Green,Klay Thompson,Marreese Speights
139,Draymond.Green:Klay.Thompson:Festus.Ezeli,1,0.39238238321952096,67.9289777899565,0.564934859814826,3,151.3798733415162,721.0,Draymond Green,Klay Thompson,Festus Ezeli
140,Draymond.Green:Klay.Thompson:Ian.Clark,1,-0.31635327273741604,67.9289777899565,0.564934859814826,3,9.845711598343176,316.0,Draymond Green,Klay Thompson,Ian Clark
141,Draymond.Green:Klay.Thompson:James.Michael.McAdoo,1,-0.46740200424439104,67.9289777899565,0.564934859814826,3,-19.225988472312004,158.0,Draymond Green,Klay Thompson,James Michael McAdoo
142,Draymond.Green:Klay.Thompson:Anderson.Varejao,1,-0.262233246146088,67.9289777899565,0.564934859814826,3,8.194047619047621,68.0,Draymond Green,Klay Thompson,Anderson Varejao
143,Draymond.Green:Klay.Thompson:Jason.Thompson,1,-0.483812572125976,67.9289777899565,0.564934859814826,3,-3.857142857142856,45.0,Draymond Green,Klay Thompson,Jason Thompson
144,Draymond.Green:Harrison.Barnes:Andre.Iguodala,1,0.565555935210427,67.9289777899565,0.564934859814826,3,170.4761235475051,472.0,Draymond Green,Harrison Barnes,Andre Iguodala
145,Draymond.Green:Harrison.Barnes:Shaun.Livingston,1,0.0299677824175732,67.9289777899565,0.564934859814826,3,95.77500943639868,384.0,Draymond Green,Harrison Barnes,Shaun Livingston
146,Draymond.Green:Harrison.Barnes:Andrew.Bogut,1,0.9444243999258001,67.9289777899565,0.564934859814826,3,178.68638197127615,1246.0,Draymond Green,Harrison Barnes,Andrew Bogut
147,Draymond.Green:Harrison.Barnes:Leandro.Barbosa,1,-0.283883437888323,67.9289777899565,0.564934859814826,3,18.49102564102564,115.0,Draymond Green,Harrison Barnes,Leandro Barbosa
148,Draymond.Green:Harrison.Barnes:Brandon.Rush,1,-0.19510262681772303,67.9289777899565,0.564934859814826,3,22.299150334498506,166.0,Draymond Green,Harrison Barnes,Brandon Rush
149,Draymond.Green:Harrison.Barnes:Marreese.Speights,1,-0.296882412493481,67.9289777899565,0.564934859814826,3,7.7686868686868715,77.0,Draymond Green,Harrison Barnes,Marreese Speights
150,Draymond.Green:Harrison.Barnes:Festus.Ezeli,1,-0.393445319212735,67.9289777899565,0.564934859814826,3,16.034036467434333,326.0,Draymond Green,Harrison Barnes,Festus Ezeli
151,Draymond.Green:Harrison.Barnes:Ian.Clark,1,-0.20679027135058803,67.9289777899565,0.564934859814826,3,9.807692307692307,72.0,Draymond Green,Harrison Barnes,Ian Clark
152,Draymond.Green:Harrison.Barnes:James.Michael.McAdoo,1,-0.47629896547313794,67.9289777899565,0.564934859814826,3,-12.194852941176471,98.0,Draymond Green,Harrison Barnes,James Michael McAdoo
153,Draymond.Green:Harrison.Barnes:Anderson.Varejao,1,-0.5679710522431961,67.9289777899565,0.564934859814826,3,-10.625000000000004,52.0,Draymond Green,Harrison Barnes,Anderson Varejao
154,Draymond.Green:Harrison.Barnes:Jason.Thompson,1,-0.994850415793437,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Harrison Barnes,Jason Thompson
155,Draymond.Green:Andre.Iguodala:Shaun.Livingston,1,-0.0465443936563185,67.9289777899565,0.564934859814826,3,92.48860610293049,630.0,Draymond Green,Andre Iguodala,Shaun Livingston
156,Draymond.Green:Andre.Iguodala:Andrew.Bogut,1,-0.0860638429820475,67.9289777899565,0.564934859814826,3,79.4408914728682,535.0,Draymond Green,Andre Iguodala,Andrew Bogut
157,Draymond.Green:Andre.Iguodala:Leandro.Barbosa,1,-0.159479720915352,67.9289777899565,0.564934859814826,3,40.58139643219735,396.0,Draymond Green,Andre Iguodala,Leandro Barbosa
158,Draymond.Green:Andre.Iguodala:Brandon.Rush,1,-0.43855404476570703,67.9289777899565,0.564934859814826,3,-6.810512820512818,176.0,Draymond Green,Andre Iguodala,Brandon Rush
159,Draymond.Green:Andre.Iguodala:Marreese.Speights,1,0.0783018686008549,67.9289777899565,0.564934859814826,3,44.8178286625655,202.0,Draymond Green,Andre Iguodala,Marreese Speights
160,Draymond.Green:Andre.Iguodala:Festus.Ezeli,1,0.8984691628935491,67.9289777899565,0.564934859814826,3,180.83974813657656,569.0,Draymond Green,Andre Iguodala,Festus Ezeli
161,Draymond.Green:Andre.Iguodala:Ian.Clark,1,-0.211150056133993,67.9289777899565,0.564934859814826,3,12.245162147793726,159.0,Draymond Green,Andre Iguodala,Ian Clark
162,Draymond.Green:Andre.Iguodala:James.Michael.McAdoo,1,-0.35270505259049295,67.9289777899565,0.564934859814826,3,-11.51923076923077,39.0,Draymond Green,Andre Iguodala,James Michael McAdoo
163,Draymond.Green:Andre.Iguodala:Anderson.Varejao,1,-0.132002382325506,67.9289777899565,0.564934859814826,3,10.75,51.0,Draymond Green,Andre Iguodala,Anderson Varejao
164,Draymond.Green:Andre.Iguodala:Jason.Thompson,1,-0.16198165757899,67.9289777899565,0.564934859814826,3,3.7142857142857144,18.0,Draymond Green,Andre Iguodala,Jason Thompson
165,Draymond.Green:Shaun.Livingston:Andrew.Bogut,1,-0.23532149022895998,67.9289777899565,0.564934859814826,3,47.35931372549019,370.0,Draymond Green,Shaun Livingston,Andrew Bogut
166,Draymond.Green:Shaun.Livingston:Leandro.Barbosa,1,0.0932308181599076,67.9289777899565,0.564934859814826,3,81.45256911217439,317.0,Draymond Green,Shaun Livingston,Leandro Barbosa
167,Draymond.Green:Shaun.Livingston:Brandon.Rush,1,-0.18617774612334198,67.9289777899565,0.564934859814826,3,9.377450980392156,148.0,Draymond Green,Shaun Livingston,Brandon Rush
168,Draymond.Green:Shaun.Livingston:Marreese.Speights,1,0.204654483559785,67.9289777899565,0.564934859814826,3,70.61333751044279,242.0,Draymond Green,Shaun Livingston,Marreese Speights
169,Draymond.Green:Shaun.Livingston:Festus.Ezeli,1,0.251389929911659,67.9289777899565,0.564934859814826,3,94.43145439569001,272.0,Draymond Green,Shaun Livingston,Festus Ezeli
170,Draymond.Green:Shaun.Livingston:Ian.Clark,1,-0.00307284972746832,67.9289777899565,0.564934859814826,3,21.450000000000003,73.0,Draymond Green,Shaun Livingston,Ian Clark
171,Draymond.Green:Shaun.Livingston:James.Michael.McAdoo,1,-0.102498805899386,67.9289777899565,0.564934859814826,3,1.5000000000000009,34.0,Draymond Green,Shaun Livingston,James Michael McAdoo
172,Draymond.Green:Shaun.Livingston:Anderson.Varejao,1,0.22994739346985396,67.9289777899565,0.564934859814826,3,24.756547619047616,86.0,Draymond Green,Shaun Livingston,Anderson Varejao
173,Draymond.Green:Shaun.Livingston:Jason.Thompson,1,-0.00932200273998457,67.9289777899565,0.564934859814826,3,6.714285714285714,11.0,Draymond Green,Shaun Livingston,Jason Thompson
174,Draymond.Green:Andrew.Bogut:Leandro.Barbosa,1,-0.440873432008664,67.9289777899565,0.564934859814826,3,16.55,77.0,Draymond Green,Andrew Bogut,Leandro Barbosa
175,Draymond.Green:Andrew.Bogut:Brandon.Rush,1,0.0472450428533007,67.9289777899565,0.564934859814826,3,59.029650565262045,652.0,Draymond Green,Andrew Bogut,Brandon Rush
176,Draymond.Green:Andrew.Bogut:Marreese.Speights,1,-0.30686740087014003,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Andrew Bogut,Marreese Speights
177,Draymond.Green:Andrew.Bogut:Festus.Ezeli,1,-0.333876304562232,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Andrew Bogut,Festus Ezeli
178,Draymond.Green:Andrew.Bogut:Ian.Clark,1,-0.525720046495024,67.9289777899565,0.564934859814826,3,-3.910317460317459,153.0,Draymond Green,Andrew Bogut,Ian Clark
179,Draymond.Green:Andrew.Bogut:James.Michael.McAdoo,1,-0.263721937381878,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Andrew Bogut,James Michael McAdoo
180,Draymond.Green:Andrew.Bogut:Jason.Thompson,1,-1.29673230811732,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Andrew Bogut,Jason Thompson
181,Draymond.Green:Leandro.Barbosa:Brandon.Rush,1,-0.13905245136588298,67.9289777899565,0.564934859814826,3,7.234567393390918,202.0,Draymond Green,Leandro Barbosa,Brandon Rush
182,Draymond.Green:Leandro.Barbosa:Marreese.Speights,1,0.425455858235939,67.9289777899565,0.564934859814826,3,88.91759436469964,248.0,Draymond Green,Leandro Barbosa,Marreese Speights
183,Draymond.Green:Leandro.Barbosa:Festus.Ezeli,1,-0.0379518342342919,67.9289777899565,0.564934859814826,3,38.347135955831604,115.0,Draymond Green,Leandro Barbosa,Festus Ezeli
184,Draymond.Green:Leandro.Barbosa:Ian.Clark,1,0.104301139221916,67.9289777899565,0.564934859814826,3,20.01111111111111,54.0,Draymond Green,Leandro Barbosa,Ian Clark
185,Draymond.Green:Leandro.Barbosa:James.Michael.McAdoo,1,-0.0723747154391633,67.9289777899565,0.564934859814826,3,-6.5,40.0,Draymond Green,Leandro Barbosa,James Michael McAdoo
186,Draymond.Green:Leandro.Barbosa:Anderson.Varejao,1,-0.0282457602294637,67.9289777899565,0.564934859814826,3,-1.026785714285718,149.0,Draymond Green,Leandro Barbosa,Anderson Varejao
187,Draymond.Green:Leandro.Barbosa:Jason.Thompson,1,-0.13580109325214001,67.9289777899565,0.564934859814826,3,-2.0,2.0,Draymond Green,Leandro Barbosa,Jason Thompson
188,Draymond.Green:Brandon.Rush:Marreese.Speights,1,-0.0848612329785752,67.9289777899565,0.564934859814826,3,14.83939393939394,74.0,Draymond Green,Brandon Rush,Marreese Speights
189,Draymond.Green:Brandon.Rush:Festus.Ezeli,1,-0.09343702725321303,67.9289777899565,0.564934859814826,3,25.79202898550724,113.0,Draymond Green,Brandon Rush,Festus Ezeli
190,Draymond.Green:Brandon.Rush:Ian.Clark,1,-0.10402040251142401,67.9289777899565,0.564934859814826,3,0.32857142857142696,77.0,Draymond Green,Brandon Rush,Ian Clark
191,Draymond.Green:Brandon.Rush:James.Michael.McAdoo,1,-0.100433493718316,67.9289777899565,0.564934859814826,3,-3.261904761904762,30.0,Draymond Green,Brandon Rush,James Michael McAdoo
192,Draymond.Green:Brandon.Rush:Anderson.Varejao,1,-0.21600431851254395,67.9289777899565,0.564934859814826,3,-3.7142857142857153,42.0,Draymond Green,Brandon Rush,Anderson Varejao
193,Draymond.Green:Brandon.Rush:Jason.Thompson,1,-0.344453863438639,67.9289777899565,0.564934859814826,3,-6.999999999999998,18.0,Draymond Green,Brandon Rush,Jason Thompson
194,Draymond.Green:Marreese.Speights:Festus.Ezeli,1,-0.34205431392103597,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Marreese Speights,Festus Ezeli
195,Draymond.Green:Marreese.Speights:Ian.Clark,1,-0.00833549106492601,67.9289777899565,0.564934859814826,3,12.08859649122807,84.0,Draymond Green,Marreese Speights,Ian Clark
196,Draymond.Green:Marreese.Speights:James.Michael.McAdoo,1,-0.106029494910655,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Marreese Speights,James Michael McAdoo
197,Draymond.Green:Festus.Ezeli:Ian.Clark,1,-0.257347206871709,67.9289777899565,0.564934859814826,3,11.416666666666666,20.0,Draymond Green,Festus Ezeli,Ian Clark
198,Draymond.Green:Festus.Ezeli:James.Michael.McAdoo,1,-0.195992425638715,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Festus Ezeli,James Michael McAdoo
199,Draymond.Green:Festus.Ezeli:Anderson.Varejao,1,-0.661016580525227,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Festus Ezeli,Anderson Varejao
200,Draymond.Green:Festus.Ezeli:Jason.Thompson,1,-0.0966587077136783,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Festus Ezeli,Jason Thompson
201,Draymond.Green:Ian.Clark:James.Michael.McAdoo,1,-0.0346153346462547,67.9289777899565,0.564934859814826,3,-6.1,20.0,Draymond Green,Ian Clark,James Michael McAdoo
202,Draymond.Green:Ian.Clark:Anderson.Varejao,1,-0.0144767991917583,67.9289777899565,0.564934859814826,3,0.0,15.0,Draymond Green,Ian Clark,Anderson Varejao
203,Draymond.Green:Ian.Clark:Jason.Thompson,1,0.00019003531445581799,67.9289777899565,0.564934859814826,3,-1.8571428571428577,24.0,Draymond Green,Ian Clark,Jason Thompson
204,Stephen.Curry:Klay.Thompson:Harrison.Barnes,1,0.750013518134764,67.9289777899565,0.564934859814826,3,416.47831978725566,2431.0,Stephen Curry,Klay Thompson,Harrison Barnes
205,Stephen.Curry:Klay.Thompson:Andre.Iguodala,1,0.7582539619534909,67.9289777899565,0.564934859814826,3,376.9668596899247,1270.0,Stephen Curry,Klay Thompson,Andre Iguodala
206,Stephen.Curry:Klay.Thompson:Shaun.Livingston,1,-0.0485907616686653,67.9289777899565,0.564934859814826,3,121.34357061069204,530.0,Stephen Curry,Klay Thompson,Shaun Livingston
207,Stephen.Curry:Klay.Thompson:Andrew.Bogut,1,1.4860818656739399,67.9289777899565,0.564934859814826,3,382.1710243857056,2296.0,Stephen Curry,Klay Thompson,Andrew Bogut
208,Stephen.Curry:Klay.Thompson:Leandro.Barbosa,1,-0.33141316950832,67.9289777899565,0.564934859814826,3,31.290045248868772,107.0,Stephen Curry,Klay Thompson,Leandro Barbosa
209,Stephen.Curry:Klay.Thompson:Brandon.Rush,1,0.295263314567519,67.9289777899565,0.564934859814826,3,175.49970589416938,946.0,Stephen Curry,Klay Thompson,Brandon Rush
210,Stephen.Curry:Klay.Thompson:Marreese.Speights,1,-0.30753648413151397,67.9289777899565,0.564934859814826,3,8.080086580086576,142.0,Stephen Curry,Klay Thompson,Marreese Speights
211,Stephen.Curry:Klay.Thompson:Festus.Ezeli,1,0.3910729089125,67.9289777899565,0.564934859814826,3,152.44019080183367,694.0,Stephen Curry,Klay Thompson,Festus Ezeli
212,Stephen.Curry:Klay.Thompson:Ian.Clark,1,-0.27635067323220597,67.9289777899565,0.564934859814826,3,11.357115107115106,151.0,Stephen Curry,Klay Thompson,Ian Clark
213,Stephen.Curry:Klay.Thompson:James.Michael.McAdoo,1,-0.30983680161420896,67.9289777899565,0.564934859814826,3,-1.1593218056453347,157.0,Stephen Curry,Klay Thompson,James Michael McAdoo
214,Stephen.Curry:Klay.Thompson:Anderson.Varejao,1,-0.417980482976254,67.9289777899565,0.564934859814826,3,-6.8059523809523785,45.0,Stephen Curry,Klay Thompson,Anderson Varejao
215,Stephen.Curry:Klay.Thompson:Jason.Thompson,1,-0.37066063509365,67.9289777899565,0.564934859814826,3,3.0559006211180133,79.0,Stephen Curry,Klay Thompson,Jason Thompson
216,Stephen.Curry:Harrison.Barnes:Andre.Iguodala,1,0.283644065892972,67.9289777899565,0.564934859814826,3,164.0287675701491,696.0,Stephen Curry,Harrison Barnes,Andre Iguodala
217,Stephen.Curry:Harrison.Barnes:Shaun.Livingston,1,-0.045284325539635996,67.9289777899565,0.564934859814826,3,72.06650644987712,328.0,Stephen Curry,Harrison Barnes,Shaun Livingston
218,Stephen.Curry:Harrison.Barnes:Andrew.Bogut,1,0.5740242150757471,67.9289777899565,0.564934859814826,3,161.2894229962986,1299.0,Stephen Curry,Harrison Barnes,Andrew Bogut
219,Stephen.Curry:Harrison.Barnes:Leandro.Barbosa,1,-0.18410565799487502,67.9289777899565,0.564934859814826,3,16.52245754245754,253.0,Stephen Curry,Harrison Barnes,Leandro Barbosa
220,Stephen.Curry:Harrison.Barnes:Brandon.Rush,1,-0.22575958124726703,67.9289777899565,0.564934859814826,3,14.451964187312354,223.0,Stephen Curry,Harrison Barnes,Brandon Rush
221,Stephen.Curry:Harrison.Barnes:Marreese.Speights,1,-0.28507831832657693,67.9289777899565,0.564934859814826,3,-4.26450216450216,136.0,Stephen Curry,Harrison Barnes,Marreese Speights
222,Stephen.Curry:Harrison.Barnes:Festus.Ezeli,1,-0.101271915732686,67.9289777899565,0.564934859814826,3,38.78221828561615,395.0,Stephen Curry,Harrison Barnes,Festus Ezeli
223,Stephen.Curry:Harrison.Barnes:Ian.Clark,1,-0.0831624661278002,67.9289777899565,0.564934859814826,3,9.807692307692307,38.0,Stephen Curry,Harrison Barnes,Ian Clark
224,Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo,1,-0.465760646994174,67.9289777899565,0.564934859814826,3,-18.028186274509803,104.0,Stephen Curry,Harrison Barnes,James Michael McAdoo
225,Stephen.Curry:Harrison.Barnes:Anderson.Varejao,1,-0.395147066701273,67.9289777899565,0.564934859814826,3,-24.987637362637365,89.0,Stephen Curry,Harrison Barnes,Anderson Varejao
226,Stephen.Curry:Harrison.Barnes:Jason.Thompson,1,-0.130470474944534,67.9289777899565,0.564934859814826,3,12.5,14.0,Stephen Curry,Harrison Barnes,Jason Thompson
227,Stephen.Curry:Andre.Iguodala:Shaun.Livingston,1,-0.102361125262947,67.9289777899565,0.564934859814826,3,73.67441722163635,499.0,Stephen Curry,Andre Iguodala,Shaun Livingston
228,Stephen.Curry:Andre.Iguodala:Andrew.Bogut,1,-0.13350469855417899,67.9289777899565,0.564934859814826,3,70.15268800966476,541.0,Stephen Curry,Andre Iguodala,Andrew Bogut
229,Stephen.Curry:Andre.Iguodala:Leandro.Barbosa,1,-0.138640278472112,67.9289777899565,0.564934859814826,3,37.11433209302774,478.0,Stephen Curry,Andre Iguodala,Leandro Barbosa
230,Stephen.Curry:Andre.Iguodala:Brandon.Rush,1,-0.39818405181147704,67.9289777899565,0.564934859814826,3,-13.525014985014984,207.0,Stephen Curry,Andre Iguodala,Brandon Rush
231,Stephen.Curry:Andre.Iguodala:Marreese.Speights,1,-0.16651419797669598,67.9289777899565,0.564934859814826,3,15.671645021645023,212.0,Stephen Curry,Andre Iguodala,Marreese Speights
232,Stephen.Curry:Andre.Iguodala:Festus.Ezeli,1,0.888404283467187,67.9289777899565,0.564934859814826,3,197.16758363441207,633.0,Stephen Curry,Andre Iguodala,Festus Ezeli
233,Stephen.Curry:Andre.Iguodala:Ian.Clark,1,-0.26850558117636303,67.9289777899565,0.564934859814826,3,0.7398989898989887,56.0,Stephen Curry,Andre Iguodala,Ian Clark
234,Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo,1,-0.38215837698440097,67.9289777899565,0.564934859814826,3,-8.102564102564102,39.0,Stephen Curry,Andre Iguodala,James Michael McAdoo
235,Stephen.Curry:Andre.Iguodala:Anderson.Varejao,1,-0.39947501632750304,67.9289777899565,0.564934859814826,3,-0.8269230769230766,74.0,Stephen Curry,Andre Iguodala,Anderson Varejao
236,Stephen.Curry:Andre.Iguodala:Jason.Thompson,1,-0.190104348210892,67.9289777899565,0.564934859814826,3,2.2142857142857144,20.0,Stephen Curry,Andre Iguodala,Jason Thompson
237,Stephen.Curry:Shaun.Livingston:Andrew.Bogut,1,-0.127456758757141,67.9289777899565,0.564934859814826,3,57.52631578947368,239.0,Stephen Curry,Shaun Livingston,Andrew Bogut
238,Stephen.Curry:Shaun.Livingston:Leandro.Barbosa,1,0.0869765863677173,67.9289777899565,0.564934859814826,3,58.190183982684,205.0,Stephen Curry,Shaun Livingston,Leandro Barbosa
239,Stephen.Curry:Shaun.Livingston:Brandon.Rush,1,-0.114536091941349,67.9289777899565,0.564934859814826,3,15.088057040998219,76.0,Stephen Curry,Shaun Livingston,Brandon Rush
240,Stephen.Curry:Shaun.Livingston:Marreese.Speights,1,0.0946819085466078,67.9289777899565,0.564934859814826,3,44.680606060606074,150.0,Stephen Curry,Shaun Livingston,Marreese Speights
241,Stephen.Curry:Shaun.Livingston:Festus.Ezeli,1,0.176448627348793,67.9289777899565,0.564934859814826,3,80.03571124994687,244.0,Stephen Curry,Shaun Livingston,Festus Ezeli
242,Stephen.Curry:Shaun.Livingston:Ian.Clark,1,0.0284483825565169,67.9289777899565,0.564934859814826,3,7.5,8.0,Stephen Curry,Shaun Livingston,Ian Clark
243,Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo,1,-0.12838440421808803,67.9289777899565,0.564934859814826,3,-6.816666666666666,36.0,Stephen Curry,Shaun Livingston,James Michael McAdoo
244,Stephen.Curry:Shaun.Livingston:Anderson.Varejao,1,-0.0176659688706837,67.9289777899565,0.564934859814826,3,1.0898809523809527,70.0,Stephen Curry,Shaun Livingston,Anderson Varejao
245,Stephen.Curry:Shaun.Livingston:Jason.Thompson,1,-0.00968679587174725,67.9289777899565,0.564934859814826,3,7.714285714285714,13.0,Stephen Curry,Shaun Livingston,Jason Thompson
246,Stephen.Curry:Andrew.Bogut:Leandro.Barbosa,1,-0.49693531331942403,67.9289777899565,0.564934859814826,3,8.69285714285714,87.0,Stephen Curry,Andrew Bogut,Leandro Barbosa
247,Stephen.Curry:Andrew.Bogut:Brandon.Rush,1,0.23791064874748002,67.9289777899565,0.564934859814826,3,78.25026980109868,655.0,Stephen Curry,Andrew Bogut,Brandon Rush
248,Stephen.Curry:Andrew.Bogut:Festus.Ezeli,1,-0.380162545622393,67.9289777899565,0.564934859814826,3,0.0,0.0,Stephen Curry,Andrew Bogut,Festus Ezeli
249,Stephen.Curry:Andrew.Bogut:Ian.Clark,1,-0.9197028010793,67.9289777899565,0.564934859814826,3,-9.210317460317462,93.0,Stephen Curry,Andrew Bogut,Ian Clark
250,Stephen.Curry:Andrew.Bogut:James.Michael.McAdoo,1,-0.251462183787322,67.9289777899565,0.564934859814826,3,0.6666666666666665,2.0,Stephen Curry,Andrew Bogut,James Michael McAdoo
251,Stephen.Curry:Andrew.Bogut:Jason.Thompson,1,-0.458804763977619,67.9289777899565,0.564934859814826,3,8.41304347826087,32.0,Stephen Curry,Andrew Bogut,Jason Thompson
252,Stephen.Curry:Leandro.Barbosa:Brandon.Rush,1,-0.0892516715839863,67.9289777899565,0.564934859814826,3,0.8655197743432979,208.0,Stephen Curry,Leandro Barbosa,Brandon Rush
253,Stephen.Curry:Leandro.Barbosa:Marreese.Speights,1,0.45168906761299604,67.9289777899565,0.564934859814826,3,84.63363636363638,245.0,Stephen Curry,Leandro Barbosa,Marreese Speights
254,Stephen.Curry:Leandro.Barbosa:Festus.Ezeli,1,-0.0504893997958207,67.9289777899565,0.564934859814826,3,35.65325428194993,139.0,Stephen Curry,Leandro Barbosa,Festus Ezeli
255,Stephen.Curry:Leandro.Barbosa:Ian.Clark,1,0.033633969552268994,67.9289777899565,0.564934859814826,3,5.777777777777778,13.0,Stephen Curry,Leandro Barbosa,Ian Clark
256,Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo,1,-0.11855392940685099,67.9289777899565,0.564934859814826,3,-9.25,40.0,Stephen Curry,Leandro Barbosa,James Michael McAdoo
257,Stephen.Curry:Leandro.Barbosa:Anderson.Varejao,1,-0.121576264112614,67.9289777899565,0.564934859814826,3,-17.556089743589748,187.0,Stephen Curry,Leandro Barbosa,Anderson Varejao
258,Stephen.Curry:Leandro.Barbosa:Jason.Thompson,1,0.0552573446707911,67.9289777899565,0.564934859814826,3,0.0,0.0,Stephen Curry,Leandro Barbosa,Jason Thompson
259,Stephen.Curry:Brandon.Rush:Marreese.Speights,1,-0.18226284806976,67.9289777899565,0.564934859814826,3,-9.202380952380953,63.0,Stephen Curry,Brandon Rush,Marreese Speights
260,Stephen.Curry:Brandon.Rush:Festus.Ezeli,1,-0.0430309072677947,67.9289777899565,0.564934859814826,3,30.852635046113303,126.0,Stephen Curry,Brandon Rush,Festus Ezeli
261,Stephen.Curry:Brandon.Rush:Ian.Clark,1,-0.10732005716149601,67.9289777899565,0.564934859814826,3,-5.571428571428573,41.0,Stephen Curry,Brandon Rush,Ian Clark
262,Stephen.Curry:Brandon.Rush:James.Michael.McAdoo,1,-0.0445142444839799,67.9289777899565,0.564934859814826,3,1.7380952380952381,27.0,Stephen Curry,Brandon Rush,James Michael McAdoo
263,Stephen.Curry:Brandon.Rush:Anderson.Varejao,1,-0.244829934862987,67.9289777899565,0.564934859814826,3,-18.166666666666664,51.0,Stephen Curry,Brandon Rush,Anderson Varejao
264,Stephen.Curry:Brandon.Rush:Jason.Thompson,1,-0.16492241865899498,67.9289777899565,0.564934859814826,3,-2.08695652173913,41.0,Stephen Curry,Brandon Rush,Jason Thompson
265,Stephen.Curry:Marreese.Speights:Festus.Ezeli,1,-0.681046615198025,67.9289777899565,0.564934859814826,3,-11.0,12.0,Stephen Curry,Marreese Speights,Festus Ezeli
266,Stephen.Curry:Marreese.Speights:Ian.Clark,1,-0.14319042281067001,67.9289777899565,0.564934859814826,3,-6.0,6.0,Stephen Curry,Marreese Speights,Ian Clark
267,Stephen.Curry:Marreese.Speights:James.Michael.McAdoo,1,-0.15108427933272597,67.9289777899565,0.564934859814826,3,0.0,4.0,Stephen Curry,Marreese Speights,James Michael McAdoo
268,Stephen.Curry:Marreese.Speights:Anderson.Varejao,1,0.0295826435216517,67.9289777899565,0.564934859814826,3,0.0,0.0,Stephen Curry,Marreese Speights,Anderson Varejao
269,Stephen.Curry:Marreese.Speights:Jason.Thompson,1,-0.0175376644573563,67.9289777899565,0.564934859814826,3,0.0,0.0,Stephen Curry,Marreese Speights,Jason Thompson
270,Stephen.Curry:Festus.Ezeli:Ian.Clark,1,-0.234243425049976,67.9289777899565,0.564934859814826,3,12.416666666666666,14.0,Stephen Curry,Festus Ezeli,Ian Clark
271,Stephen.Curry:Festus.Ezeli:James.Michael.McAdoo,1,-0.0439508210801772,67.9289777899565,0.564934859814826,3,2.4000000000000004,8.0,Stephen Curry,Festus Ezeli,James Michael McAdoo
272,Stephen.Curry:Festus.Ezeli:Anderson.Varejao,1,-0.66191653554979,67.9289777899565,0.564934859814826,3,0.0,0.0,Stephen Curry,Festus Ezeli,Anderson Varejao
273,Stephen.Curry:Ian.Clark:James.Michael.McAdoo,1,0.0958073772388257,67.9289777899565,0.564934859814826,3,5.0,6.0,Stephen Curry,Ian Clark,James Michael McAdoo
274,Stephen.Curry:Ian.Clark:Anderson.Varejao,1,-0.0195954912453145,67.9289777899565,0.564934859814826,3,-2.5,6.0,Stephen Curry,Ian Clark,Anderson Varejao
275,Stephen.Curry:Ian.Clark:Jason.Thompson,1,-0.0147847787367084,67.9289777899565,0.564934859814826,3,-1.8571428571428577,23.0,Stephen Curry,Ian Clark,Jason Thompson
276,Stephen.Curry:James.Michael.McAdoo:Anderson.Varejao,1,-0.16939616671206797,67.9289777899565,0.564934859814826,3,-4.0,1.0,Stephen Curry,James Michael McAdoo,Anderson Varejao
277,Stephen.Curry:James.Michael.McAdoo:Jason.Thompson,1,0.16997611627080098,67.9289777899565,0.564934859814826,3,1.5,1.0,Stephen Curry,James Michael McAdoo,Jason Thompson
278,Klay.Thompson:Harrison.Barnes:Andre.Iguodala,1,0.385340823786555,67.9289777899565,0.564934859814826,3,199.5137858851674,671.0,Klay Thompson,Harrison Barnes,Andre Iguodala
279,Klay.Thompson:Harrison.Barnes:Shaun.Livingston,1,-0.0807630796423043,67.9289777899565,0.564934859814826,3,35.27378790811767,733.0,Klay Thompson,Harrison Barnes,Shaun Livingston
280,Klay.Thompson:Harrison.Barnes:Andrew.Bogut,1,0.551007750714785,67.9289777899565,0.564934859814826,3,180.90587957893163,1393.0,Klay Thompson,Harrison Barnes,Andrew Bogut
281,Klay.Thompson:Harrison.Barnes:Leandro.Barbosa,1,-0.220436901163331,67.9289777899565,0.564934859814826,3,-7.2512820512820415,144.0,Klay Thompson,Harrison Barnes,Leandro Barbosa
282,Klay.Thompson:Harrison.Barnes:Brandon.Rush,1,-0.16857473399319597,67.9289777899565,0.564934859814826,3,-1.0483463716938566,265.0,Klay Thompson,Harrison Barnes,Brandon Rush
283,Klay.Thompson:Harrison.Barnes:Marreese.Speights,1,-0.29247920894264096,67.9289777899565,0.564934859814826,3,-31.433469308469295,323.0,Klay Thompson,Harrison Barnes,Marreese Speights
284,Klay.Thompson:Harrison.Barnes:Festus.Ezeli,1,-0.3543448528967871,67.9289777899565,0.564934859814826,3,-1.1746591847395778,353.0,Klay Thompson,Harrison Barnes,Festus Ezeli
285,Klay.Thompson:Harrison.Barnes:Ian.Clark,1,-0.158397764941035,67.9289777899565,0.564934859814826,3,-2.493065268065269,166.0,Klay Thompson,Harrison Barnes,Ian Clark
286,Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo,1,-0.39342094664925004,67.9289777899565,0.564934859814826,3,-24.278186274509803,121.0,Klay Thompson,Harrison Barnes,James Michael McAdoo
287,Klay.Thompson:Harrison.Barnes:Anderson.Varejao,1,-0.256993425961903,67.9289777899565,0.564934859814826,3,-13.538043478260871,81.0,Klay Thompson,Harrison Barnes,Anderson Varejao
288,Klay.Thompson:Harrison.Barnes:Jason.Thompson,1,-0.0949149382479416,67.9289777899565,0.564934859814826,3,9.833333333333334,20.0,Klay Thompson,Harrison Barnes,Jason Thompson
289,Klay.Thompson:Andre.Iguodala:Shaun.Livingston,1,-0.102622599556871,67.9289777899565,0.564934859814826,3,35.24957083146737,446.0,Klay Thompson,Andre Iguodala,Shaun Livingston
290,Klay.Thompson:Andre.Iguodala:Andrew.Bogut,1,0.23547912038762397,67.9289777899565,0.564934859814826,3,128.3514975334743,535.0,Klay Thompson,Andre Iguodala,Andrew Bogut
291,Klay.Thompson:Andre.Iguodala:Leandro.Barbosa,1,-0.308325351865141,67.9289777899565,0.564934859814826,3,-1.0060606060606068,53.0,Klay Thompson,Andre Iguodala,Leandro Barbosa
292,Klay.Thompson:Andre.Iguodala:Brandon.Rush,1,-0.11329436305467,67.9289777899565,0.564934859814826,3,13.753939393939396,94.0,Klay Thompson,Andre Iguodala,Brandon Rush
293,Klay.Thompson:Andre.Iguodala:Marreese.Speights,1,-0.0598917331796238,67.9289777899565,0.564934859814826,3,11.698769651401223,214.0,Klay Thompson,Andre Iguodala,Marreese Speights
294,Klay.Thompson:Andre.Iguodala:Festus.Ezeli,1,0.0671622503279201,67.9289777899565,0.564934859814826,3,74.0943530921633,360.0,Klay Thompson,Andre Iguodala,Festus Ezeli
295,Klay.Thompson:Andre.Iguodala:Ian.Clark,1,-0.17090834167426902,67.9289777899565,0.564934859814826,3,7.241626794258373,154.0,Klay Thompson,Andre Iguodala,Ian Clark
296,Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo,1,-0.19706493002205602,67.9289777899565,0.564934859814826,3,0.6307692307692303,53.0,Klay Thompson,Andre Iguodala,James Michael McAdoo
297,Klay.Thompson:Andre.Iguodala:Anderson.Varejao,1,-0.29455170498315003,67.9289777899565,0.564934859814826,3,4.0,10.0,Klay Thompson,Andre Iguodala,Anderson Varejao
298,Klay.Thompson:Andre.Iguodala:Jason.Thompson,1,-0.3162600661811,67.9289777899565,0.564934859814826,3,-4.5,14.0,Klay Thompson,Andre Iguodala,Jason Thompson
299,Klay.Thompson:Shaun.Livingston:Andrew.Bogut,1,-0.14859196197107902,67.9289777899565,0.564934859814826,3,45.127296181630534,401.0,Klay Thompson,Shaun Livingston,Andrew Bogut
300,Klay.Thompson:Shaun.Livingston:Leandro.Barbosa,1,-0.11824513109608802,67.9289777899565,0.564934859814826,3,-20.561860361860354,196.0,Klay Thompson,Shaun Livingston,Leandro Barbosa
301,Klay.Thompson:Shaun.Livingston:Brandon.Rush,1,-0.257685778029344,67.9289777899565,0.564934859814826,3,-32.36892583120205,208.0,Klay Thompson,Shaun Livingston,Brandon Rush
302,Klay.Thompson:Shaun.Livingston:Marreese.Speights,1,-0.0746122193158346,67.9289777899565,0.564934859814826,3,-4.24833222333222,356.0,Klay Thompson,Shaun Livingston,Marreese Speights
303,Klay.Thompson:Shaun.Livingston:Festus.Ezeli,1,-0.227370522425178,67.9289777899565,0.564934859814826,3,-3.3588681849551354,142.0,Klay Thompson,Shaun Livingston,Festus Ezeli
304,Klay.Thompson:Shaun.Livingston:Ian.Clark,1,-0.0405986426867892,67.9289777899565,0.564934859814826,3,3.5166666666666657,137.0,Klay Thompson,Shaun Livingston,Ian Clark
305,Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo,1,-0.0948352382509544,67.9289777899565,0.564934859814826,3,-17.18333333333333,54.0,Klay Thompson,Shaun Livingston,James Michael McAdoo
306,Klay.Thompson:Shaun.Livingston:Anderson.Varejao,1,0.11048948986147501,67.9289777899565,0.564934859814826,3,15.62028985507246,67.0,Klay Thompson,Shaun Livingston,Anderson Varejao
307,Klay.Thompson:Shaun.Livingston:Jason.Thompson,1,-0.0552823711964906,67.9289777899565,0.564934859814826,3,-3.4999999999999987,37.0,Klay Thompson,Shaun Livingston,Jason Thompson
308,Klay.Thompson:Andrew.Bogut:Leandro.Barbosa,1,-0.46947760436166497,67.9289777899565,0.564934859814826,3,2.1749999999999994,31.0,Klay Thompson,Andrew Bogut,Leandro Barbosa
309,Klay.Thompson:Andrew.Bogut:Brandon.Rush,1,0.15532326370335098,67.9289777899565,0.564934859814826,3,68.07169837252724,666.0,Klay Thompson,Andrew Bogut,Brandon Rush
310,Klay.Thompson:Andrew.Bogut:Marreese.Speights,1,-0.281550159074176,67.9289777899565,0.564934859814826,3,-9.0,9.0,Klay Thompson,Andrew Bogut,Marreese Speights
311,Klay.Thompson:Andrew.Bogut:Festus.Ezeli,1,-0.38177444395625504,67.9289777899565,0.564934859814826,3,0.0,0.0,Klay Thompson,Andrew Bogut,Festus Ezeli
312,Klay.Thompson:Andrew.Bogut:Ian.Clark,1,-0.278267403946812,67.9289777899565,0.564934859814826,3,9.42777777777778,133.0,Klay Thompson,Andrew Bogut,Ian Clark
313,Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo,1,-0.036438351292363995,67.9289777899565,0.564934859814826,3,7.6,6.0,Klay Thompson,Andrew Bogut,James Michael McAdoo
314,Klay.Thompson:Andrew.Bogut:Jason.Thompson,1,-0.46053985600599995,67.9289777899565,0.564934859814826,3,8.41304347826087,32.0,Klay Thompson,Andrew Bogut,Jason Thompson
315,Klay.Thompson:Leandro.Barbosa:Brandon.Rush,1,-0.010912298742756999,67.9289777899565,0.564934859814826,3,7.306595365418895,55.0,Klay Thompson,Leandro Barbosa,Brandon Rush
316,Klay.Thompson:Leandro.Barbosa:Marreese.Speights,1,-0.0955202093531364,67.9289777899565,0.564934859814826,3,-3.7130147630147547,151.0,Klay Thompson,Leandro Barbosa,Marreese Speights
317,Klay.Thompson:Leandro.Barbosa:Festus.Ezeli,1,-0.176634529637685,67.9289777899565,0.564934859814826,3,-0.14126984126984166,55.0,Klay Thompson,Leandro Barbosa,Festus Ezeli
318,Klay.Thompson:Leandro.Barbosa:Ian.Clark,1,0.0110574990393872,67.9289777899565,0.564934859814826,3,1.2159090909090908,42.0,Klay Thompson,Leandro Barbosa,Ian Clark
319,Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo,1,-0.19216040028574602,67.9289777899565,0.564934859814826,3,-18.75,25.0,Klay Thompson,Leandro Barbosa,James Michael McAdoo
320,Klay.Thompson:Leandro.Barbosa:Anderson.Varejao,1,-0.7100156508231721,67.9289777899565,0.564934859814826,3,-8.0,6.0,Klay Thompson,Leandro Barbosa,Anderson Varejao
321,Klay.Thompson:Leandro.Barbosa:Jason.Thompson,1,-0.0515430641866466,67.9289777899565,0.564934859814826,3,-3.5,4.0,Klay Thompson,Leandro Barbosa,Jason Thompson
322,Klay.Thompson:Brandon.Rush:Marreese.Speights,1,-0.166061781014087,67.9289777899565,0.564934859814826,3,-20.03181818181818,113.0,Klay Thompson,Brandon Rush,Marreese Speights
323,Klay.Thompson:Brandon.Rush:Festus.Ezeli,1,0.24020471376099103,67.9289777899565,0.564934859814826,3,39.99999999999999,82.0,Klay Thompson,Brandon Rush,Festus Ezeli
324,Klay.Thompson:Brandon.Rush:Ian.Clark,1,-0.0168176248743424,67.9289777899565,0.564934859814826,3,-0.4924242424242389,75.0,Klay Thompson,Brandon Rush,Ian Clark
325,Klay.Thompson:Brandon.Rush:James.Michael.McAdoo,1,-0.0924870248000086,67.9289777899565,0.564934859814826,3,-7.761904761904762,38.0,Klay Thompson,Brandon Rush,James Michael McAdoo
326,Klay.Thompson:Brandon.Rush:Anderson.Varejao,1,-0.0528216180306207,67.9289777899565,0.564934859814826,3,-0.6273291925465836,62.0,Klay Thompson,Brandon Rush,Anderson Varejao
327,Klay.Thompson:Brandon.Rush:Jason.Thompson,1,-0.15319564424167198,67.9289777899565,0.564934859814826,3,-9.086956521739129,51.0,Klay Thompson,Brandon Rush,Jason Thompson
328,Klay.Thompson:Marreese.Speights:Festus.Ezeli,1,-0.108981517383096,67.9289777899565,0.564934859814826,3,-4.0666666666666655,26.0,Klay Thompson,Marreese Speights,Festus Ezeli
329,Klay.Thompson:Marreese.Speights:Ian.Clark,1,-0.0216791802789344,67.9289777899565,0.564934859814826,3,-2.6879186602870817,146.0,Klay Thompson,Marreese Speights,Ian Clark
330,Klay.Thompson:Marreese.Speights:James.Michael.McAdoo,1,-0.049889716528056,67.9289777899565,0.564934859814826,3,-6.0,7.0,Klay Thompson,Marreese Speights,James Michael McAdoo
331,Klay.Thompson:Marreese.Speights:Anderson.Varejao,1,0.0301505195931514,67.9289777899565,0.564934859814826,3,0.0,0.0,Klay Thompson,Marreese Speights,Anderson Varejao
332,Klay.Thompson:Marreese.Speights:Jason.Thompson,1,-0.0841904691919325,67.9289777899565,0.564934859814826,3,-6.0,6.0,Klay Thompson,Marreese Speights,Jason Thompson
333,Klay.Thompson:Festus.Ezeli:Ian.Clark,1,-0.0679888623584721,67.9289777899565,0.564934859814826,3,9.333333333333334,22.0,Klay Thompson,Festus Ezeli,Ian Clark
334,Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo,1,0.0202888730784574,67.9289777899565,0.564934859814826,3,0.7333333333333338,14.0,Klay Thompson,Festus Ezeli,James Michael McAdoo
335,Klay.Thompson:Festus.Ezeli:Jason.Thompson,1,-0.181048983690869,67.9289777899565,0.564934859814826,3,-2.5,3.0,Klay Thompson,Festus Ezeli,Jason Thompson
336,Klay.Thompson:Ian.Clark:James.Michael.McAdoo,1,-0.0024907668292738602,67.9289777899565,0.564934859814826,3,-5.499999999999998,67.0,Klay Thompson,Ian Clark,James Michael McAdoo
337,Klay.Thompson:Ian.Clark:Anderson.Varejao,1,-0.0777536196916891,67.9289777899565,0.564934859814826,3,-6.0,28.0,Klay Thompson,Ian Clark,Anderson Varejao
338,Klay.Thompson:Ian.Clark:Jason.Thompson,1,0.00262850268331538,67.9289777899565,0.564934859814826,3,-3.8571428571428563,57.0,Klay Thompson,Ian Clark,Jason Thompson
339,Klay.Thompson:James.Michael.McAdoo:Anderson.Varejao,1,0.14144016348890898,67.9289777899565,0.564934859814826,3,2.0,2.0,Klay Thompson,James Michael McAdoo,Anderson Varejao
340,Klay.Thompson:James.Michael.McAdoo:Jason.Thompson,1,0.0885858391330602,67.9289777899565,0.564934859814826,3,2.166666666666668,21.0,Klay Thompson,James Michael McAdoo,Jason Thompson
341,Harrison.Barnes:Andre.Iguodala:Shaun.Livingston,1,0.0492554138400331,67.9289777899565,0.564934859814826,3,51.10523936847465,742.0,Harrison Barnes,Andre Iguodala,Shaun Livingston
342,Harrison.Barnes:Andre.Iguodala:Andrew.Bogut,1,-0.287956778800598,67.9289777899565,0.564934859814826,3,26.814285714285717,210.0,Harrison Barnes,Andre Iguodala,Andrew Bogut
343,Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa,1,-0.148603895211168,67.9289777899565,0.564934859814826,3,-7.7386534054181215,544.0,Harrison Barnes,Andre Iguodala,Leandro Barbosa
344,Harrison.Barnes:Andre.Iguodala:Brandon.Rush,1,-0.184661220162917,67.9289777899565,0.564934859814826,3,-17.642857142857146,78.0,Harrison Barnes,Andre Iguodala,Brandon Rush
345,Harrison.Barnes:Andre.Iguodala:Marreese.Speights,1,-0.0719295983421588,67.9289777899565,0.564934859814826,3,-5.8129424497071565,388.0,Harrison Barnes,Andre Iguodala,Marreese Speights
346,Harrison.Barnes:Andre.Iguodala:Festus.Ezeli,1,-0.29656915528413,67.9289777899565,0.564934859814826,3,-0.5624242424242443,225.0,Harrison Barnes,Andre Iguodala,Festus Ezeli
347,Harrison.Barnes:Andre.Iguodala:Ian.Clark,1,-0.0504422371841359,67.9289777899565,0.564934859814826,3,2.145670995670992,148.0,Harrison Barnes,Andre Iguodala,Ian Clark
348,Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo,1,-0.0848072878823338,67.9289777899565,0.564934859814826,3,0.40000000000000036,29.0,Harrison Barnes,Andre Iguodala,James Michael McAdoo
349,Harrison.Barnes:Andre.Iguodala:Anderson.Varejao,1,-0.364305772744651,67.9289777899565,0.564934859814826,3,-11.14835164835165,58.0,Harrison Barnes,Andre Iguodala,Anderson Varejao
350,Harrison.Barnes:Andre.Iguodala:Jason.Thompson,1,0.111448501592551,67.9289777899565,0.564934859814826,3,3.9999999999999996,11.0,Harrison Barnes,Andre Iguodala,Jason Thompson
351,Harrison.Barnes:Shaun.Livingston:Andrew.Bogut,1,0.126329176177057,67.9289777899565,0.564934859814826,3,55.39645202578639,246.0,Harrison Barnes,Shaun Livingston,Andrew Bogut
352,Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa,1,-0.10195928703321601,67.9289777899565,0.564934859814826,3,-22.337411658659125,648.0,Harrison Barnes,Shaun Livingston,Leandro Barbosa
353,Harrison.Barnes:Shaun.Livingston:Brandon.Rush,1,-0.252767941814855,67.9289777899565,0.564934859814826,3,-50.09572065571493,247.0,Harrison Barnes,Shaun Livingston,Brandon Rush
354,Harrison.Barnes:Shaun.Livingston:Marreese.Speights,1,-0.09609806079057699,67.9289777899565,0.564934859814826,3,-15.738504520046103,592.0,Harrison Barnes,Shaun Livingston,Marreese Speights
355,Harrison.Barnes:Shaun.Livingston:Festus.Ezeli,1,-0.23556447639981798,67.9289777899565,0.564934859814826,3,-15.410606060606057,194.0,Harrison Barnes,Shaun Livingston,Festus Ezeli
356,Harrison.Barnes:Shaun.Livingston:Ian.Clark,1,-0.0910401870665944,67.9289777899565,0.564934859814826,3,-15.976165011459132,176.0,Harrison Barnes,Shaun Livingston,Ian Clark
357,Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo,1,-0.136596519416272,67.9289777899565,0.564934859814826,3,-11.183333333333332,33.0,Harrison Barnes,Shaun Livingston,James Michael McAdoo
358,Harrison.Barnes:Shaun.Livingston:Anderson.Varejao,1,-0.0667775488135244,67.9289777899565,0.564934859814826,3,-14.575381140598534,86.0,Harrison Barnes,Shaun Livingston,Anderson Varejao
359,Harrison.Barnes:Shaun.Livingston:Jason.Thompson,1,-0.00599566714654485,67.9289777899565,0.564934859814826,3,1.3333333333333333,16.0,Harrison Barnes,Shaun Livingston,Jason Thompson
360,Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa,1,-0.13961478798074803,67.9289777899565,0.564934859814826,3,11.790584415584416,81.0,Harrison Barnes,Andrew Bogut,Leandro Barbosa
361,Harrison.Barnes:Andrew.Bogut:Brandon.Rush,1,-0.30181049303806,67.9289777899565,0.564934859814826,3,0.8909090909090889,42.0,Harrison Barnes,Andrew Bogut,Brandon Rush
362,Harrison.Barnes:Andrew.Bogut:Marreese.Speights,1,-0.28148191169428305,67.9289777899565,0.564934859814826,3,-9.0,9.0,Harrison Barnes,Andrew Bogut,Marreese Speights
363,Harrison.Barnes:Andrew.Bogut:Festus.Ezeli,1,-0.0137673677618886,67.9289777899565,0.564934859814826,3,0.0,0.0,Harrison Barnes,Andrew Bogut,Festus Ezeli
364,Harrison.Barnes:Andrew.Bogut:Ian.Clark,1,-0.115448955875175,67.9289777899565,0.564934859814826,3,5.704761904761902,48.0,Harrison Barnes,Andrew Bogut,Ian Clark
365,Harrison.Barnes:Andrew.Bogut:Jason.Thompson,1,-0.0528196492460671,67.9289777899565,0.564934859814826,3,6.0,7.0,Harrison Barnes,Andrew Bogut,Jason Thompson
366,Harrison.Barnes:Leandro.Barbosa:Brandon.Rush,1,-0.0400082582698979,67.9289777899565,0.564934859814826,3,-18.77231303179579,186.0,Harrison Barnes,Leandro Barbosa,Brandon Rush
367,Harrison.Barnes:Leandro.Barbosa:Marreese.Speights,1,-0.0519714930059662,67.9289777899565,0.564934859814826,3,-2.543688714936175,443.0,Harrison Barnes,Leandro Barbosa,Marreese Speights
368,Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli,1,0.00285194884119601,67.9289777899565,0.564934859814826,3,3.637575757575751,175.0,Harrison Barnes,Leandro Barbosa,Festus Ezeli
369,Harrison.Barnes:Leandro.Barbosa:Ian.Clark,1,-0.064435255909724,67.9289777899565,0.564934859814826,3,-8.99318181818182,76.0,Harrison Barnes,Leandro Barbosa,Ian Clark
370,Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo,1,0.142460680504469,67.9289777899565,0.564934859814826,3,4.15,27.0,Harrison Barnes,Leandro Barbosa,James Michael McAdoo
371,Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao,1,-0.287041809105425,67.9289777899565,0.564934859814826,3,-35.524975024975035,110.0,Harrison Barnes,Leandro Barbosa,Anderson Varejao
372,Harrison.Barnes:Leandro.Barbosa:Jason.Thompson,1,0.255826738147841,67.9289777899565,0.564934859814826,3,3.0,6.0,Harrison Barnes,Leandro Barbosa,Jason Thompson
373,Harrison.Barnes:Brandon.Rush:Marreese.Speights,1,-0.21485895880411202,67.9289777899565,0.564934859814826,3,-41.360815705592586,194.0,Harrison Barnes,Brandon Rush,Marreese Speights
374,Harrison.Barnes:Brandon.Rush:Festus.Ezeli,1,-0.253130616144432,67.9289777899565,0.564934859814826,3,-9.648447204968939,54.0,Harrison Barnes,Brandon Rush,Festus Ezeli
375,Harrison.Barnes:Brandon.Rush:Ian.Clark,1,-0.0553047199152171,67.9289777899565,0.564934859814826,3,-24.436554621848742,94.0,Harrison Barnes,Brandon Rush,Ian Clark
376,Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo,1,-0.0148997725306781,67.9289777899565,0.564934859814826,3,-2.0,5.0,Harrison Barnes,Brandon Rush,James Michael McAdoo
377,Harrison.Barnes:Brandon.Rush:Anderson.Varejao,1,-0.0933472037226466,67.9289777899565,0.564934859814826,3,-15.789666854884246,67.0,Harrison Barnes,Brandon Rush,Anderson Varejao
378,Harrison.Barnes:Brandon.Rush:Jason.Thompson,1,-0.0630472845210728,67.9289777899565,0.564934859814826,3,-7.000000000000002,17.0,Harrison Barnes,Brandon Rush,Jason Thompson
379,Harrison.Barnes:Marreese.Speights:Festus.Ezeli,1,-0.0830333532797365,67.9289777899565,0.564934859814826,3,-5.907142857142857,20.0,Harrison Barnes,Marreese Speights,Festus Ezeli
380,Harrison.Barnes:Marreese.Speights:Ian.Clark,1,-0.18332510419345002,67.9289777899565,0.564934859814826,3,-36.122160682454805,190.0,Harrison Barnes,Marreese Speights,Ian Clark
381,Harrison.Barnes:Marreese.Speights:James.Michael.McAdoo,1,0.263229867858635,67.9289777899565,0.564934859814826,3,1.0,1.0,Harrison Barnes,Marreese Speights,James Michael McAdoo
382,Harrison.Barnes:Marreese.Speights:Anderson.Varejao,1,0.118575606591928,67.9289777899565,0.564934859814826,3,0.0,0.0,Harrison Barnes,Marreese Speights,Anderson Varejao
383,Harrison.Barnes:Marreese.Speights:Jason.Thompson,1,-0.0337137500473586,67.9289777899565,0.564934859814826,3,-3.0000000000000013,9.0,Harrison Barnes,Marreese Speights,Jason Thompson
384,Harrison.Barnes:Festus.Ezeli:Ian.Clark,1,0.0787586161655531,67.9289777899565,0.564934859814826,3,2.892857142857145,52.0,Harrison Barnes,Festus Ezeli,Ian Clark
385,Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo,1,0.00236054718274492,67.9289777899565,0.564934859814826,3,0.0,0.0,Harrison Barnes,Festus Ezeli,James Michael McAdoo
386,Harrison.Barnes:Ian.Clark:James.Michael.McAdoo,1,0.0787321931535362,67.9289777899565,0.564934859814826,3,3.0,16.0,Harrison Barnes,Ian Clark,James Michael McAdoo
387,Harrison.Barnes:Ian.Clark:Anderson.Varejao,1,-0.0545654541734201,67.9289777899565,0.564934859814826,3,-8.5,24.0,Harrison Barnes,Ian Clark,Anderson Varejao
388,Harrison.Barnes:Ian.Clark:Jason.Thompson,1,0.0418954786305443,67.9289777899565,0.564934859814826,3,-1.6666666666666685,22.0,Harrison Barnes,Ian Clark,Jason Thompson
389,Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao,1,0.24159857183081698,67.9289777899565,0.564934859814826,3,4.0,3.0,Harrison Barnes,James Michael McAdoo,Anderson Varejao
390,Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson,1,0.16953120961612198,67.9289777899565,0.564934859814826,3,1.5,1.0,Harrison Barnes,James Michael McAdoo,Jason Thompson
391,Andre.Iguodala:Shaun.Livingston:Andrew.Bogut,1,0.0644955870682997,67.9289777899565,0.564934859814826,3,34.569155844155844,266.0,Andre Iguodala,Shaun Livingston,Andrew Bogut
392,Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa,1,-0.111383395761214,67.9289777899565,0.564934859814826,3,-18.42281872739197,685.0,Andre Iguodala,Shaun Livingston,Leandro Barbosa
393,Andre.Iguodala:Shaun.Livingston:Brandon.Rush,1,-0.15069864662975,67.9289777899565,0.564934859814826,3,-21.348583580162526,145.0,Andre Iguodala,Shaun Livingston,Brandon Rush
394,Andre.Iguodala:Shaun.Livingston:Marreese.Speights,1,-0.15381238291610502,67.9289777899565,0.564934859814826,3,-16.894788424361668,521.0,Andre Iguodala,Shaun Livingston,Marreese Speights
395,Andre.Iguodala:Shaun.Livingston:Festus.Ezeli,1,-0.049881604802225,67.9289777899565,0.564934859814826,3,24.065978314808145,541.0,Andre Iguodala,Shaun Livingston,Festus Ezeli
396,Andre.Iguodala:Shaun.Livingston:Ian.Clark,1,-0.0887526864413048,67.9289777899565,0.564934859814826,3,-19.464456596035546,163.0,Andre Iguodala,Shaun Livingston,Ian Clark
397,Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo,1,-0.250773866194987,67.9289777899565,0.564934859814826,3,-40.10277777777778,105.0,Andre Iguodala,Shaun Livingston,James Michael McAdoo
398,Andre.Iguodala:Shaun.Livingston:Anderson.Varejao,1,-0.0308534866173137,67.9289777899565,0.564934859814826,3,0.42857142857142705,35.0,Andre Iguodala,Shaun Livingston,Anderson Varejao
399,Andre.Iguodala:Shaun.Livingston:Jason.Thompson,1,-0.0340430632541585,67.9289777899565,0.564934859814826,3,0.2987012987012987,37.0,Andre Iguodala,Shaun Livingston,Jason Thompson
400,Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa,1,-0.070413535128075,67.9289777899565,0.564934859814826,3,3.832251082251082,119.0,Andre Iguodala,Andrew Bogut,Leandro Barbosa
401,Andre.Iguodala:Andrew.Bogut:Brandon.Rush,1,-0.8152352103804141,67.9289777899565,0.564934859814826,3,-27.833333333333336,41.0,Andre Iguodala,Andrew Bogut,Brandon Rush
402,Andre.Iguodala:Andrew.Bogut:Marreese.Speights,1,-0.335634579321459,67.9289777899565,0.564934859814826,3,-10.0,16.0,Andre Iguodala,Andrew Bogut,Marreese Speights
403,Andre.Iguodala:Andrew.Bogut:Festus.Ezeli,1,-0.33445763305374104,67.9289777899565,0.564934859814826,3,0.0,0.0,Andre Iguodala,Andrew Bogut,Festus Ezeli
404,Andre.Iguodala:Andrew.Bogut:Ian.Clark,1,-0.0298303686080888,67.9289777899565,0.564934859814826,3,7.97142857142857,83.0,Andre Iguodala,Andrew Bogut,Ian Clark
405,Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo,1,0.0599110243534496,67.9289777899565,0.564934859814826,3,8.266666666666666,8.0,Andre Iguodala,Andrew Bogut,James Michael McAdoo
406,Andre.Iguodala:Andrew.Bogut:Jason.Thompson,1,-0.41647550968858793,67.9289777899565,0.564934859814826,3,-0.5,1.0,Andre Iguodala,Andrew Bogut,Jason Thompson
407,Andre.Iguodala:Leandro.Barbosa:Brandon.Rush,1,-0.11917579157215,67.9289777899565,0.564934859814826,3,-23.5498778998779,169.0,Andre Iguodala,Leandro Barbosa,Brandon Rush
408,Andre.Iguodala:Leandro.Barbosa:Marreese.Speights,1,0.0661385507377826,67.9289777899565,0.564934859814826,3,16.972094692521456,483.0,Andre Iguodala,Leandro Barbosa,Marreese Speights
409,Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli,1,-0.12397172104691499,67.9289777899565,0.564934859814826,3,6.6338428026246525,369.0,Andre Iguodala,Leandro Barbosa,Festus Ezeli
410,Andre.Iguodala:Leandro.Barbosa:Ian.Clark,1,0.0297951212977684,67.9289777899565,0.564934859814826,3,-0.22222222222222276,45.0,Andre Iguodala,Leandro Barbosa,Ian Clark
411,Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo,1,-0.144750556333025,67.9289777899565,0.564934859814826,3,-20.169444444444444,76.0,Andre Iguodala,Leandro Barbosa,James Michael McAdoo
412,Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao,1,-0.021051200308826002,67.9289777899565,0.564934859814826,3,-3.3983516483516496,102.0,Andre Iguodala,Leandro Barbosa,Anderson Varejao
413,Andre.Iguodala:Leandro.Barbosa:Jason.Thompson,1,0.0632253612963715,67.9289777899565,0.564934859814826,3,1.8571428571428577,18.0,Andre Iguodala,Leandro Barbosa,Jason Thompson
414,Andre.Iguodala:Brandon.Rush:Marreese.Speights,1,-0.271479426492567,67.9289777899565,0.564934859814826,3,-35.70844155844156,103.0,Andre Iguodala,Brandon Rush,Marreese Speights
415,Andre.Iguodala:Brandon.Rush:Festus.Ezeli,1,-0.23016043598413397,67.9289777899565,0.564934859814826,3,-0.7192185007974485,69.0,Andre Iguodala,Brandon Rush,Festus Ezeli
416,Andre.Iguodala:Brandon.Rush:Ian.Clark,1,-0.133922914160236,67.9289777899565,0.564934859814826,3,-29.00760233918129,74.0,Andre Iguodala,Brandon Rush,Ian Clark
417,Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo,1,-0.0524294516144682,67.9289777899565,0.564934859814826,3,-11.444444444444445,31.0,Andre Iguodala,Brandon Rush,James Michael McAdoo
418,Andre.Iguodala:Brandon.Rush:Anderson.Varejao,1,0.16754649359239002,67.9289777899565,0.564934859814826,3,1.0,3.0,Andre Iguodala,Brandon Rush,Anderson Varejao
419,Andre.Iguodala:Brandon.Rush:Jason.Thompson,1,-0.10907606816483198,67.9289777899565,0.564934859814826,3,-7.0,7.0,Andre Iguodala,Brandon Rush,Jason Thompson
420,Andre.Iguodala:Marreese.Speights:Festus.Ezeli,1,-0.0433167108734457,67.9289777899565,0.564934859814826,3,2.3090517241379303,101.0,Andre Iguodala,Marreese Speights,Festus Ezeli
421,Andre.Iguodala:Marreese.Speights:Ian.Clark,1,-0.0514872643898987,67.9289777899565,0.564934859814826,3,-15.004332801701224,152.0,Andre Iguodala,Marreese Speights,Ian Clark
422,Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo,1,-0.166076149860811,67.9289777899565,0.564934859814826,3,-15.222222222222221,37.0,Andre Iguodala,Marreese Speights,James Michael McAdoo
423,Andre.Iguodala:Marreese.Speights:Jason.Thompson,1,-0.304356807065524,67.9289777899565,0.564934859814826,3,-9.272727272727273,10.0,Andre Iguodala,Marreese Speights,Jason Thompson
424,Andre.Iguodala:Festus.Ezeli:Ian.Clark,1,-0.16495919422113198,67.9289777899565,0.564934859814826,3,-4.096491228070176,77.0,Andre Iguodala,Festus Ezeli,Ian Clark
425,Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo,1,-0.50378445177475,67.9289777899565,0.564934859814826,3,-20.641666666666666,41.0,Andre Iguodala,Festus Ezeli,James Michael McAdoo
426,Andre.Iguodala:Festus.Ezeli:Anderson.Varejao,1,-0.662549331774454,67.9289777899565,0.564934859814826,3,0.0,0.0,Andre Iguodala,Festus Ezeli,Anderson Varejao
427,Andre.Iguodala:Festus.Ezeli:Jason.Thompson,1,-0.12206318337742801,67.9289777899565,0.564934859814826,3,-1.1428571428571423,12.0,Andre Iguodala,Festus Ezeli,Jason Thompson
428,Andre.Iguodala:Ian.Clark:James.Michael.McAdoo,1,-0.0141251698913036,67.9289777899565,0.564934859814826,3,-14.044444444444444,65.0,Andre Iguodala,Ian Clark,James Michael McAdoo
429,Andre.Iguodala:Ian.Clark:Jason.Thompson,1,-0.251288904587736,67.9289777899565,0.564934859814826,3,-18.272727272727273,24.0,Andre Iguodala,Ian Clark,Jason Thompson
430,Andre.Iguodala:James.Michael.McAdoo:Anderson.Varejao,1,0.168489333256438,67.9289777899565,0.564934859814826,3,1.0,3.0,Andre Iguodala,James Michael McAdoo,Anderson Varejao
431,Andre.Iguodala:James.Michael.McAdoo:Jason.Thompson,1,-0.33642679967029304,67.9289777899565,0.564934859814826,3,-5.0,2.0,Andre Iguodala,James Michael McAdoo,Jason Thompson
432,Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa,1,0.0827159842265048,67.9289777899565,0.564934859814826,3,14.981060606060606,71.0,Shaun Livingston,Andrew Bogut,Leandro Barbosa
433,Shaun.Livingston:Andrew.Bogut:Brandon.Rush,1,-0.538217750202538,67.9289777899565,0.564934859814826,3,-18.41666666666667,72.0,Shaun Livingston,Andrew Bogut,Brandon Rush
434,Shaun.Livingston:Andrew.Bogut:Marreese.Speights,1,-0.14169849267654802,67.9289777899565,0.564934859814826,3,-9.0,13.0,Shaun Livingston,Andrew Bogut,Marreese Speights
435,Shaun.Livingston:Andrew.Bogut:Festus.Ezeli,1,-0.24513687741381002,67.9289777899565,0.564934859814826,3,0.0,0.0,Shaun Livingston,Andrew Bogut,Festus Ezeli
436,Shaun.Livingston:Andrew.Bogut:Ian.Clark,1,-0.0227468304459389,67.9289777899565,0.564934859814826,3,4.004761904761903,39.0,Shaun Livingston,Andrew Bogut,Ian Clark
437,Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo,1,-0.0149342698798689,67.9289777899565,0.564934859814826,3,0.6666666666666665,2.0,Shaun Livingston,Andrew Bogut,James Michael McAdoo
438,Shaun.Livingston:Leandro.Barbosa:Brandon.Rush,1,-0.12292745440817801,67.9289777899565,0.564934859814826,3,-27.52548763497039,246.0,Shaun Livingston,Leandro Barbosa,Brandon Rush
439,Shaun.Livingston:Leandro.Barbosa:Marreese.Speights,1,0.11617687193183301,67.9289777899565,0.564934859814826,3,42.93826040420443,652.0,Shaun Livingston,Leandro Barbosa,Marreese Speights
440,Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli,1,-0.0897490900813768,67.9289777899565,0.564934859814826,3,-7.460681320595123,296.0,Shaun Livingston,Leandro Barbosa,Festus Ezeli
441,Shaun.Livingston:Leandro.Barbosa:Ian.Clark,1,-0.0843270908320192,67.9289777899565,0.564934859814826,3,-7.768181818181821,82.0,Shaun Livingston,Leandro Barbosa,Ian Clark
442,Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo,1,-0.099888668928828,67.9289777899565,0.564934859814826,3,-20.169444444444444,89.0,Shaun Livingston,Leandro Barbosa,James Michael McAdoo
443,Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao,1,-0.243499188194865,67.9289777899565,0.564934859814826,3,-25.105790043290042,111.0,Shaun Livingston,Leandro Barbosa,Anderson Varejao
444,Shaun.Livingston:Leandro.Barbosa:Jason.Thompson,1,-0.00926205707808955,67.9289777899565,0.564934859814826,3,-2.5595238095238093,32.0,Shaun Livingston,Leandro Barbosa,Jason Thompson
445,Shaun.Livingston:Brandon.Rush:Marreese.Speights,1,-0.19598264918097802,67.9289777899565,0.564934859814826,3,-30.223514118291,200.0,Shaun Livingston,Brandon Rush,Marreese Speights
446,Shaun.Livingston:Brandon.Rush:Festus.Ezeli,1,0.0182924206101102,67.9289777899565,0.564934859814826,3,3.1641148325358848,69.0,Shaun Livingston,Brandon Rush,Festus Ezeli
447,Shaun.Livingston:Brandon.Rush:Ian.Clark,1,-0.0971866136684568,67.9289777899565,0.564934859814826,3,-23.142569659442728,84.0,Shaun Livingston,Brandon Rush,Ian Clark
448,Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo,1,0.0247413591390777,67.9289777899565,0.564934859814826,3,-3.200000000000001,27.0,Shaun Livingston,Brandon Rush,James Michael McAdoo
449,Shaun.Livingston:Brandon.Rush:Anderson.Varejao,1,0.0315968170886595,67.9289777899565,0.564934859814826,3,-3.670619235836628,54.0,Shaun Livingston,Brandon Rush,Anderson Varejao
450,Shaun.Livingston:Brandon.Rush:Jason.Thompson,1,-0.0314968066888728,67.9289777899565,0.564934859814826,3,-7.116666666666668,32.0,Shaun Livingston,Brandon Rush,Jason Thompson
451,Shaun.Livingston:Marreese.Speights:Festus.Ezeli,1,-0.0674982086190746,67.9289777899565,0.564934859814826,3,3.959051724137929,89.0,Shaun Livingston,Marreese Speights,Festus Ezeli
452,Shaun.Livingston:Marreese.Speights:Ian.Clark,1,-0.098860964354512,67.9289777899565,0.564934859814826,3,-21.70365418894831,173.0,Shaun Livingston,Marreese Speights,Ian Clark
453,Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo,1,-0.0453702229001254,67.9289777899565,0.564934859814826,3,-3.7777777777777777,34.0,Shaun Livingston,Marreese Speights,James Michael McAdoo
454,Shaun.Livingston:Marreese.Speights:Anderson.Varejao,1,0.119481186929349,67.9289777899565,0.564934859814826,3,0.0,0.0,Shaun Livingston,Marreese Speights,Anderson Varejao
455,Shaun.Livingston:Marreese.Speights:Jason.Thompson,1,-0.0112225038696333,67.9289777899565,0.564934859814826,3,-7.272727272727273,20.0,Shaun Livingston,Marreese Speights,Jason Thompson
456,Shaun.Livingston:Festus.Ezeli:Ian.Clark,1,-0.0907876726734251,67.9289777899565,0.564934859814826,3,-13.329824561403509,65.0,Shaun Livingston,Festus Ezeli,Ian Clark
457,Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo,1,-0.173010839976512,67.9289777899565,0.564934859814826,3,-17.708333333333336,33.0,Shaun Livingston,Festus Ezeli,James Michael McAdoo
458,Shaun.Livingston:Festus.Ezeli:Jason.Thompson,1,-0.0495884137783047,67.9289777899565,0.564934859814826,3,-1.3095238095238093,17.0,Shaun Livingston,Festus Ezeli,Jason Thompson
459,Shaun.Livingston:Ian.Clark:James.Michael.McAdoo,1,0.0362494242095183,67.9289777899565,0.564934859814826,3,-4.3999999999999995,60.0,Shaun Livingston,Ian Clark,James Michael McAdoo
460,Shaun.Livingston:Ian.Clark:Anderson.Varejao,1,0.0596354771882881,67.9289777899565,0.564934859814826,3,1.0,12.0,Shaun Livingston,Ian Clark,Anderson Varejao
461,Shaun.Livingston:Ian.Clark:Jason.Thompson,1,-0.00618268322088216,67.9289777899565,0.564934859814826,3,-8.722727272727273,62.0,Shaun Livingston,Ian Clark,Jason Thompson
462,Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao,1,-0.342154500213397,67.9289777899565,0.564934859814826,3,-4.0,1.0,Shaun Livingston,James Michael McAdoo,Anderson Varejao
463,Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson,1,0.0733044484964401,67.9289777899565,0.564934859814826,3,1.4666666666666672,32.0,Shaun Livingston,James Michael McAdoo,Jason Thompson
464,Andrew.Bogut:Leandro.Barbosa:Brandon.Rush,1,-0.127113111273029,67.9289777899565,0.564934859814826,3,0.0,15.0,Andrew Bogut,Leandro Barbosa,Brandon Rush
465,Andrew.Bogut:Leandro.Barbosa:Marreese.Speights,1,-0.30863369067929,67.9289777899565,0.564934859814826,3,-5.0,10.0,Andrew Bogut,Leandro Barbosa,Marreese Speights
466,Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli,1,-0.0147156878901503,67.9289777899565,0.564934859814826,3,0.0,0.0,Andrew Bogut,Leandro Barbosa,Festus Ezeli
467,Andrew.Bogut:Leandro.Barbosa:Ian.Clark,1,-0.424836033003688,67.9289777899565,0.564934859814826,3,-4.000000000000001,7.0,Andrew Bogut,Leandro Barbosa,Ian Clark
468,Andrew.Bogut:Brandon.Rush:Marreese.Speights,1,-0.08823548456479302,67.9289777899565,0.564934859814826,3,0.0,0.0,Andrew Bogut,Brandon Rush,Marreese Speights
469,Andrew.Bogut:Brandon.Rush:Ian.Clark,1,-0.0997571273951249,67.9289777899565,0.564934859814826,3,0.5952380952380949,32.0,Andrew Bogut,Brandon Rush,Ian Clark
470,Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo,1,8.00470626265433e-06,67.9289777899565,0.564934859814826,3,0.0,0.0,Andrew Bogut,Brandon Rush,James Michael McAdoo
471,Andrew.Bogut:Brandon.Rush:Jason.Thompson,1,-0.0650054495154547,67.9289777899565,0.564934859814826,3,2.9130434782608687,24.0,Andrew Bogut,Brandon Rush,Jason Thompson
472,Andrew.Bogut:Marreese.Speights:Ian.Clark,1,0.00198191032028992,67.9289777899565,0.564934859814826,3,0.0,0.0,Andrew Bogut,Marreese Speights,Ian Clark
473,Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo,1,0.0315141513109745,67.9289777899565,0.564934859814826,3,0.0,0.0,Andrew Bogut,Marreese Speights,James Michael McAdoo
474,Andrew.Bogut:Ian.Clark:James.Michael.McAdoo,1,0.7430383395738159,67.9289777899565,0.564934859814826,3,7.6,6.0,Andrew Bogut,Ian Clark,James Michael McAdoo
475,Leandro.Barbosa:Brandon.Rush:Marreese.Speights,1,0.0982074120394147,67.9289777899565,0.564934859814826,3,17.633347823865066,291.0,Leandro Barbosa,Brandon Rush,Marreese Speights
476,Leandro.Barbosa:Brandon.Rush:Festus.Ezeli,1,0.0745548929017484,67.9289777899565,0.564934859814826,3,13.991666666666669,71.0,Leandro Barbosa,Brandon Rush,Festus Ezeli
477,Leandro.Barbosa:Brandon.Rush:Ian.Clark,1,0.0497960151771063,67.9289777899565,0.564934859814826,3,0.15472290472290506,214.0,Leandro Barbosa,Brandon Rush,Ian Clark
478,Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo,1,0.004341654342443479,67.9289777899565,0.564934859814826,3,-7.14451951951952,97.0,Leandro Barbosa,Brandon Rush,James Michael McAdoo
479,Leandro.Barbosa:Brandon.Rush:Anderson.Varejao,1,-0.235009958544939,67.9289777899565,0.564934859814826,3,-21.043290043290042,56.0,Leandro Barbosa,Brandon Rush,Anderson Varejao
480,Leandro.Barbosa:Brandon.Rush:Jason.Thompson,1,-0.161377746525688,67.9289777899565,0.564934859814826,3,-16.416666666666664,104.0,Leandro Barbosa,Brandon Rush,Jason Thompson
481,Leandro.Barbosa:Marreese.Speights:Festus.Ezeli,1,0.145872409690345,67.9289777899565,0.564934859814826,3,8.292385057471263,88.0,Leandro Barbosa,Marreese Speights,Festus Ezeli
482,Leandro.Barbosa:Marreese.Speights:Ian.Clark,1,0.000856520066191234,67.9289777899565,0.564934859814826,3,-0.1884589134589163,203.0,Leandro Barbosa,Marreese Speights,Ian Clark
483,Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo,1,-0.170834286915135,67.9289777899565,0.564934859814826,3,-13.297297297297298,78.0,Leandro Barbosa,Marreese Speights,James Michael McAdoo
484,Leandro.Barbosa:Marreese.Speights:Jason.Thompson,1,-0.123026175361658,67.9289777899565,0.564934859814826,3,-5.999999999999999,57.0,Leandro Barbosa,Marreese Speights,Jason Thompson
485,Leandro.Barbosa:Festus.Ezeli:Ian.Clark,1,0.0261883498531447,67.9289777899565,0.564934859814826,3,0.22500000000000053,39.0,Leandro Barbosa,Festus Ezeli,Ian Clark
486,Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo,1,-0.303102263282884,67.9289777899565,0.564934859814826,3,-19.541666666666668,29.0,Leandro Barbosa,Festus Ezeli,James Michael McAdoo
487,Leandro.Barbosa:Festus.Ezeli:Jason.Thompson,1,-0.0239244316457874,67.9289777899565,0.564934859814826,3,-1.1845238095238093,28.0,Leandro Barbosa,Festus Ezeli,Jason Thompson
488,Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo,1,-0.0955128421910237,67.9289777899565,0.564934859814826,3,-17.14451951951952,91.0,Leandro Barbosa,Ian Clark,James Michael McAdoo
489,Leandro.Barbosa:Ian.Clark:Anderson.Varejao,1,0.10855587254752802,67.9289777899565,0.564934859814826,3,1.0,7.0,Leandro Barbosa,Ian Clark,Anderson Varejao
490,Leandro.Barbosa:Ian.Clark:Jason.Thompson,1,-0.17929314025366,67.9289777899565,0.564934859814826,3,-18.75,102.0,Leandro Barbosa,Ian Clark,Jason Thompson
491,Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao,1,-0.0774163479655881,67.9289777899565,0.564934859814826,3,-4.0,10.0,Leandro Barbosa,James Michael McAdoo,Anderson Varejao
492,Leandro.Barbosa:James.Michael.McAdoo:Jason.Thompson,1,-0.455018500740121,67.9289777899565,0.564934859814826,3,-5.625,22.0,Leandro Barbosa,James Michael McAdoo,Jason Thompson
493,Brandon.Rush:Marreese.Speights:Festus.Ezeli,1,0.0792533147112873,67.9289777899565,0.564934859814826,3,3.8761904761904775,14.0,Brandon Rush,Marreese Speights,Festus Ezeli
494,Brandon.Rush:Marreese.Speights:Ian.Clark,1,-0.0382956001691151,67.9289777899565,0.564934859814826,3,-24.576276161570284,265.0,Brandon Rush,Marreese Speights,Ian Clark
495,Brandon.Rush:Marreese.Speights:James.Michael.McAdoo,1,-0.0847585903720216,67.9289777899565,0.564934859814826,3,-12.963963963963966,105.0,Brandon Rush,Marreese Speights,James Michael McAdoo
496,Brandon.Rush:Marreese.Speights:Anderson.Varejao,1,0.07454999004604201,67.9289777899565,0.564934859814826,3,0.0,0.0,Brandon Rush,Marreese Speights,Anderson Varejao
497,Brandon.Rush:Marreese.Speights:Jason.Thompson,1,-0.23158530703306698,67.9289777899565,0.564934859814826,3,-16.0,117.0,Brandon Rush,Marreese Speights,Jason Thompson
498,Brandon.Rush:Festus.Ezeli:Ian.Clark,1,-0.024381794157718996,67.9289777899565,0.564934859814826,3,-1.8953007518797012,70.0,Brandon Rush,Festus Ezeli,Ian Clark
499,Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo,1,-0.0728386505154561,67.9289777899565,0.564934859814826,3,-2.5,3.0,Brandon Rush,Festus Ezeli,James Michael McAdoo
500,Brandon.Rush:Festus.Ezeli:Jason.Thompson,1,0.14654094047360097,67.9289777899565,0.564934859814826,3,2.458333333333333,13.0,Brandon Rush,Festus Ezeli,Jason Thompson
501,Brandon.Rush:Ian.Clark:James.Michael.McAdoo,1,-0.15557060635328498,67.9289777899565,0.564934859814826,3,-40.288963963963965,165.0,Brandon Rush,Ian Clark,James Michael McAdoo
502,Brandon.Rush:Ian.Clark:Anderson.Varejao,1,-0.0637324230167416,67.9289777899565,0.564934859814826,3,-8.5,20.0,Brandon Rush,Ian Clark,Anderson Varejao
503,Brandon.Rush:Ian.Clark:Jason.Thompson,1,-0.14775504088282598,67.9289777899565,0.564934859814826,3,-36.95,178.0,Brandon Rush,Ian Clark,Jason Thompson
504,Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao,1,-0.08532378738247098,67.9289777899565,0.564934859814826,3,-2.0,8.0,Brandon Rush,James Michael McAdoo,Anderson Varejao
505,Brandon.Rush:James.Michael.McAdoo:Jason.Thompson,1,-0.22155847214892999,67.9289777899565,0.564934859814826,3,-18.825,79.0,Brandon Rush,James Michael McAdoo,Jason Thompson
506,Marreese.Speights:Festus.Ezeli:Ian.Clark,1,0.105445590675862,67.9289777899565,0.564934859814826,3,4.892857142857143,13.0,Marreese Speights,Festus Ezeli,Ian Clark
507,Marreese.Speights:Ian.Clark:James.Michael.McAdoo,1,-0.127788048391136,67.9289777899565,0.564934859814826,3,-17.963963963963966,115.0,Marreese Speights,Ian Clark,James Michael McAdoo
508,Marreese.Speights:Ian.Clark:Jason.Thompson,1,-0.179478919537756,67.9289777899565,0.564934859814826,3,-25.272727272727273,132.0,Marreese Speights,Ian Clark,Jason Thompson
509,Marreese.Speights:James.Michael.McAdoo:Jason.Thompson,1,-0.0389899098848069,67.9289777899565,0.564934859814826,3,-3.0,45.0,Marreese Speights,James Michael McAdoo,Jason Thompson
510,Festus.Ezeli:Ian.Clark:James.Michael.McAdoo,1,-0.14077923727297303,67.9289777899565,0.564934859814826,3,-8.166666666666666,16.0,Festus Ezeli,Ian Clark,James Michael McAdoo
511,Festus.Ezeli:Ian.Clark:Jason.Thompson,1,0.00526904517940673,67.9289777899565,0.564934859814826,3,0.125,11.0,Festus Ezeli,Ian Clark,Jason Thompson
512,Ian.Clark:James.Michael.McAdoo:Anderson.Varejao,1,0.0371015827678268,67.9289777899565,0.564934859814826,3,1.0,8.0,Ian Clark,James Michael McAdoo,Anderson Varejao
513,Ian.Clark:James.Michael.McAdoo:Jason.Thompson,1,-0.0733305954107021,67.9289777899565,0.564934859814826,3,-12.158333333333333,94.0,Ian Clark,James Michael McAdoo,Jason Thompson


==> GSW_Ridge_NoWeights.csv <==
"term","step","estimate","lambda","dev.ratio"
"(Intercept)",1,1.61889517736873,67.9289777899565,0.564934859814826
"Draymond.Green",1,0.278280062292616,67.9289777899565,0.564934859814826
"Stephen.Curry",1,0.252855271421995,67.9289777899565,0.564934859814826
"Klay.Thompson",1,0.147565797880476,67.9289777899565,0.564934859814826
"Harrison.Barnes",1,0.00824829908422796,67.9289777899565,0.564934859814826
"Andre.Iguodala",1,0.014688680023458,67.9289777899565,0.564934859814826
"Shaun.Livingston",1,-0.0909500270173526,67.9289777899565,0.564934859814826
"Andrew.Bogut",1,0.136026349628667,67.9289777899565,0.564934859814826
"Leandro.Barbosa",1,-0.128040980236829,67.9289777899565,0.564934859814826
"Brandon.Rush",1,-0.138576311768686,67.9289777899565,0.564934859814826
"Marreese.Speights",1,-0.0901584431719422,67.9289777899565,0.564934859814826
"Festus.Ezeli",1,0.0211683511721903,67.9289777899565,0.564934859814826
"Ian.Clark",1,-0.14950153967206,67.9289777899565,0.564934859814826
"James.Michael.McAdoo",1,-0.163377848841202,67.9289777899565,0.564934859814826
"Anderson.Varejao",1,-0.16511202404137,67.9289777899565,0.564934859814826
"Jason.Thompson",1,-0.151785770095224,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry",1,0.648425998879307,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson",1,0.468192974264348,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes",1,0.330925101607918,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala",1,0.292896868247577,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston",1,0.0769051809849023,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut",1,0.457752281596881,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa",1,-0.0856147578709032,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush",1,-0.0606145202606471,67.9289777899565,0.564934859814826
"Draymond.Green:Marreese.Speights",1,0.0698798833730159,67.9289777899565,0.564934859814826
"Draymond.Green:Festus.Ezeli",1,0.312124753406698,67.9289777899565,0.564934859814826
"Draymond.Green:Ian.Clark",1,-0.198931078550501,67.9289777899565,0.564934859814826
"Draymond.Green:James.Michael.McAdoo",1,-0.258000044735445,67.9289777899565,0.564934859814826
"Draymond.Green:Anderson.Varejao",1,-0.220691535909286,67.9289777899565,0.564934859814826
"Draymond.Green:Jason.Thompson",1,-0.359359255326107,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson",1,0.474706884398064,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes",1,0.224294341690267,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala",1,0.232680138138973,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston",1,0.0430573364738474,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut",1,0.52644762649722,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa",1,-0.0836737609257881,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush",1,-0.0515991232723558,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights",1,-0.055631675378742,67.9289777899565,0.564934859814826
"Stephen.Curry:Festus.Ezeli",1,0.317791650251716,67.9289777899565,0.564934859814826
"Stephen.Curry:Ian.Clark",1,-0.205929838054867,67.9289777899565,0.564934859814826
"Stephen.Curry:James.Michael.McAdoo",1,-0.233977659908278,67.9289777899565,0.564934859814826
"Stephen.Curry:Anderson.Varejao",1,-0.291708667029351,67.9289777899565,0.564934859814826
"Stephen.Curry:Jason.Thompson",1,-0.240109223754501,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes",1,0.17627641568467,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala",1,0.202219421426705,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston",1,-0.109228572943808,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut",1,0.408880217639569,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa",1,-0.223091322473264,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush",1,0.00624087607952244,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights",1,-0.147789831308542,67.9289777899565,0.564934859814826
"Klay.Thompson:Festus.Ezeli",1,0.00441121551557505,67.9289777899565,0.564934859814826
"Klay.Thompson:Ian.Clark",1,-0.14645218122368,67.9289777899565,0.564934859814826
"Klay.Thompson:James.Michael.McAdoo",1,-0.180228746656724,67.9289777899565,0.564934859814826
"Klay.Thompson:Anderson.Varejao",1,-0.181476923571148,67.9289777899565,0.564934859814826
"Klay.Thompson:Jason.Thompson",1,-0.190882196887955,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala",1,0.0652603995216511,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston",1,-0.0774824226994935,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut",1,0.210983067088274,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa",1,-0.146564097879266,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush",1,-0.17850033100332,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights",1,-0.181133041368081,67.9289777899565,0.564934859814826
"Harrison.Barnes:Festus.Ezeli",1,-0.199374608694839,67.9289777899565,0.564934859814826
"Harrison.Barnes:Ian.Clark",1,-0.0978957242054994,67.9289777899565,0.564934859814826
"Harrison.Barnes:James.Michael.McAdoo",1,-0.184505104385784,67.9289777899565,0.564934859814826
"Harrison.Barnes:Anderson.Varejao",1,-0.216159861023627,67.9289777899565,0.564934859814826
"Harrison.Barnes:Jason.Thompson",1,-0.05254217404127,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston",1,-0.0914091075464685,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut",1,-0.0825800337531565,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa",1,-0.125531482227452,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush",1,-0.265011097605845,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights",1,-0.102059348998797,67.9289777899565,0.564934859814826
"Andre.Iguodala:Festus.Ezeli",1,0.116597875990641,67.9289777899565,0.564934859814826
"Andre.Iguodala:Ian.Clark",1,-0.128000525674626,67.9289777899565,0.564934859814826
"Andre.Iguodala:James.Michael.McAdoo",1,-0.196132188601894,67.9289777899565,0.564934859814826
"Andre.Iguodala:Anderson.Varejao",1,-0.196054084401203,67.9289777899565,0.564934859814826
"Andre.Iguodala:Jason.Thompson",1,-0.159455283756723,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut",1,-0.0850252698495252,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa",1,-0.0470449895092689,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush",1,-0.176280583970201,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights",1,-0.0358428849703391,67.9289777899565,0.564934859814826
"Shaun.Livingston:Festus.Ezeli",1,-0.0607429823924248,67.9289777899565,0.564934859814826
"Shaun.Livingston:Ian.Clark",1,-0.061059876253272,67.9289777899565,0.564934859814826
"Shaun.Livingston:James.Michael.McAdoo",1,-0.103407071206305,67.9289777899565,0.564934859814826
"Shaun.Livingston:Anderson.Varejao",1,-0.00597878221426833,67.9289777899565,0.564934859814826
"Shaun.Livingston:Jason.Thompson",1,-0.0224109777397109,67.9289777899565,0.564934859814826
"Andrew.Bogut:Leandro.Barbosa",1,-0.249085826776607,67.9289777899565,0.564934859814826
"Andrew.Bogut:Brandon.Rush",1,-0.10005852356669,67.9289777899565,0.564934859814826
"Andrew.Bogut:Marreese.Speights",1,-0.206937333854034,67.9289777899565,0.564934859814826
"Andrew.Bogut:Festus.Ezeli",1,-0.240753429120452,67.9289777899565,0.564934859814826
"Andrew.Bogut:Ian.Clark",1,-0.22452837308214,67.9289777899565,0.564934859814826
"Andrew.Bogut:James.Michael.McAdoo",1,0.00348543852216688,67.9289777899565,0.564934859814826
"Andrew.Bogut:Jason.Thompson",1,-0.454022966459182,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush",1,-0.0555862797952084,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights",1,0.0926324054256621,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Festus.Ezeli",1,-0.0658437180641551,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Ian.Clark",1,-0.0151229637671553,67.9289777899565,0.564934859814826
"Leandro.Barbosa:James.Michael.McAdoo",1,-0.11190979599078,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Anderson.Varejao",1,-0.165102618094613,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Jason.Thompson",1,-0.0909160201336845,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights",1,-0.127610122321889,67.9289777899565,0.564934859814826
"Brandon.Rush:Festus.Ezeli",1,-0.00966193024373929,67.9289777899565,0.564934859814826
"Brandon.Rush:Ian.Clark",1,-0.0815887096051153,67.9289777899565,0.564934859814826
"Brandon.Rush:James.Michael.McAdoo",1,-0.0857229941359496,67.9289777899565,0.564934859814826
"Brandon.Rush:Anderson.Varejao",1,-0.113644030571608,67.9289777899565,0.564934859814826
"Brandon.Rush:Jason.Thompson",1,-0.152047406423565,67.9289777899565,0.564934859814826
"Marreese.Speights:Festus.Ezeli",1,-0.070691203713512,67.9289777899565,0.564934859814826
"Marreese.Speights:Ian.Clark",1,-0.0773791204476751,67.9289777899565,0.564934859814826
"Marreese.Speights:James.Michael.McAdoo",1,-0.103359716730939,67.9289777899565,0.564934859814826
"Marreese.Speights:Anderson.Varejao",1,0.071659747693969,67.9289777899565,0.564934859814826
"Marreese.Speights:Jason.Thompson",1,-0.119539702860877,67.9289777899565,0.564934859814826
"Festus.Ezeli:Ian.Clark",1,-0.0766491338960342,67.9289777899565,0.564934859814826
"Festus.Ezeli:James.Michael.McAdoo",1,-0.185592508659535,67.9289777899565,0.564934859814826
"Festus.Ezeli:Anderson.Varejao",1,-0.658340147276916,67.9289777899565,0.564934859814826
"Festus.Ezeli:Jason.Thompson",1,-0.0417511905032674,67.9289777899565,0.564934859814826
"Ian.Clark:James.Michael.McAdoo",1,-0.0413220923345818,67.9289777899565,0.564934859814826
"Ian.Clark:Anderson.Varejao",1,-0.0231613649996099,67.9289777899565,0.564934859814826
"Ian.Clark:Jason.Thompson",1,-0.090655470270316,67.9289777899565,0.564934859814826
"James.Michael.McAdoo:Anderson.Varejao",1,-0.00885856117625122,67.9289777899565,0.564934859814826
"James.Michael.McAdoo:Jason.Thompson",1,-0.0577792811575503,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson",1,1.38682539404213,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes",1,1.0238781284033,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala",1,0.922622919772482,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston",1,0.417461335636585,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut",1,1.61015702846056,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa",1,-0.0457395421933235,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush",1,0.0886021647229946,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Marreese.Speights",1,0.238085854381086,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Festus.Ezeli",1,1.0013158435497,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Ian.Clark",1,-0.385210328840143,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:James.Michael.McAdoo",1,-0.348570740069474,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Anderson.Varejao",1,-0.483146068561513,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Jason.Thompson",1,-0.578405941221594,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes",1,1.026561810654,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala",1,0.796522561512296,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston",1,0.0174432250766324,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut",1,1.23993250331575,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa",1,-0.3011609642344,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush",1,0.253891703470139,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Marreese.Speights",1,-0.0703812754524956,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Festus.Ezeli",1,0.392382383219521,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Ian.Clark",1,-0.316353272737416,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:James.Michael.McAdoo",1,-0.467402004244391,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Anderson.Varejao",1,-0.262233246146088,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Jason.Thompson",1,-0.483812572125976,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala",1,0.565555935210427,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston",1,0.0299677824175732,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andrew.Bogut",1,0.9444243999258,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa",1,-0.283883437888323,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Brandon.Rush",1,-0.195102626817723,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Marreese.Speights",1,-0.296882412493481,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Festus.Ezeli",1,-0.393445319212735,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Ian.Clark",1,-0.206790271350588,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:James.Michael.McAdoo",1,-0.476298965473138,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Anderson.Varejao",1,-0.567971052243196,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Jason.Thompson",1,-0.994850415793437,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston",1,-0.0465443936563185,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Andrew.Bogut",1,-0.0860638429820475,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa",1,-0.159479720915352,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Brandon.Rush",1,-0.438554044765707,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Marreese.Speights",1,0.0783018686008549,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Festus.Ezeli",1,0.898469162893549,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Ian.Clark",1,-0.211150056133993,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:James.Michael.McAdoo",1,-0.352705052590493,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Anderson.Varejao",1,-0.132002382325506,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Jason.Thompson",1,-0.16198165757899,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Andrew.Bogut",1,-0.23532149022896,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa",1,0.0932308181599076,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Brandon.Rush",1,-0.186177746123342,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Marreese.Speights",1,0.204654483559785,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Festus.Ezeli",1,0.251389929911659,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Ian.Clark",1,-0.00307284972746832,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:James.Michael.McAdoo",1,-0.102498805899386,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Anderson.Varejao",1,0.229947393469854,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Jason.Thompson",1,-0.00932200273998457,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Leandro.Barbosa",1,-0.440873432008664,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Brandon.Rush",1,0.0472450428533007,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Marreese.Speights",1,-0.30686740087014,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Festus.Ezeli",1,-0.333876304562232,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Ian.Clark",1,-0.525720046495024,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:James.Michael.McAdoo",1,-0.263721937381878,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Jason.Thompson",1,-1.29673230811732,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush",1,-0.139052451365883,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Marreese.Speights",1,0.425455858235939,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Festus.Ezeli",1,-0.0379518342342919,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Ian.Clark",1,0.104301139221916,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:James.Michael.McAdoo",1,-0.0723747154391633,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Anderson.Varejao",1,-0.0282457602294637,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Jason.Thompson",1,-0.13580109325214,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Marreese.Speights",1,-0.0848612329785752,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Festus.Ezeli",1,-0.093437027253213,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Ian.Clark",1,-0.104020402511424,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:James.Michael.McAdoo",1,-0.100433493718316,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Anderson.Varejao",1,-0.216004318512544,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Jason.Thompson",1,-0.344453863438639,67.9289777899565,0.564934859814826
"Draymond.Green:Marreese.Speights:Festus.Ezeli",1,-0.342054313921036,67.9289777899565,0.564934859814826
"Draymond.Green:Marreese.Speights:Ian.Clark",1,-0.00833549106492601,67.9289777899565,0.564934859814826
"Draymond.Green:Marreese.Speights:James.Michael.McAdoo",1,-0.106029494910655,67.9289777899565,0.564934859814826
"Draymond.Green:Festus.Ezeli:Ian.Clark",1,-0.257347206871709,67.9289777899565,0.564934859814826
"Draymond.Green:Festus.Ezeli:James.Michael.McAdoo",1,-0.195992425638715,67.9289777899565,0.564934859814826
"Draymond.Green:Festus.Ezeli:Anderson.Varejao",1,-0.661016580525227,67.9289777899565,0.564934859814826
"Draymond.Green:Festus.Ezeli:Jason.Thompson",1,-0.0966587077136783,67.9289777899565,0.564934859814826
"Draymond.Green:Ian.Clark:James.Michael.McAdoo",1,-0.0346153346462547,67.9289777899565,0.564934859814826
"Draymond.Green:Ian.Clark:Anderson.Varejao",1,-0.0144767991917583,67.9289777899565,0.564934859814826
"Draymond.Green:Ian.Clark:Jason.Thompson",1,0.000190035314455818,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes",1,0.750013518134764,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala",1,0.758253961953491,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston",1,-0.0485907616686653,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut",1,1.48608186567394,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa",1,-0.33141316950832,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush",1,0.295263314567519,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Marreese.Speights",1,-0.307536484131514,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Festus.Ezeli",1,0.3910729089125,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Ian.Clark",1,-0.276350673232206,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:James.Michael.McAdoo",1,-0.309836801614209,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Anderson.Varejao",1,-0.417980482976254,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Jason.Thompson",1,-0.37066063509365,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala",1,0.283644065892972,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston",1,-0.045284325539636,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut",1,0.574024215075747,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa",1,-0.184105657994875,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush",1,-0.225759581247267,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Marreese.Speights",1,-0.285078318326577,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Festus.Ezeli",1,-0.101271915732686,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Ian.Clark",1,-0.0831624661278002,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo",1,-0.465760646994174,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Anderson.Varejao",1,-0.395147066701273,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Jason.Thompson",1,-0.130470474944534,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston",1,-0.102361125262947,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut",1,-0.133504698554179,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa",1,-0.138640278472112,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Brandon.Rush",1,-0.398184051811477,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Marreese.Speights",1,-0.166514197976696,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli",1,0.888404283467187,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Ian.Clark",1,-0.268505581176363,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo",1,-0.382158376984401,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Anderson.Varejao",1,-0.399475016327503,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Jason.Thompson",1,-0.190104348210892,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut",1,-0.127456758757141,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa",1,0.0869765863677173,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Brandon.Rush",1,-0.114536091941349,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Marreese.Speights",1,0.0946819085466078,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Festus.Ezeli",1,0.176448627348793,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Ian.Clark",1,0.0284483825565169,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo",1,-0.128384404218088,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Anderson.Varejao",1,-0.0176659688706837,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Jason.Thompson",1,-0.00968679587174725,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Leandro.Barbosa",1,-0.496935313319424,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Brandon.Rush",1,0.23791064874748,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Festus.Ezeli",1,-0.380162545622393,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Ian.Clark",1,-0.9197028010793,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:James.Michael.McAdoo",1,-0.251462183787322,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Jason.Thompson",1,-0.458804763977619,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush",1,-0.0892516715839863,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Marreese.Speights",1,0.451689067612996,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Festus.Ezeli",1,-0.0504893997958207,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Ian.Clark",1,0.033633969552269,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo",1,-0.118553929406851,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Anderson.Varejao",1,-0.121576264112614,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Jason.Thompson",1,0.0552573446707911,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Marreese.Speights",1,-0.18226284806976,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Festus.Ezeli",1,-0.0430309072677947,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Ian.Clark",1,-0.107320057161496,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:James.Michael.McAdoo",1,-0.0445142444839799,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Anderson.Varejao",1,-0.244829934862987,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Jason.Thompson",1,-0.164922418658995,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights:Festus.Ezeli",1,-0.681046615198025,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights:Ian.Clark",1,-0.14319042281067,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights:James.Michael.McAdoo",1,-0.151084279332726,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights:Anderson.Varejao",1,0.0295826435216517,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights:Jason.Thompson",1,-0.0175376644573563,67.9289777899565,0.564934859814826
"Stephen.Curry:Festus.Ezeli:Ian.Clark",1,-0.234243425049976,67.9289777899565,0.564934859814826
"Stephen.Curry:Festus.Ezeli:James.Michael.McAdoo",1,-0.0439508210801772,67.9289777899565,0.564934859814826
"Stephen.Curry:Festus.Ezeli:Anderson.Varejao",1,-0.66191653554979,67.9289777899565,0.564934859814826
"Stephen.Curry:Ian.Clark:James.Michael.McAdoo",1,0.0958073772388257,67.9289777899565,0.564934859814826
"Stephen.Curry:Ian.Clark:Anderson.Varejao",1,-0.0195954912453145,67.9289777899565,0.564934859814826
"Stephen.Curry:Ian.Clark:Jason.Thompson",1,-0.0147847787367084,67.9289777899565,0.564934859814826
"Stephen.Curry:James.Michael.McAdoo:Anderson.Varejao",1,-0.169396166712068,67.9289777899565,0.564934859814826
"Stephen.Curry:James.Michael.McAdoo:Jason.Thompson",1,0.169976116270801,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,0.385340823786555,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,-0.0807630796423043,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,0.551007750714785,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-0.220436901163331,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-0.168574733993196,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.292479208942641,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-0.354344852896787,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-0.158397764941035,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-0.39342094664925,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-0.256993425961903,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.0949149382479416,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-0.102622599556871,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,0.235479120387624,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-0.308325351865141,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-0.11329436305467,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-0.0598917331796238,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,0.0671622503279201,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-0.170908341674269,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.197064930022056,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-0.29455170498315,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-0.3162600661811,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-0.148591961971079,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.118245131096088,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.257685778029344,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-0.0746122193158346,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-0.227370522425178,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.0405986426867892,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.0948352382509544,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,0.110489489861475,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.0552823711964906,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-0.469477604361665,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,0.155323263703351,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Marreese.Speights",1,-0.281550159074176,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Festus.Ezeli",1,-0.381774443956255,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-0.278267403946812,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.036438351292364,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-0.460539856006,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-0.010912298742757,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.0955202093531364,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-0.176634529637685,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,0.0110574990393872,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.192160400285746,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Anderson.Varejao",1,-0.710015650823172,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Jason.Thompson",1,-0.0515430641866466,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-0.166061781014087,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,0.240204713760991,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.0168176248743424,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.0924870248000086,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-0.0528216180306207,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.153195644241672,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-0.108981517383096,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.0216791802789344,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:James.Michael.McAdoo",1,-0.049889716528056,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Anderson.Varejao",1,0.0301505195931514,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Jason.Thompson",1,-0.0841904691919325,67.9289777899565,0.564934859814826
"Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.0679888623584721,67.9289777899565,0.564934859814826
"Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo",1,0.0202888730784574,67.9289777899565,0.564934859814826
"Klay.Thompson:Festus.Ezeli:Jason.Thompson",1,-0.181048983690869,67.9289777899565,0.564934859814826
"Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.00249076682927386,67.9289777899565,0.564934859814826
"Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.0777536196916891,67.9289777899565,0.564934859814826
"Klay.Thompson:Ian.Clark:Jason.Thompson",1,0.00262850268331538,67.9289777899565,0.564934859814826
"Klay.Thompson:James.Michael.McAdoo:Anderson.Varejao",1,0.141440163488909,67.9289777899565,0.564934859814826
"Klay.Thompson:James.Michael.McAdoo:Jason.Thompson",1,0.0885858391330602,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,0.0492554138400331,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-0.287956778800598,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.148603895211168,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.184661220162917,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.0719295983421588,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.29656915528413,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.0504422371841359,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.0848072878823338,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.364305772744651,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Jason.Thompson",1,0.111448501592551,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,0.126329176177057,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.101959287033216,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.252767941814855,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.096098060790577,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.235564476399818,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.0910401870665944,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.136596519416272,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.0667775488135244,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.00599566714654485,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.139614787980748,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-0.30181049303806,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Marreese.Speights",1,-0.281481911694283,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Festus.Ezeli",1,-0.0137673677618886,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.115448955875175,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0528196492460671,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0400082582698979,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.0519714930059662,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,0.00285194884119601,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.064435255909724,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.142460680504469,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.287041809105425,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Jason.Thompson",1,0.255826738147841,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.214858958804112,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.253130616144432,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.0553047199152171,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.0148997725306781,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.0933472037226466,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.0630472845210728,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.0830333532797365,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-0.18332510419345,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:James.Michael.McAdoo",1,0.263229867858635,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Anderson.Varejao",1,0.118575606591928,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Jason.Thompson",1,-0.0337137500473586,67.9289777899565,0.564934859814826
"Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,0.0787586161655531,67.9289777899565,0.564934859814826
"Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,0.00236054718274492,67.9289777899565,0.564934859814826
"Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.0787321931535362,67.9289777899565,0.564934859814826
"Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.0545654541734201,67.9289777899565,0.564934859814826
"Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.0418954786305443,67.9289777899565,0.564934859814826
"Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao",1,0.241598571830817,67.9289777899565,0.564934859814826
"Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.169531209616122,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,0.0644955870682997,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.111383395761214,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.15069864662975,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.153812382916105,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.049881604802225,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.0887526864413048,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.250773866194987,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.0308534866173137,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.0340430632541585,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.070413535128075,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.815235210380414,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.335634579321459,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Festus.Ezeli",1,-0.334457633053741,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.0298303686080888,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,0.0599110243534496,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.416475509688588,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.11917579157215,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.0661385507377826,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.123971721046915,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.0297951212977684,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-0.144750556333025,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-0.021051200308826,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Jason.Thompson",1,0.0632253612963715,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.271479426492567,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-0.230160435984134,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.133922914160236,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo",1,-0.0524294516144682,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Anderson.Varejao",1,0.16754649359239,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-0.109076068164832,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.0433167108734457,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.0514872643898987,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo",1,-0.166076149860811,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:Jason.Thompson",1,-0.304356807065524,67.9289777899565,0.564934859814826
"Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.164959194221132,67.9289777899565,0.564934859814826
"Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.50378445177475,67.9289777899565,0.564934859814826
"Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.662549331774454,67.9289777899565,0.564934859814826
"Andre.Iguodala:Festus.Ezeli:Jason.Thompson",1,-0.122063183377428,67.9289777899565,0.564934859814826
"Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.0141251698913036,67.9289777899565,0.564934859814826
"Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.251288904587736,67.9289777899565,0.564934859814826
"Andre.Iguodala:James.Michael.McAdoo:Anderson.Varejao",1,0.168489333256438,67.9289777899565,0.564934859814826
"Andre.Iguodala:James.Michael.McAdoo:Jason.Thompson",1,-0.336426799670293,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.0827159842265048,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.538217750202538,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.141698492676548,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.24513687741381,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.0227468304459389,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.0149342698798689,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.122927454408178,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.116176871931833,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.0897490900813768,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.0843270908320192,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.099888668928828,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.243499188194865,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.00926205707808955,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.195982649180978,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.0182924206101102,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.0971866136684568,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,0.0247413591390777,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.0315968170886595,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.0314968066888728,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.0674982086190746,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.098860964354512,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.0453702229001254,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Anderson.Varejao",1,0.119481186929349,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0112225038696333,67.9289777899565,0.564934859814826
"Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.0907876726734251,67.9289777899565,0.564934859814826
"Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-0.173010839976512,67.9289777899565,0.564934859814826
"Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.0495884137783047,67.9289777899565,0.564934859814826
"Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,0.0362494242095183,67.9289777899565,0.564934859814826
"Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.0596354771882881,67.9289777899565,0.564934859814826
"Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.00618268322088216,67.9289777899565,0.564934859814826
"Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao",1,-0.342154500213397,67.9289777899565,0.564934859814826
"Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson",1,0.0733044484964401,67.9289777899565,0.564934859814826
"Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.127113111273029,67.9289777899565,0.564934859814826
"Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.30863369067929,67.9289777899565,0.564934859814826
"Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0147156878901503,67.9289777899565,0.564934859814826
"Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.424836033003688,67.9289777899565,0.564934859814826
"Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.088235484564793,67.9289777899565,0.564934859814826
"Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.0997571273951249,67.9289777899565,0.564934859814826
"Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,8.00470626265433e-06,67.9289777899565,0.564934859814826
"Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0650054495154547,67.9289777899565,0.564934859814826
"Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.00198191032028992,67.9289777899565,0.564934859814826
"Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0315141513109745,67.9289777899565,0.564934859814826
"Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.743038339573816,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.0982074120394147,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.0745548929017484,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.0497960151771063,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.00434165434244348,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.235009958544939,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.161377746525688,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.145872409690345,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.000856520066191234,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.170834286915135,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,-0.123026175361658,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,0.0261883498531447,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.303102263282884,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.0239244316457874,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.0955128421910237,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.108555872547528,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.17929314025366,67.9289777899565,0.564934859814826
"Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.0774163479655881,67.9289777899565,0.564934859814826
"Leandro.Barbosa:James.Michael.McAdoo:Jason.Thompson",1,-0.455018500740121,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.0792533147112873,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.0382956001691151,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.0847585903720216,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.074549990046042,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.231585307033067,67.9289777899565,0.564934859814826
"Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.024381794157719,67.9289777899565,0.564934859814826
"Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,-0.0728386505154561,67.9289777899565,0.564934859814826
"Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.146540940473601,67.9289777899565,0.564934859814826
"Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.155570606353285,67.9289777899565,0.564934859814826
"Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.0637324230167416,67.9289777899565,0.564934859814826
"Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.147755040882826,67.9289777899565,0.564934859814826
"Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.085323787382471,67.9289777899565,0.564934859814826
"Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.22155847214893,67.9289777899565,0.564934859814826
"Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.105445590675862,67.9289777899565,0.564934859814826
"Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.127788048391136,67.9289777899565,0.564934859814826
"Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.179478919537756,67.9289777899565,0.564934859814826
"Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.0389899098848069,67.9289777899565,0.564934859814826
"Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.140779237272973,67.9289777899565,0.564934859814826
"Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00526904517940673,67.9289777899565,0.564934859814826
"Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.0371015827678268,67.9289777899565,0.564934859814826
"Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.0733305954107021,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes",1,3.84405592921796,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala",1,3.35020090196168,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston",1,0.477388337220266,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut",1,5.65757611574529,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa",1,-0.419782967002004,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush",1,1.37825851854663,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Marreese.Speights",1,-0.138974090109331,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Festus.Ezeli",1,1.89215647489196,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark",1,-0.505347159315427,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:James.Michael.McAdoo",1,-0.69575732255068,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Anderson.Varejao",1,-0.852859471112897,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Jason.Thompson",1,-0.824755568898312,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala",1,3.09739153172293,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston",1,0.263415102781944,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut",1,2.85607583901488,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa",1,-0.351918749662594,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush",1,-0.248302351503125,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Marreese.Speights",1,-0.694273745577236,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Festus.Ezeli",1,-0.28525175228662,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Ian.Clark",1,-0.125066158190439,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo",1,-0.724156672621404,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Anderson.Varejao",1,-1.274828794746,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Jason.Thompson",1,-0.997441794931381,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston",1,0.284391469997294,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut",1,0.680318716817731,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa",1,-0.0815355472200236,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush",1,-0.683000645004441,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Marreese.Speights",1,0.467418734865105,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli",1,2.88887533643511,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Ian.Clark",1,-0.500502419435198,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo",1,-0.594431896988762,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Anderson.Varejao",1,-0.188767242283907,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Jason.Thompson",1,-0.257848423461235,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut",1,0.441500892203069,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa",1,0.355425916245566,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Brandon.Rush",1,0.000739414879943471,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Marreese.Speights",1,0.816114632057931,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Festus.Ezeli",1,1.49619002750253,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Ian.Clark",1,0.384827359849224,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo",1,-0.0495026470348875,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Anderson.Varejao",1,0.146811880455445,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Jason.Thompson",1,-0.0438512484825368,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Leandro.Barbosa",1,-0.389704852902907,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Brandon.Rush",1,1.01069808215826,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Ian.Clark",1,-1.18241437178262,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Jason.Thompson",1,-1.3020401805364,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush",1,-0.260979008803064,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Marreese.Speights",1,1.30172111782648,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Festus.Ezeli",1,-0.140171886738793,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Ian.Clark",1,0.0492511104319432,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo",1,-0.119062875633774,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Anderson.Varejao",1,0.0350237469714948,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:Marreese.Speights",1,-0.272832755287017,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:Festus.Ezeli",1,-0.0845814547405549,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:Ian.Clark",1,-0.379477135143972,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:James.Michael.McAdoo",1,-0.0139412616015315,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:Anderson.Varejao",1,-0.963481812712392,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:Jason.Thompson",1,-0.449229642883853,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Marreese.Speights:Ian.Clark",1,-0.51008619411154,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Marreese.Speights:James.Michael.McAdoo",1,-0.322640551914805,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Festus.Ezeli:Ian.Clark",1,-0.226903480251836,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Festus.Ezeli:James.Michael.McAdoo",1,-0.19747757477046,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Festus.Ezeli:Anderson.Varejao",1,-0.662916678686735,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Ian.Clark:James.Michael.McAdoo",1,0.333363182944889,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Ian.Clark:Anderson.Varejao",1,-0.0148342529762266,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Ian.Clark:Jason.Thompson",1,-0.222161958459062,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,2.08094602814376,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,0.452099408936698,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,2.87909326630312,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-0.0529848033082343,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,0.376405496183264,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.230688756355489,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-0.408335519156074,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-0.358687645646145,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-1.18300358600453,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-0.51115817558142,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.997439159247664,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-0.336357343653554,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,1.17101798895768,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-0.608981423742904,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,0.151209479943958,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,0.0565840613790687,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.51105969126177,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-0.475164175253819,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.541712484777712,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-0.457222782283518,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-0.375785252890546,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-0.126984563319101,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,0.00693655690293731,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.369098826847512,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,0.254326245395871,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-0.406111967736938,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.0489647256629921,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.132251353260148,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,0.306412714282323,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.0907510736300949,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-0.92539751690916,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,0.901888265171834,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Marreese.Speights",1,-0.307638345149485,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-0.632492597705068,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.264887045774396,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-1.30184500780204,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-0.226446053497419,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.170926574097897,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-0.154872664987028,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,-0.105235465485897,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.34499748441787,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-0.0388002449495006,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,0.599281839505374,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.343520775163325,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.387115265969283,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-0.113541892994442,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.896626780902482,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-0.251878250373617,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.212725927534708,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Marreese.Speights:James.Michael.McAdoo",1,0.0129703458130833,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.34759837059926,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Festus.Ezeli:Jason.Thompson",1,-0.0968385237984817,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.121961455495915,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.0137285533210693,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Ian.Clark:Jason.Thompson",1,0.0452900102850102,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.220761704015233,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-2.13728454148879,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.600455771697337,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.228666762335847,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.260356635665845,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.88689845843299,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.0128280656758806,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.496018983113312,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.17219631275567,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.305222400324311,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.240145110979231,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,0.465099091417883,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.270382672825398,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,0.0491454861224884,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.173823361504577,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,0.360994470197392,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.414504092315098,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-1.47391243064269,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.254753672487495,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0119327104488017,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.340869443691889,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.0304822664930067,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.183883772676105,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.0948576166363055,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.78366018842508,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-1.59133732319,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.122810137177442,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,0.00733428892581173,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.129217241876059,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-0.664901636337262,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,-0.0339519158523453,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,-0.197451528844278,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.278526749270391,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.502905035633313,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.562501259646626,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.117779645025704,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.0614702979578331,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.654155491910361,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,1.02419474750111,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.0641980258386484,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.297484024941599,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.0482476101225359,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.0900435527390211,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.177157531064327,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-2.10693676294767,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Festus.Ezeli",1,-0.335233233492034,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.44344363702383,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.760868394256573,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.976220848593644,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.0980517430293968,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.133381210654514,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-0.261360557260551,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,0.458908804251807,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.199126433622153,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-1.2405978617986,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.11944491367307,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-0.000104642459492251,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.430407403218658,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.0936948809242551,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.286112076822454,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.662656357645948,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.067915540382779,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,0.090761373296479,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.203792630935825,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-1.60296147597801,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.334840634775306,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.205356514927624,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.264650224992843,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.0345594871489161,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.579413914078671,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.230191987000444,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,0.120135723069135,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.220443754537871,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.0364115848642214,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.269562607121224,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.510209806103882,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.0558034486589909,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.77795850287471,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.341873836090214,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,0.331295804835035,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.268968255015076,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.233681438711979,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.0970332528139561,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.141844015277865,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.256287193306401,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.26652713846524,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.225834048821471,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.528850460408996,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.265773737145574,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0849526359657998,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.00462583865321703,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.0951330180659143,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.391121794082745,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.103161038745655,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.616165018339027,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.133623422913211,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.53990209723746,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.214222112622235,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.139330589704064,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.134011469549932,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.205273733570744,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0607387807925344,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.141757907117023,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.269088068998098,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.206844261786455,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.134506542747721,67.9289777899565,0.564934859814826
"Draymond.Green:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.107893584235198,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,1.5938836304865,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,0.116069360194659,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,2.16241705799542,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-0.0880247312578473,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-0.0481896747498308,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.570498742172654,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-0.283341926671217,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-0.0536612020681665,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-0.717237735211421,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-0.549177652813571,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.165555867548934,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-0.529879873142496,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,1.08418487778485,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-0.692546835012611,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-0.274343323431399,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-0.728926965926508,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.28203256568228,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-0.716463721671038,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.353051434614313,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-0.705879483407793,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-0.646853794042984,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,0.0999170147847844,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.348473520603813,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.141710349834676,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-0.0575818566472611,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-0.501025865564374,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,0.0350440065922056,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.0363953645302729,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-0.0958917826948665,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.21793684101067,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-0.939107480708435,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,1.56411799133285,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Festus.Ezeli",1,-0.383602289460545,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-1.20755054772393,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.694637658470247,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-0.46245490145724,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,0.0798971491438376,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.241894830122071,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-0.321688051818765,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,0.147441741894283,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.272745926328477,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Jason.Thompson",1,0.0236474105093029,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-0.243516294521659,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,0.819965383454869,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.164466988445805,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.133128935787562,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-0.286338340417884,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.269444248472351,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-0.53658782002551,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.221317607678803,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Marreese.Speights:Anderson.Varejao",1,0.0291514100873261,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Marreese.Speights:Jason.Thompson",1,-0.0107660196916728,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.438794428122799,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo",1,-0.0539396606532279,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,0.0899169206639718,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,0.0327473773231747,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-0.127543978477466,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:James.Michael.McAdoo:Anderson.Varejao",1,0.00452832626087591,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:James.Michael.McAdoo:Jason.Thompson",1,0.168160062879596,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.259033144358398,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-1.06474671369375,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.379533803512304,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.221082832968216,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.450109482922244,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,0.633318284979773,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.178798484099419,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.427317110726082,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.7126853315003,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Jason.Thompson",1,0.0678816732880164,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.59344090636403,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,0.057367663009762,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.210367725433954,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.0537961215565887,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,0.125887782161796,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.0611244399693434,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.407624521342724,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,0.0266192176427191,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.0870259440912559,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.945901974181193,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-0.876034335578457,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0539160062593098,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0096862485024836,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,0.196686822054472,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,0.196919918601159,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.361963981425872,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.136181326101399,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.377792207480663,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.19431648731675,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.748144062134557,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.0931098304402138,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.0386365569032349,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,0.00278661901731587,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.132983290703711,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.536812112330321,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,0.0450327012791118,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,-0.197343973509371,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.0137979084044128,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.0969162387226722,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.274204474394075,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.167997774621698,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.697433052349179,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.323842456871425,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.0640835389461687,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.630425486140778,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,0.997576006405233,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,0.0128679743793534,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.424725121313332,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.202796829711901,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.378714605493336,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-1.15131806761415,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.993916519445852,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.253488367382119,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.417151249133408,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.248009491298094,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.903691085637597,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,0.197087515753152,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.29431024590705,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-0.61153815481481,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,0.0434316356688405,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.293285686870119,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-0.312244591575884,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.18010180373281,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,4.0473919588352e-06,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-1.21268001217385,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.0517631406738574,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.0395425222502562,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.0214623482234123,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.662231239865074,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.128521463385233,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.103548612867546,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0128420033817233,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.479110725209251,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.383395006161823,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.129377103778565,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,0.188744609990497,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.0387236923155934,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.868426276384746,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.321657621361586,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.00383762273635907,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.0167861853324851,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.0904830323259133,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.11571849297752,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.0821302070234083,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.149939280013919,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.75198477370151,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.0239051991844616,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.150608079624682,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0177837625057805,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.0631456596878732,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.0563049747734624,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00623272054233488,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.100995484162523,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao",1,-0.342034175425737,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.125490096435644,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.256863519168433,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0649632038684032,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.121720517755456,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.172467597938424,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.0109180965220699,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0356698662709859,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.197144952912861,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,0.0558186178380834,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.288262216257065,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.110505661677902,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.188187272717105,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.0371523178867889,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.0789446469333396,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,0.087674391929709,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.342304332125207,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.031749572266329,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0604941904062716,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.0289889745398647,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0171309618056437,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.0461965984048165,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.0871408190967046,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0251045636193924,67.9289777899565,0.564934859814826
"Stephen.Curry:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.00424045522609665,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,0.263058766608529,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-0.386262873783423,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.200548418148277,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,0.15722969521218,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,0.215437755302731,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.947410316968545,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.167218747863539,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.288476017754934,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.131764727781167,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.0530062281339711,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.347313439255764,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.428536158156465,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.255162608468965,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.399962011870093,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.197183538121386,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.368368084235808,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.0129829826803496,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.106120091417576,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.237923042259566,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-0.318008709066004,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Marreese.Speights",1,-0.686321138218949,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.283014921931663,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0534275236570598,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.136627865168777,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.13057484207072,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.191239723614022,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.288379217722289,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-0.813394373258205,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.709826020156272,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.806814627937925,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.235269029684333,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.0796836899309126,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.337568640423686,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.0717098285722189,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.00790625082988859,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.257228672550879,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-0.184166699752782,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,0.159201646790584,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,0.200449308330928,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.0429381637089719,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.314668215466039,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.171812220428479,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao",1,0.276549849524874,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.167922495998696,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,0.167338731394972,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.0477980159651679,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.0117555037180133,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,0.259951248261629,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.67657508741092,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.134959131777254,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.36063195436613,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,0.117265551195091,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.0217658940790472,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.0868728532398684,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.548815539683412,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.403383232425803,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,0.0713122817094875,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,0.0163647813965741,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.416540588917017,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,0.0909836418484161,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.264486248847945,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.539892982524166,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.511815881820354,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,0.170475882722735,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.0361508251303607,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo",1,0.0560794307628012,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.252460571381608,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.306149437713259,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo",1,0.0961852443481406,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Jason.Thompson",1,0.0880680164699241,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.192033455849197,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.262195967395463,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.00216151967917237,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.171609157348718,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.159587556867589,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.985804756490983,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.280809172296806,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.382925268881403,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.210698014705073,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.116843963312997,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.142444790003378,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.111470008367454,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.0696532734727865,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,0.041331152326457,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.12670655049195,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.709825561529624,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.0580014543693285,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.652745247267441,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.184567359020042,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,0.119608587993461,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.0382559821540018,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.688573063455748,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.144692847917172,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.0996084659484727,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.0992817321233815,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,0.00623508198467309,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0236154747256413,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,0.107741849388391,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.207512510941379,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.182055509244038,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.00241792637283426,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00732892654161889,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.0930562195939696,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson",1,0.0450258522718262,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.376988304906678,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.252485442717969,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.124342458202975,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,0.000183549675853959,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0644479164327734,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0290944952698151,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0307972100099189,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.742827963611966,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.228332070674508,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.311235446913936,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.489848639972395,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.300309015872653,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.0401366233962038,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.121576580469016,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0275709188783867,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.286644252563747,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0334552176652799,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.337058725135243,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.26659761171851,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.144233644795847,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.0234271924939133,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.22285962011111,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.23884138693652,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0124209052138732,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.0289181871597169,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.386025675833188,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0892315581278197,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0770678409676794,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.156944915053576,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.0373774533069829,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.028413100985657,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.102590381964004,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.192166542915564,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.304187575468355,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.00980627738117199,67.9289777899565,0.564934859814826
"Klay.Thompson:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.194313538571078,67.9289777899565,0.564934859814826
"Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.140421162355376,67.9289777899565,0.564934859814826
"Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.229526732362306,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,1.22182188005998,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.12183978220274,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.205956032887761,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,0.337612298785066,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.636062941014043,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,0.0696534779866543,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.2302991330888e-05,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.0131551948348108,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.162613520137457,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.0990343078683634,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.0163435922281584,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.778072531978197,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,0.0130675072197163,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.393747763522614,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.239513298578787,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,0.174098664129723,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-0.106663159794557,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,1.28294580929802,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-0.593928820991379,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Jason.Thompson",1,0.256549932983742,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.368559943813869,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.0925383951195218,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,0.010501261557015,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,0.0776694196996641,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.0193273837402459,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,0.0145655510171537,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.0176856541640984,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,0.0101003881634887,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.391994952806172,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,0.160361139123259,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.114385974682682,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.0144463897266973,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.00668248122445196,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.376675243692288,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.0338304403558514,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.245273973788949,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.293881934689094,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.235072140795758,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.349581753555758,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,0.256295336763117,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.484857074093208,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.0468298588529944,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.117606478785618,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.11054921333868,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.137412270063792,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,0.0583754346404054,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.431961642945408,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Anderson.Varejao",1,0.119056182991926,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,0.123246965742148,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.0243606705488143,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.200202572436329,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,0.0260834022545863,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00967806605096752,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.0073866610342233,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.0487727174650106,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,0.00886704340145541,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0141260670947409,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.424345631147599,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,0.240695063004274,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,0.109824397669982,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.356133475735455,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.0909379321395899,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.214581658984546,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0211931932551177,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.228802737598688,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.158683072716932,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.316752702010379,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,0.314651517452747,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.097440258082689,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.258890771509991,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,0.204785410498369,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.351355316557209,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.172165767301578,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.263970179833975,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.118710749958701,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.190056634725819,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0742433103079254,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0291563768528931,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.104845214739493,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.0355755466148447,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.105724740882389,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.262608372848858,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0348021942154457,67.9289777899565,0.564934859814826
"Harrison.Barnes:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.240512575040178,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.407511938604474,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.194896677676843,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.265397615896821,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.334073967196067,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.239021840889584,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,0.189387494383532,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.28924971286686,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.172774362806608,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.330979662219271,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.0815453463313917,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.349316836966302,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.178073979070739,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,0.0639882380143846,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.308114485137295,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.37522283613015,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.292084774520342,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,0.0695491404527275,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,0.0125389255652152,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.162093637486316,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.177764422380287,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.304404007896961,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.303536445972703,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-0.995617679540887,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.121707495971709,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.0389617653065659,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.414382254852754,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.0998433816714459,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.624192803530922,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.424157014701228,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,0.000500579617977269,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.0339672854057571,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.743103990477742,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.0539300507194886,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.438899057663826,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.173746779689053,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.243012210772428,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,0.17019001731767,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.492148934933944,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.00870624898887755,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.181606824484978,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0555814800035813,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.0390756883004189,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-1.02962600306761,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.122090449804832,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.242111735543513,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,0.16971652657691,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.169902986471926,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.349963999523603,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.399671515318853,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.653051346924827,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.150394542139532,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.164369158779641,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,0.169090253576278,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.337768855756025,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.215958902209625,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.154073714160516,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.05372739220703,67.9289777899565,0.564934859814826
"Andre.Iguodala:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.196087884151077,67.9289777899565,0.564934859814826
"Andre.Iguodala:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.338493951143452,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.30818386039418,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0137370735662575,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,0.240783104046502,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,0.109969297783924,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.0945454181491689,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0309033926104496,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.107733792794863,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.14525075732927,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.278262438506514,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0937155250677085,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.72241615754868,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.090332280135648,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.434440745107269,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.0874229444193744,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.181224526586156,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0585676537927094,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.111659078468302,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.392095549478629,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.0343839248535434,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.136906233039022,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.108882341882314,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.342270470429376,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.164875473526126,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.269132704129116,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.118385195346332,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,0.496676085286858,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.116815010353176,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,0.107073962984184,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.286060206835242,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.0232046450579278,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.135945320434649,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.0542447506636551,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.129508892453479,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.00103777123180824,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.235103076149148,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0440743427945245,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,0.141222183020682,67.9289777899565,0.564934859814826
"Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,0.0801278001091162,67.9289777899565,0.564934859814826
"Shaun.Livingston:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.183347685383985,67.9289777899565,0.564934859814826
"Andrew.Bogut:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0246065390306408,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.0571763179014518,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.170744813686894,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0582488752756694,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.667504486563447,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0589402086464775,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,-0.0733671930296889,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.145321186000934,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.12397727855185,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.0446449900298426,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.251866258418731,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.0868273238247818,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.456095562846225,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.26538976008427,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.292691559911252,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.25431752901906,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00311628452429146,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.0695182042008199,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.457053974800153,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.0422957634264718,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.298644477573697,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.233767483419434,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.404900304898991,67.9289777899565,0.564934859814826
"Brandon.Rush:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.255028951506431,67.9289777899565,0.564934859814826
"Brandon.Rush:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00232241283537219,67.9289777899565,0.564934859814826
"Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.343293751078847,67.9289777899565,0.564934859814826
"Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.231242795717068,67.9289777899565,0.564934859814826
"Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.0579739617807406,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,20.7742382708262,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,4.72867629646329,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,17.8034809671533,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,1.58682364618415,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,2.36190777138809,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.746870746343511,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,0.84763541922583,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,0.15139457013351,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-3.31676669875913,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-1.75956376944175,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.996863882102263,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-1.55050062304565,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,11.9077180987311,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-1.73871383326113,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,1.46603656731237,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-0.158745365560063,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,10.2296329025786,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-2.09156184872234,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.552554392498526,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-1.09108932296083,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-1.08134842343251,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,4.18449094391328,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.904665172379563,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.213689785638764,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,0.701510244440851,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-1.93279334686911,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,0.385384544015465,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,0.205924573960374,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-0.0537502508506202,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.398669550536211,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-2.062442355625,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,10.8770977910037,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-2.27964953565788,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-1.30044525591728,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,0.356560484365236,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.64803696317373,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,0.108797751660411,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,0.215233833786083,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.623293111874371,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,0.75603415292022,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,2.61184788999483,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.771762410079986,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.379557049934774,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-1.30594504512826,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.896074863534743,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.7268621077009,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.624336159038025,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,0.536972045718195,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.014203073426288,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-0.22199852590806,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-1.55251675782056,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-1.83008807536956,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-1.29298060870787,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.732999181774768,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,0.0540158658071335,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-1.29544840670164,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.191765332658339,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.173114325028611,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.383024625401206,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-1.47249594211493,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0761130534218292,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.637883200980833,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.361528686180659,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.136702434052907,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.782885129777449,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-1.59066413951781,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.162107364327516,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.0381686238342831,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,-0.196664686806832,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-1.87874102546826,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.409503014098701,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.467130818242803,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.799318597862082,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,8.64333145561194,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.705594811346648,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.312202725322982,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.181537235758732,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-3.33752776442335,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.992867706796602,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.78309992319458,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,3.97794017903195,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,0.019232853921151,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.294823381561943,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-1.231301014077,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,1.19286167529364,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.218757901424985,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-1.2397800418878,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,0.000680033244815896,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.480436045720599,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,0.172624300251854,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.661235801767126,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.128980285366042,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0117526388414215,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.149925387260743,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,0.339948352799576,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,4.90431924717249,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.567451968847503,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.752895842308496,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.349006242130274,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.434177876564705,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.322742934087867,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.352153959195596,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.255958292686567,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-1.13803531723168,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.114872211088316,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.376861417068198,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.615589585349495,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.316824140839605,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.263211734059039,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-2.43352132555429,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.887368828307666,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-1.37209745304192,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.927888790119885,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.495470742605214,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.22974089835515,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.126029208231791,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.483706348165013,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,1.27052226983363,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.876473807799068,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.371745268196475,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,0.361607885469298,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.589613745429939,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.26512035840969,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.220646479517889,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.0725963139175531,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.250380825103412,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.128760459845904,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-1.21239889970426,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.278533713795544,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.502696702991205,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.589774647479361,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.339021010045528,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.253793260110066,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.569526078332238,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.209662508886324,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.50703616779589,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.568711964110855,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,0.18083259914597,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.13134660274666,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.651778070777679,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.864844402764772,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.403697430515563,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.00889514660446716,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.662530407318604,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.0909346701151052,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,1.04517907144737,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.488582170034309,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,0.0910822592409736,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.477295820510957,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-3.04661976476311,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.444844476265949,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.263694980305857,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,0.00919902412024452,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.389067331762076,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.687841686127695,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,0.0476645259178744,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.103370330724526,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,0.15649976215847,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.778552754096203,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.251797111366796,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,0.0635429398900162,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.126304573481811,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.0969738031003052,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.256663362394887,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.266296453907787,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.799979315175884,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.528121862195529,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.272355392028566,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0843856913880946,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.218702621904501,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.678767726306472,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.201905573499212,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.510978548622555,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.355130787540933,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0122471448670516,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.14177918271035,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.79065188521504,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.20695399370715,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.0566034491987851,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.0059501939435473,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.396835082553074,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,0.844723583986839,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.259817057804933,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.0462393128493969,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.261334819964746,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.241031682472105,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.341449465231985,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.161125208331072,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.0336334190800873,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0530512607988343,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.115372626256291,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0541441925044708,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.333283157050491,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.075612680550433,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.478959518030316,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.80011398480844,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.352517944436321,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.111417339338527,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.235169337023591,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.274896389910635,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.430057452721865,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.537359601305978,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.141841508675751,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.215686730096008,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.284879677250065,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.527277610355349,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.510561335473385,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.0560562283275391,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.596932680331284,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.214585609370277,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,1.86490669424703,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.122815092219434,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.135462009443474,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.10702761956707,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.185772282820081,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-1.46914804488512,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.46150441257871,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,0.0197930788026821,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-1.08528994413065,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.804217427184043,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.717439197080239,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.101227250647494,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.316058331942349,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-1.50651961273212,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.187924847804714,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.209834061283775,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.818967184954357,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.00562933347679504,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.292691176546719,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.136338433725124,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.241293416799756,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.79818917589566,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-1.12527301679722,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0523336978313369,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,0.0762739689047349,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.734045371951756,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.872965324433356,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.448357783399481,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,0.0314089815727942,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.13286184233174,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.536692247811317,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,0.0387406868886316,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.0138171643937667,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.274106024978001,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.168277899788576,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.761609499306032,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.138560294822865,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.0685302495022752,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.896046626924169,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.0594388278799198,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.0592729604027731,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-1.11906231741455,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.693247438679814,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.415381216916068,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.608404690358984,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.58469775808421,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.250548218854382,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.0537030331100735,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.43292420852146,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.803914511014436,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.381943733899699,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.128346017591253,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.248349986077937,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.0432213272167094,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,0.103048316986896,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.287822875353987,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.00134877594295846,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0117588016025835,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.0564944099052794,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0635820177604069,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.141431607828039,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,0.0228830573899146,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.0784706734988553,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.026092032866198,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.0290218267163116,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0176059768693703,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.107668479394562,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.00390898711721225,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.316734797633082,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.417745629982074,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.682446406799856,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,0.84218629119899,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.127980704290983,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.750481780405679,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.0681206025783934,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-1.64085932506829,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.0154940154554347,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.454463126925441,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.305476321484338,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,1.85590029021783,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-1.1048123728675,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.209823116646614,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.0840283323891813,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.0506750385990333,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,1.34108808952819,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.1419722554083,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.210461400481293,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00621424067242893,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.502106386605741,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.195063358517995,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,0.177023700600173,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.2002204601936,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,0.190016097793149,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.362743709464614,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.930971011351633,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.517941954290539,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-1.21253317494571,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.226087292192518,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.0991719339759667,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.283805369629834,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.82641622581348,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.0112633788522634,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.274734558745794,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.3056594134487,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.149964309136427,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.288200871239939,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.188670911438371,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.0630354200950905,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.342555765743363,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0598876371656525,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0259388185867662,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.11153583692364,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.0861552176653776,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,2.32250837130555,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.112211509000759,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.49061679537798,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,2.92088277168992,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-2.17846612925597,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.126736073576037,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.558441162883374,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,0.0544811245669768,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.206870905650801,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.777589003633087,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.136047552601942,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.0389131879416372,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.0399428214979869,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.390792744334715,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.572789666395678,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,0.047488464900624,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.00894638448877539,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0415411610103415,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,0.129515126866667,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.591025209211699,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.441558203228045,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.625311815511485,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.71660996747476,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.0365209806242568,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.813631184173843,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.709659700376186,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-3.17170309105796,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.596305026246251,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.104003297667818,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.658470653163193,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,0.449014647054937,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.200310319572003,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.241907240153346,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.0259701746138579,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.0493089990659531,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.168491213728071,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.158690714596838,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.504046104437989,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.666301312861057,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.0219954558610093,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.339131580768099,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.783917685919404,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.210847012454747,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.275459377604907,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.0451983365577535,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.194266874815246,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.180308706302668,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,0.191354110370007,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.177822697550142,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.222723918611337,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.529524106159204,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,0.132471028620728,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,0.0869306145118551,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,0.152810610587867,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.440315359967462,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,0.000824990418424537,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0265736426714266,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.743403900648011,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.651969012203177,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.16982298534635,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.110464877027867,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.13249432420843,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.0570516002871691,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.470018942899572,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0309258383001855,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.0480839692495865,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0160445594658375,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.132359635569208,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0323854585229478,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.336769346709525,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.267262078070175,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,0.0557541144362179,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.20267632423012,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0796956910137106,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.070468915695445,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.187693375215026,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.000715021614651754,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.220931849028294,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.0110483514669416,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,0.0813687892985323,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.327841025554508,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0245276507764357,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.0568014083038741,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,1.26363146895517,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.298244486642011,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.105616483438567,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.442768225233714,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.436778134427475,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.388723381402038,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.127906077707177,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,2.25548330610367,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.601137720133809,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-1.11096909405551,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.548585804655871,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.44187032226797,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,1.28270518201244,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.0801221139343247,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,0.255834870519211,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,0.0583605845847636,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.0750970620212467,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.660347930543965,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,0.0256968126837524,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.423885132480709,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.120952695023974,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.119744293007143,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.228420797383269,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,0.106028589971194,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.772482564232245,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.00861636111321566,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.563207196223753,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,0.00912780181729302,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0133347136074297,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,0.240853987824229,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,0.11008916686057,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,1.21418842079789,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.0553620762467085,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.29235283516588,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.725925468298648,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.136467781363256,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.810077190654204,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.117950691742013,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.147270639214242,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.135502053620018,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.172858016626834,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,0.12071454002013,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.000935647527119944,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.52034132486459,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0130547287360434,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.429654879052757,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.203040527049395,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.353436876824669,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.261231443660363,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.192964131952129,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.62400406667505,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.0945810186660138,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.0862048538552409,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.0495297598496171,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,1.63398103895298,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0502510667596198,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.842160983379789,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.054462851778414,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.184760091509322,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-2.06668811049107,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.122847799132713,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.653673960523436,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.06776083766233,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.175112846830713,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.05492429486388,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,0.0779460815469535,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0144831485238901,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.170949482248017,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.380199737301012,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,0.167795048718671,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.123545221113785,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.972483400997971,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.339894037494955,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.547843250097411,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.475498357340106,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.0397719749705143,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,0.106112883605282,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.284783460322878,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.470359256403849,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark:Jason.Thompson",1,0.084007398368155,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,0.493666714679501,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.0736464910009542,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.290042108595601,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.476883042551665,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.670853185000944,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.255793851717614,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00151916927466612,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.344115048121247,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.458885636560634,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.407347262057242,67.9289777899565,0.564934859814826


==> GSW_Ridge_With_Weights.csv <==
"term","step","estimate","lambda","dev.ratio"
"(Intercept)",1,35.7589020897062,414.096412166842,0.876272061494955
"Draymond.Green",1,1.81927410843546,414.096412166842,0.876272061494955
"Stephen.Curry",1,1.76429877790355,414.096412166842,0.876272061494955
"Klay.Thompson",1,1.47487049925833,414.096412166842,0.876272061494955
"Harrison.Barnes",1,0.77007272184973,414.096412166842,0.876272061494955
"Andre.Iguodala",1,-0.171785265220176,414.096412166842,0.876272061494955
"Shaun.Livingston",1,-1.75970220439683,414.096412166842,0.876272061494955
"Andrew.Bogut",1,1.69656079878308,414.096412166842,0.876272061494955
"Leandro.Barbosa",1,-1.45160948479793,414.096412166842,0.876272061494955
"Brandon.Rush",1,-1.02560067562325,414.096412166842,0.876272061494955
"Marreese.Speights",1,-1.18448974025776,414.096412166842,0.876272061494955
"Festus.Ezeli",1,-0.751948718444737,414.096412166842,0.876272061494955
"Ian.Clark",1,-1.56439723255394,414.096412166842,0.876272061494955
"James.Michael.McAdoo",1,-1.67973131878552,414.096412166842,0.876272061494955
"Anderson.Varejao",1,-1.40799205189205,414.096412166842,0.876272061494955
"Jason.Thompson",1,-1.28339452438563,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry",1,2.31628351096918,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson",1,2.07649101149146,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes",1,2.10433534129771,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala",1,0.943189793492026,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston",1,-1.45837430027531,414.096412166842,0.876272061494955
"Draymond.Green:Andrew.Bogut",1,2.30833514084229,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa",1,-1.35302926791219,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush",1,-0.600476278266687,414.096412166842,0.876272061494955
"Draymond.Green:Marreese.Speights",1,-0.899302643576219,414.096412166842,0.876272061494955
"Draymond.Green:Festus.Ezeli",1,-0.340645836673949,414.096412166842,0.876272061494955
"Draymond.Green:Ian.Clark",1,-2.09410173824214,414.096412166842,0.876272061494955
"Draymond.Green:James.Michael.McAdoo",1,-2.6538711297157,414.096412166842,0.876272061494955
"Draymond.Green:Anderson.Varejao",1,-1.5298264641754,414.096412166842,0.876272061494955
"Draymond.Green:Jason.Thompson",1,-1.78686969110245,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson",1,2.20200860744282,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes",1,1.7373617373059,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala",1,0.768813823856468,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston",1,-1.07325108925087,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut",1,2.33011513821528,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa",1,-1.40321717170599,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush",1,-0.610113339515607,414.096412166842,0.876272061494955
"Stephen.Curry:Marreese.Speights",1,-1.13460739127626,414.096412166842,0.876272061494955
"Stephen.Curry:Festus.Ezeli",1,-0.388360352426554,414.096412166842,0.876272061494955
"Stephen.Curry:Ian.Clark",1,-2.58555862025762,414.096412166842,0.876272061494955
"Stephen.Curry:James.Michael.McAdoo",1,-2.68604120789452,414.096412166842,0.876272061494955
"Stephen.Curry:Anderson.Varejao",1,-1.65051870356626,414.096412166842,0.876272061494955
"Stephen.Curry:Jason.Thompson",1,-2.0085255192078,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes",1,1.57557835944059,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala",1,1.07166476147714,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston",1,-1.90974978213211,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut",1,2.19639645512547,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa",1,-1.53923025195536,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush",1,-0.469080685119959,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights",1,-1.47116774122691,414.096412166842,0.876272061494955
"Klay.Thompson:Festus.Ezeli",1,-0.903157712312231,414.096412166842,0.876272061494955
"Klay.Thompson:Ian.Clark",1,-1.86573213252484,414.096412166842,0.876272061494955
"Klay.Thompson:James.Michael.McAdoo",1,-2.35634327306707,414.096412166842,0.876272061494955
"Klay.Thompson:Anderson.Varejao",1,-1.68134295673711,414.096412166842,0.876272061494955
"Klay.Thompson:Jason.Thompson",1,-1.65257548129952,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala",1,0.407733492818847,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston",1,-1.50578053587514,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut",1,2.47350745333106,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa",1,-1.3545744339654,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush",1,-1.70210455525596,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights",1,-1.28583838767368,414.096412166842,0.876272061494955
"Harrison.Barnes:Festus.Ezeli",1,-2.32131653365816,414.096412166842,0.876272061494955
"Harrison.Barnes:Ian.Clark",1,-1.35293889009051,414.096412166842,0.876272061494955
"Harrison.Barnes:James.Michael.McAdoo",1,-2.83362844577433,414.096412166842,0.876272061494955
"Harrison.Barnes:Anderson.Varejao",1,-1.62359209478637,414.096412166842,0.876272061494955
"Harrison.Barnes:Jason.Thompson",1,-1.27109670029702,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston",1,-1.3781123403701,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut",1,-0.920376830035661,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa",1,-1.34925076040381,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush",1,-1.90215392203862,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights",1,-1.0446043000002,414.096412166842,0.876272061494955
"Andre.Iguodala:Festus.Ezeli",1,0.242066563896913,414.096412166842,0.876272061494955
"Andre.Iguodala:Ian.Clark",1,-1.40325555182101,414.096412166842,0.876272061494955
"Andre.Iguodala:James.Michael.McAdoo",1,-1.24373347070414,414.096412166842,0.876272061494955
"Andre.Iguodala:Anderson.Varejao",1,-1.19883870169794,414.096412166842,0.876272061494955
"Andre.Iguodala:Jason.Thompson",1,-1.29554927537764,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut",1,-2.08697830276042,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa",1,-0.947130482857675,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush",1,-1.36022644994019,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights",1,-0.88249606158719,414.096412166842,0.876272061494955
"Shaun.Livingston:Festus.Ezeli",1,-0.446796113239859,414.096412166842,0.876272061494955
"Shaun.Livingston:Ian.Clark",1,-0.958423242069313,414.096412166842,0.876272061494955
"Shaun.Livingston:James.Michael.McAdoo",1,-0.919981506492835,414.096412166842,0.876272061494955
"Shaun.Livingston:Anderson.Varejao",1,-0.890390288153649,414.096412166842,0.876272061494955
"Shaun.Livingston:Jason.Thompson",1,-0.869912613765726,414.096412166842,0.876272061494955
"Andrew.Bogut:Leandro.Barbosa",1,-1.69462102658545,414.096412166842,0.876272061494955
"Andrew.Bogut:Brandon.Rush",1,0.356416612733805,414.096412166842,0.876272061494955
"Andrew.Bogut:Marreese.Speights",1,-1.80738172850375,414.096412166842,0.876272061494955
"Andrew.Bogut:Ian.Clark",1,-2.52675749769347,414.096412166842,0.876272061494955
"Andrew.Bogut:James.Michael.McAdoo",1,-0.585350872462517,414.096412166842,0.876272061494955
"Andrew.Bogut:Jason.Thompson",1,-2.44089091605197,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush",1,-1.11761871874285,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights",1,-0.739199976931669,414.096412166842,0.876272061494955
"Leandro.Barbosa:Festus.Ezeli",1,-1.16870111402067,414.096412166842,0.876272061494955
"Leandro.Barbosa:Ian.Clark",1,-0.910103591844005,414.096412166842,0.876272061494955
"Leandro.Barbosa:James.Michael.McAdoo",1,-0.996612200500942,414.096412166842,0.876272061494955
"Leandro.Barbosa:Anderson.Varejao",1,-1.23507398024842,414.096412166842,0.876272061494955
"Leandro.Barbosa:Jason.Thompson",1,-1.0427735157893,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights",1,-1.06075220033671,414.096412166842,0.876272061494955
"Brandon.Rush:Festus.Ezeli",1,-1.1990564016517,414.096412166842,0.876272061494955
"Brandon.Rush:Ian.Clark",1,-1.08854862400901,414.096412166842,0.876272061494955
"Brandon.Rush:James.Michael.McAdoo",1,-1.02957836143959,414.096412166842,0.876272061494955
"Brandon.Rush:Anderson.Varejao",1,-1.19944576594516,414.096412166842,0.876272061494955
"Brandon.Rush:Jason.Thompson",1,-1.24738496714406,414.096412166842,0.876272061494955
"Marreese.Speights:Festus.Ezeli",1,-0.613686064226399,414.096412166842,0.876272061494955
"Marreese.Speights:Ian.Clark",1,-1.02311928242437,414.096412166842,0.876272061494955
"Marreese.Speights:James.Michael.McAdoo",1,-1.01210758877995,414.096412166842,0.876272061494955
"Marreese.Speights:Jason.Thompson",1,-1.07246943524195,414.096412166842,0.876272061494955
"Festus.Ezeli:Ian.Clark",1,-1.01399442483519,414.096412166842,0.876272061494955
"Festus.Ezeli:James.Michael.McAdoo",1,-1.53605024221743,414.096412166842,0.876272061494955
"Festus.Ezeli:Jason.Thompson",1,-0.864857329653376,414.096412166842,0.876272061494955
"Ian.Clark:James.Michael.McAdoo",1,-0.895181815694301,414.096412166842,0.876272061494955
"Ian.Clark:Anderson.Varejao",1,-0.926034426995606,414.096412166842,0.876272061494955
"Ian.Clark:Jason.Thompson",1,-1.01587428959802,414.096412166842,0.876272061494955
"James.Michael.McAdoo:Anderson.Varejao",1,-0.735378126709638,414.096412166842,0.876272061494955
"James.Michael.McAdoo:Jason.Thompson",1,-0.906583817186938,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson",1,2.66204115206043,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes",1,2.53718256056854,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala",1,1.54145064568208,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston",1,-0.824252390478556,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andrew.Bogut",1,2.92107818097718,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa",1,-1.37028840127775,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush",1,-0.350348509892921,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Marreese.Speights",1,-0.854775466932502,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Festus.Ezeli",1,-0.199115347627793,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Ian.Clark",1,-2.7047382516879,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:James.Michael.McAdoo",1,-2.88941458379913,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Anderson.Varejao",1,-1.6491978961691,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Jason.Thompson",1,-1.94151781913871,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes",1,2.4707798672318,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala",1,1.90669448187061,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston",1,-2.00644392925167,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andrew.Bogut",1,2.78035745829765,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa",1,-1.75987155243726,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush",1,-0.0679779119581613,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Marreese.Speights",1,-1.70817101981455,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Festus.Ezeli",1,-0.696556928054673,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Ian.Clark",1,-2.33271646785581,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:James.Michael.McAdoo",1,-3.07955124359978,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Anderson.Varejao",1,-2.35877209619443,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Jason.Thompson",1,-1.96696228283591,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala",1,4.26830528505862,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston",1,-1.77026924199982,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andrew.Bogut",1,3.63393106470273,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa",1,-2.47166932068818,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Brandon.Rush",1,-2.43410093990948,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Marreese.Speights",1,-2.17454953372753,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Festus.Ezeli",1,-2.80485081784393,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Ian.Clark",1,-2.53021174913643,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:James.Michael.McAdoo",1,-3.88119065955692,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Anderson.Varejao",1,-2.73370265260646,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston",1,-1.47857455922001,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Andrew.Bogut",1,-0.202624057291815,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa",1,-1.477983980183,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Brandon.Rush",1,-2.58099498451689,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Marreese.Speights",1,-0.968578292880033,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Festus.Ezeli",1,1.47064714699369,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Ian.Clark",1,-1.94977864401246,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:James.Michael.McAdoo",1,-1.82907191445994,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Anderson.Varejao",1,-0.843479590612704,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Jason.Thompson",1,-1.79490483847627,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Andrew.Bogut",1,-2.51594496103163,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa",1,-0.541457820072077,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Brandon.Rush",1,-2.10562479035692,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Marreese.Speights",1,-0.461638687984707,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Festus.Ezeli",1,0.741958637219418,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Ian.Clark",1,-0.813012049848523,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:James.Michael.McAdoo",1,-0.853234868252607,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Anderson.Varejao",1,-0.854218028455512,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Jason.Thompson",1,-1.22009927360816,414.096412166842,0.876272061494955
"Draymond.Green:Andrew.Bogut:Leandro.Barbosa",1,-2.79986205125488,414.096412166842,0.876272061494955
"Draymond.Green:Andrew.Bogut:Brandon.Rush",1,0.773637985865295,414.096412166842,0.876272061494955
"Draymond.Green:Andrew.Bogut:Ian.Clark",1,-3.04067892045907,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush",1,-1.67938657855997,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Marreese.Speights",1,0.0560730630290799,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Festus.Ezeli",1,-1.67179318168023,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Ian.Clark",1,-0.533633231692742,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:James.Michael.McAdoo",1,-0.883030970683003,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Anderson.Varejao",1,-1.12341329339949,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Jason.Thompson",1,-0.817503030765558,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Marreese.Speights",1,-1.10522153929376,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Festus.Ezeli",1,-1.49463885781089,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Ian.Clark",1,-1.40481661250459,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:James.Michael.McAdoo",1,-1.40960965864067,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Anderson.Varejao",1,-1.79093785672977,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Jason.Thompson",1,-2.23461463325228,414.096412166842,0.876272061494955
"Draymond.Green:Marreese.Speights:Ian.Clark",1,-0.663116581306698,414.096412166842,0.876272061494955
"Draymond.Green:Festus.Ezeli:Ian.Clark",1,-1.60108688688919,414.096412166842,0.876272061494955
"Draymond.Green:Ian.Clark:James.Michael.McAdoo",1,-0.69456384881592,414.096412166842,0.876272061494955
"Draymond.Green:Ian.Clark:Anderson.Varejao",1,-0.806281279284293,414.096412166842,0.876272061494955
"Draymond.Green:Ian.Clark:Jason.Thompson",1,-1.11866180923133,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes",1,2.35610158577333,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala",1,2.08767207501784,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston",1,-1.6801539792199,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andrew.Bogut",1,2.90975611755609,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa",1,-2.25839771213099,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush",1,-0.0167536720493997,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Marreese.Speights",1,-2.63234205409669,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Festus.Ezeli",1,-0.708004164898189,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Ian.Clark",1,-2.93875926312555,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:James.Michael.McAdoo",1,-3.12568993277362,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Anderson.Varejao",1,-3.23738431338896,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Jason.Thompson",1,-2.14773471279793,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala",1,1.98878432328101,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston",1,-1.50217674102799,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut",1,3.15150112211539,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa",1,-1.82590413990136,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush",1,-2.56077994554483,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Marreese.Speights",1,-2.20322306168557,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Festus.Ezeli",1,-2.60797916361377,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Ian.Clark",1,-2.05436372645044,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo",1,-3.7523634445852,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Anderson.Varejao",1,-2.3350620737698,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Jason.Thompson",1,-2.19472559873748,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston",1,-1.21703221081359,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut",1,-0.672943603289626,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa",1,-1.50065203752489,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Brandon.Rush",1,-2.53022039538078,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Marreese.Speights",1,-1.29421804078805,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli",1,1.20368230512911,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Ian.Clark",1,-2.38454787847798,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo",1,-2.04430758423155,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Anderson.Varejao",1,-1.36068966514092,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Jason.Thompson",1,-1.80142608934834,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut",1,-1.97680205819948,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa",1,-0.239067898333787,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Brandon.Rush",1,-1.44705862887588,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Marreese.Speights",1,-0.287240677743131,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Festus.Ezeli",1,1.03458799215832,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Ian.Clark",1,-0.742598886614558,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo",1,-0.946535227339921,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Anderson.Varejao",1,-0.944924998333991,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Jason.Thompson",1,-1.2194875721257,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Leandro.Barbosa",1,-2.67874192794549,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Brandon.Rush",1,0.823971948133849,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Ian.Clark",1,-3.38317066246816,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:James.Michael.McAdoo",1,-0.9309928799125,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Jason.Thompson",1,-2.44090530425935,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush",1,-1.65062245677042,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Marreese.Speights",1,-0.0430480241169991,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Festus.Ezeli",1,-1.38659206379526,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Ian.Clark",1,-0.978747770895868,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo",1,-0.934474349371867,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Anderson.Varejao",1,-1.26925336946647,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Marreese.Speights",1,-1.58383685535754,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Festus.Ezeli",1,-1.4771278862901,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Ian.Clark",1,-1.98857458530148,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:James.Michael.McAdoo",1,-1.42747886846355,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Anderson.Varejao",1,-1.67344335687365,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Jason.Thompson",1,-2.23269771047937,414.096412166842,0.876272061494955
"Stephen.Curry:Marreese.Speights:Festus.Ezeli",1,-2.32255485492383,414.096412166842,0.876272061494955
"Stephen.Curry:Marreese.Speights:Ian.Clark",1,-1.42379179351442,414.096412166842,0.876272061494955
"Stephen.Curry:Marreese.Speights:James.Michael.McAdoo",1,-1.17270589590953,414.096412166842,0.876272061494955
"Stephen.Curry:Festus.Ezeli:Ian.Clark",1,-1.54920047117477,414.096412166842,0.876272061494955
"Stephen.Curry:Festus.Ezeli:James.Michael.McAdoo",1,-1.54280467388088,414.096412166842,0.876272061494955
"Stephen.Curry:Ian.Clark:James.Michael.McAdoo",1,-0.330810125205189,414.096412166842,0.876272061494955
"Stephen.Curry:Ian.Clark:Anderson.Varejao",1,-0.809652541218661,414.096412166842,0.876272061494955
"Stephen.Curry:Ian.Clark:Jason.Thompson",1,-1.13046186858507,414.096412166842,0.876272061494955
"Stephen.Curry:James.Michael.McAdoo:Anderson.Varejao",1,-1.05615672308407,414.096412166842,0.876272061494955
"Stephen.Curry:James.Michael.McAdoo:Jason.Thompson",1,-0.481170595603028,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,2.48130746145369,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,-1.45260198525293,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,2.8420251503425,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-1.62425619419467,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-2.27615375243524,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-1.43068226198632,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-2.86482715564115,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-1.78782432735834,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-3.38027302549658,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-1.68942420302212,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-1.74000324895982,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-2.0991835426588,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,-0.189498187910741,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-1.78651841515964,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-2.14254299575162,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-1.16740079877423,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.08557721769822,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-1.8733598243922,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-1.64782855135657,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-1.56915852630184,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-2.14287821462631,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-2.13687704355179,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-1.12971812370163,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-2.04694796447689,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-1.03278010138415,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-2.16014376267323,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.923690282815919,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.815580370212204,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-0.703961353134222,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.792489215346569,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-2.66134800630594,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,0.72699519127987,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Marreese.Speights",1,-2.49844224127429,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-2.98029542808234,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.474027879389068,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-2.44024576802512,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-1.36017307085724,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-1.18599920213859,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-1.09077131350584,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,-0.696996977929419,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-1.0954714909799,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Anderson.Varejao",1,-1.41122396248593,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Jason.Thompson",1,-0.909827285819828,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-1.66042422129965,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,-0.785461265539031,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Ian.Clark",1,-1.00525263796502,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-1.30494925157933,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-1.18833744476143,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-1.95915917551023,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-1.36895327229796,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.945904865993046,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:James.Michael.McAdoo",1,-0.865681007063705,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:Jason.Thompson",1,-0.947173263481911,414.096412166842,0.876272061494955
"Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-1.06937686684235,414.096412166842,0.876272061494955
"Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo",1,-1.24702407099435,414.096412166842,0.876272061494955
"Klay.Thompson:Festus.Ezeli:Jason.Thompson",1,-0.952266835788636,414.096412166842,0.876272061494955
"Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.694993428232746,414.096412166842,0.876272061494955
"Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.988393599771234,414.096412166842,0.876272061494955
"Klay.Thompson:Ian.Clark:Jason.Thompson",1,-0.889890149031618,414.096412166842,0.876272061494955
"Klay.Thompson:James.Michael.McAdoo:Anderson.Varejao",1,-0.434625871401394,414.096412166842,0.876272061494955
"Klay.Thompson:James.Michael.McAdoo:Jason.Thompson",1,-0.569485882092172,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-1.3263747557455,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-2.59345712721804,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-1.30167293286289,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-1.54824899505865,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-1.07101074963377,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-1.7022246639938,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-1.2080497300106,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.589480201682636,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-1.53616633410231,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Jason.Thompson",1,-0.749967578588855,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-1.86607041753529,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-1.05770861707444,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-1.02044406937634,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-1.00675150639094,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-1.66974525686305,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-1.03909983702385,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.495300155013665,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.916545848518408,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.784202794590173,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-1.13712491523269,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-3.63894064646984,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut:Marreese.Speights",1,-2.49938353765265,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-1.51976789179459,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-3.42695115676459,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.644851866907186,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-1.10441404964697,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-1.16369232647165,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-1.0163783582697,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-0.221558426473124,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-1.5773275111314,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Jason.Thompson",1,-0.573426653840963,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.998512603822812,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-1.47033896883552,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.965360351376462,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.772923321769816,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.885976954046618,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.886649910628579,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-1.24736166023624,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-1.15777314761805,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:James.Michael.McAdoo",1,-0.475660937828784,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:Jason.Thompson",1,-0.915771495518064,414.096412166842,0.876272061494955
"Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,-0.809181117613158,414.096412166842,0.876272061494955
"Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.592715535454025,414.096412166842,0.876272061494955
"Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-1.08601157578347,414.096412166842,0.876272061494955
"Harrison.Barnes:Ian.Clark:Jason.Thompson",1,-0.855613349801855,414.096412166842,0.876272061494955
"Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao",1,-0.468198874413771,414.096412166842,0.876272061494955
"Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,-0.481406086359395,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-1.67152952446473,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.08664445257848,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-1.05683463266003,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.936736071700467,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.160945969144718,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.898200124449241,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.07770256931713,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.906152470188655,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-1.04540012932749,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-1.21769182846125,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-3.74625524206311,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-1.82778614941132,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-1.55108110138169,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.588817748949666,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-2.54973852276774,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.48448238180594,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.770178879299977,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-1.23808362427836,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-0.840636896313435,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-1.06878458426161,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-1.16565958985175,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Jason.Thompson",1,-0.858079288114436,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.19448669702133,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-1.57093452035615,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-1.12098439657343,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo",1,-0.850528584317818,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Anderson.Varejao",1,-0.558593075655312,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-0.919556669282982,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.534060026186172,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.962827023314395,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo",1,-1.097948694905,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:Jason.Thompson",1,-1.43214008861667,414.096412166842,0.876272061494955
"Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-1.24930490545052,414.096412166842,0.876272061494955
"Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-1.7095504319592,414.096412166842,0.876272061494955
"Andre.Iguodala:Festus.Ezeli:Jason.Thompson",1,-0.998911028036379,414.096412166842,0.876272061494955
"Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.836356544388298,414.096412166842,0.876272061494955
"Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-1.13406171850589,414.096412166842,0.876272061494955
"Andre.Iguodala:James.Michael.McAdoo:Anderson.Varejao",1,-0.559411854628482,414.096412166842,0.876272061494955
"Andre.Iguodala:James.Michael.McAdoo:Jason.Thompson",1,-1.01010232682067,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.270718635500885,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-3.27152091296921,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-1.31336878334012,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.658272515778115,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.931622841148239,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.722895023508757,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.658661310535542,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.09487303161761,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.958988139236279,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.987068729127803,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-1.02861530827623,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.891803920764183,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.925647463622087,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-1.02339633229715,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.999443086774659,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.695945927833883,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.772479041705036,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.774546323459927,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.391017010201905,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-1.04917675605705,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.955897514285103,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.949446070531757,414.096412166842,0.876272061494955
"Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-1.08581536939002,414.096412166842,0.876272061494955
"Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-1.62532247568549,414.096412166842,0.876272061494955
"Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.937310321132179,414.096412166842,0.876272061494955
"Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.669681977159749,414.096412166842,0.876272061494955
"Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.642549744290146,414.096412166842,0.876272061494955
"Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.807597628298317,414.096412166842,0.876272061494955
"Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao",1,-1.05671178292147,414.096412166842,0.876272061494955
"Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson",1,-0.639683290606836,414.096412166842,0.876272061494955
"Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-1.79797409332,414.096412166842,0.876272061494955
"Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-1.19175742790031,414.096412166842,0.876272061494955
"Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-1.41758211284773,414.096412166842,0.876272061494955
"Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-2.15592627509274,414.096412166842,0.876272061494955
"Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-2.14059291535183,414.096412166842,0.876272061494955
"Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,-0.474853731273831,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.681986131493661,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.634599213897618,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.841156858342129,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.911657314693377,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.22376922167748,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-1.08007507992732,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.276028281976746,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.920713441504878,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-1.02194953173927,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,-1.17212302989881,414.096412166842,0.876272061494955
"Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.62713133397131,414.096412166842,0.876272061494955
"Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-1.75910467080185,414.096412166842,0.876272061494955
"Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.873261658561717,414.096412166842,0.876272061494955
"Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.980253141833007,414.096412166842,0.876272061494955
"Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,-0.796373327908632,414.096412166842,0.876272061494955
"Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-1.09364615114227,414.096412166842,0.876272061494955
"Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.803558669242042,414.096412166842,0.876272061494955
"Leandro.Barbosa:James.Michael.McAdoo:Jason.Thompson",1,-1.08141658586166,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.90941508072073,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.97603108553564,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-1.02142192500572,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-1.06658290307404,414.096412166842,0.876272061494955
"Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.85948551155765,414.096412166842,0.876272061494955
"Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,-0.875594019637551,414.096412166842,0.876272061494955
"Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,-0.734476277466634,414.096412166842,0.876272061494955
"Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.999339014376213,414.096412166842,0.876272061494955
"Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-1.0632969811982,414.096412166842,0.876272061494955
"Brandon.Rush:Ian.Clark:Jason.Thompson",1,-1.03611986847682,414.096412166842,0.876272061494955
"Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.806618342798195,414.096412166842,0.876272061494955
"Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-1.01275439599489,414.096412166842,0.876272061494955
"Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.727727188562071,414.096412166842,0.876272061494955
"Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.00880855192512,414.096412166842,0.876272061494955
"Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.08455416225572,414.096412166842,0.876272061494955
"Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.991420229664669,414.096412166842,0.876272061494955
"Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.906819849719673,414.096412166842,0.876272061494955
"Festus.Ezeli:Ian.Clark:Jason.Thompson",1,-0.773817194292265,414.096412166842,0.876272061494955
"Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.771885862924144,414.096412166842,0.876272061494955
"Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.926232899167483,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes",1,2.9465603040213,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala",1,2.85444217795695,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston",1,-1.4734797177379,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut",1,3.48210067735091,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa",1,-2.2989993566331,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush",1,0.301719517718447,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Marreese.Speights",1,-2.69117467493459,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Festus.Ezeli",1,-0.555786862928775,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark",1,-3.05826741276605,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:James.Michael.McAdoo",1,-3.29070869514697,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Anderson.Varejao",1,-3.28304753874748,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Jason.Thompson",1,-2.13161211814452,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala",1,5.23347952643033,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston",1,-1.03723657049232,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut",1,4.15183528615324,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa",1,-2.56904193347468,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush",1,-2.46326807394706,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Marreese.Speights",1,-3.3045653454826,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Festus.Ezeli",1,-2.85248317321462,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Ian.Clark",1,-2.52222581739727,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo",1,-4.0347799869062,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Anderson.Varejao",1,-2.96612535780724,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston",1,-1.00815561979443,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut",1,0.409821215580406,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa",1,-1.49106471365709,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush",1,-2.81253625965736,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Marreese.Speights",1,-0.783073686425237,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli",1,1.78057495916975,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Ian.Clark",1,-2.50553148293944,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo",1,-2.26224128319264,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Anderson.Varejao",1,-0.823272139833839,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Jason.Thompson",1,-2.11160146547624,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut",1,-1.55647183546039,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa",1,-0.133171249302306,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Brandon.Rush",1,-1.36942729050569,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Marreese.Speights",1,0.173143526937765,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Festus.Ezeli",1,1.67472476111307,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Ian.Clark",1,-0.78243751809269,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo",1,-0.830066883772218,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Anderson.Varejao",1,-0.953339992893786,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Jason.Thompson",1,-1.29998103372817,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Leandro.Barbosa",1,-2.75953559633726,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Brandon.Rush",1,1.29432880804198,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Ian.Clark",1,-3.38083912811244,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush",1,-1.9115829742947,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Marreese.Speights",1,0.471250364782931,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Festus.Ezeli",1,-1.94171205250126,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Ian.Clark",1,-0.978594930021626,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo",1,-0.913681945085973,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Anderson.Varejao",1,-1.12880099586129,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:Marreese.Speights",1,-1.88641308782306,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:Festus.Ezeli",1,-1.52732999091998,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:Ian.Clark",1,-2.08259720048716,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:James.Michael.McAdoo",1,-1.44377735866349,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:Anderson.Varejao",1,-2.12312286552702,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:Jason.Thompson",1,-2.40957191346522,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Marreese.Speights:Ian.Clark",1,-1.42351035723613,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Festus.Ezeli:Ian.Clark",1,-1.5110024246007,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Ian.Clark:James.Michael.McAdoo",1,-0.271814152529333,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Ian.Clark:Anderson.Varejao",1,-0.961594656475246,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Ian.Clark:Jason.Thompson",1,-1.2435592384688,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,5.41123640226178,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,-1.46071032417983,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,3.82332581663155,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-2.31504726018217,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-2.32871954450153,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-2.23168703408344,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-2.81306088095131,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-2.87233242706186,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-3.94613896247228,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-3.49598766697456,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-3.0904284730315,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,0.913994790034394,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-2.25380120175755,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-2.2978085323711,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-1.97880276975058,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.92332613163256,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-2.24074823964714,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-2.37171051364914,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-1.96221368561289,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-2.42838288202833,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-2.22099101129865,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.900838031510274,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-2.65837854671764,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-0.910750879350948,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-2.52244082367022,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.838768769184449,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.965093721436654,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-0.690466236355371,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-1.48716011741555,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-3.65373131918625,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,1.18509784060121,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-3.25457316230734,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-1.93184245465782,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-1.25148789191438,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-1.05325368213939,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,-0.8759058064419,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-1.3097399933361,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-1.22143815738859,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,-0.782664070956199,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-1.75027101386581,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-1.68289291938314,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-2.06110952953489,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-2.608935734412,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.845762007088028,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-1.71594386994778,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.676935048637143,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.807636384307973,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-1.14543897727607,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-3.82152671772332,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-8.15968706255257,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-4.3124911835363,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-3.96126992236642,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-2.7474700641968,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-3.36197898403242,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-3.73838612962699,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-1.55510634796333,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-1.49593370307079,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.636803657855738,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-1.74506897506559,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.486523062846304,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.917342517406026,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-4.13683213807727,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-5.89843406608255,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-3.46916497202326,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-1.56237078642664,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-1.96285136648808,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.539929538212363,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-1.21838191741939,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-0.554511391906663,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-1.95441406513433,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-2.57217162975134,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-1.77186884907522,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.291795723535886,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-1.44382777735256,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-3.16399039610635,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.36776699900318,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.806333604893356,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-1.95129921357232,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,1.82841785100207,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.916402081715508,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.1447629384891,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.978379797029926,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.998169403003869,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-2.44373586861601,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-5.45512073761724,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-2.43654267731231,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-2.22892746679597,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.231010709257228,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-1.89909872597527,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-0.779814207390691,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-1.26808390936566,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-0.775255033933054,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.30963127277421,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-2.90240069209687,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-1.02186154393154,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-1.00724362053151,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.722912129703622,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-1.66751574413531,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.723012722730631,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.969234969189887,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-1.53344038544008,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-4.01748689358847,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-1.17615370145735,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.88065312528946,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.287831367375426,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.906840461396101,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.733993251564727,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.453049816904981,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.916029442107858,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.851730445979486,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.438528999241764,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.0828002340167225,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.686899289777782,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-1.89522317473833,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.796770054248775,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.512677417075472,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.430674755314797,414.096412166842,0.876272061494955
"Draymond.Green:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-2.43472430082935,414.096412166842,0.876272061494955
"Draymond.Green:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-2.15567249585998,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.951527267485063,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.883721466481684,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.1570723018825,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.503086250808912,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.42060635850482,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.823396738461887,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0173912857208889,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.907875319713579,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.823654490111917,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.320689439632614,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-1.18317185667569,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-1.17480864437572,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.630107865268485,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.823742038858564,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,4.24696661271127,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,-0.889619887879368,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,3.49254966666495,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-2.16718299499109,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-2.8261949095017,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-3.29240892203226,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-2.95404068423824,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-2.32639117343823,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-3.85411906881526,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-4.17143522014414,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-2.35697409259655,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-3.95197526544537,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,0.601288271640103,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-3.52439202264336,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-2.77465161181887,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-3.32705020740196,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.93313930670963,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-3.43926487454585,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-2.48206625866695,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-3.97490257448607,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-2.79136210623659,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-1.14306852177508,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-2.34721780868353,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-1.96130906485959,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-1.3059678339236,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-3.20538475776385,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.78253158734624,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.84231859051829,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-1.36352076875838,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-1.75080919575274,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-3.5117571691583,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,1.28821871427279,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-4.06293504162242,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-2.43899133822137,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-1.88456250203325,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-1.96470877948334,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-1.7892251330159,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,-1.03657165580263,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-1.38840915620956,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-2.05019812613681,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,-0.748730576233423,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-2.15362196057572,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-1.7379267327631,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-2.76264461293723,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-2.29287764528622,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-1.58252466820418,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-1.63605874148186,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-1.82561177837781,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo",1,-1.82943792978982,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.276129048932066,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.961516893647573,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-1.16158052334298,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:James.Michael.McAdoo:Jason.Thompson",1,-0.480850552033317,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-2.65692467601598,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-5.51296239490525,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-1.74873786548568,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-2.27162276888805,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-1.99409544034037,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-1.54135304247225,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-2.19105667115309,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-2.13505215616561,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Jason.Thompson",1,-1.21298396625051,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-3.47900148705524,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.83429457832006,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-1.43085717384801,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-1.44483278875739,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.802344938100718,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-1.19422391433712,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.802483857104875,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-1.21317363001839,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-3.85441906341911,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-4.81545628353264,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-3.42609487137511,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.911285513421045,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-1.54785159884896,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.322817483328972,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-1.41131869248697,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-0.554507283252077,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-1.86622829571234,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-1.10398257261027,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-2.43568057847315,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.765427796165895,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.623355640679441,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-1.30326056222102,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-1.58243533291064,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.446270240395761,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.780557014406432,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,-0.831886974286851,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,-0.480758311008122,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-3.1735393294138,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.74466992775099,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-1.35003385782372,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-2.32442663673193,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,1.92165374007721,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.424271252116762,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.4916438724281,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.982802689943631,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-2.40654225295382,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-3.96161571808982,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-2.62489928067671,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.931785589479815,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-2.54927446556505,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.97670813017971,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.0736780915692575,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-1.32810345363278,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-0.800812183163135,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-1.56614560886306,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-1.32522651480416,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.48273467132096,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-2.19913611204113,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-1.00725747135207,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-2.85107905379063,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-1.54197958445123,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-1.51884177248088,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-1.54349398790759,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.599635045900608,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.890310133087234,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-1.54163371465619,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-2.58610585720117,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.931772546141559,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.889518521929592,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,1.34309497888472,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-2.20504408161029,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.677366596890965,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.907271848395989,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-1.60337367488039,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-1.53577698935422,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.963774517676339,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.835008550236761,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-2.85106332105218,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-1.17552874396736,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.802520227285418,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.424509076738119,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao",1,-1.05807095877928,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-1.51787007693667,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-2.12671048566649,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-2.14073856271266,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-1.26217428177336,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.509148212699688,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.529982678061825,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.10004172444096,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-1.17555467398493,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.68390168304207,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-1.05802877964808,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.09071740325535,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.765493849339167,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-1.02577278852812,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-4.31441239416141,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-2.50845434311672,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-1.87202312899213,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.3604669426021,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-3.73555155743567,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-2.33576385192522,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-1.98300346500219,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-1.40183759441661,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-2.61016239018989,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-1.37718282122283,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-1.55740814146582,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-1.03340509458722,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-1.98881022035092,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-1.21291999659106,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-1.25753489185867,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.723408870223982,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.837710470651285,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-2.2642892067709,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-3.76840331853753,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Marreese.Speights",1,-2.4998301612163,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-2.91040189421654,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-3.42608276071921,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-1.23174937240166,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-1.37898611077217,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-1.13430540223677,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-1.30021367586966,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-1.26414858125205,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-1.41354297331088,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-2.59065646479138,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.934828332956462,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.84897935704145,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.629857354301564,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.903678642928118,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-1.83714608919338,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-1.25414598902022,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,-0.178059739410955,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.605329745107635,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-1.25373459963339,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,-0.813785076691363,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao",1,-0.435637524601315,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,-0.48066002364068,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-1.60352079520747,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.968192416853233,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.721161110107304,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.0751867332077875,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-2.54384809151751,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.891442921506634,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.22800366251563,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-1.3030768937804,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-2.18060634180341,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-3.36686246330538,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-2.88814850691387,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-1.93172436691095,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.475359464537562,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-2.54927029583134,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.19935899524224,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-1.19535764515653,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-1.48608091302031,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.75487152790196,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-1.05581390861694,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.644323027351075,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo",1,-0.644503040573106,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-1.72087954594675,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.803628420254699,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo",1,-0.731711637181793,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-1.75872775501375,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-1.6249211541264,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.8287268932554,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.998273047916492,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-1.52118467291318,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-3.30966828742518,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-1.71953050386117,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-1.06680445903842,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-1.23175642671736,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-1.16226913294287,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.691008236006667,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.7923935537175,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.886408323016099,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-1.41350160482062,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.955030695483915,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-2.21600487704037,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.667277954740082,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.560194839319805,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.719491408784906,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.293233952311322,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.804616967756647,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.848668174654844,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-1.14771460596364,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.714445508856531,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.831469126632784,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.395743640640461,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-0.304202052623859,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.955079970078382,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.601951637980016,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.610780487230689,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.611383559496067,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson",1,-0.576414697995136,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-2.91236437924874,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-2.29766633434169,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-2.1407822991421,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,-0.475330034299772,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.0598572201093953,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-1.15140092474569,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.0285020053163119,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.491739440927468,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.789966966870116,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-1.25197832618677,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.584944907280371,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.923980180377233,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.111559639722311,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.954982322547879,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.98522933644658,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.790125041493434,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.873545600682346,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.429352066326211,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-1.0103555903271,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.778362139949269,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.826241293146991,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-1.26358817370046,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.911577315459305,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.787723396363474,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.51843607023809,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.93080350500181,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.950911429248946,414.096412166842,0.876272061494955
"Klay.Thompson:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-1.04306732085496,414.096412166842,0.876272061494955
"Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.435528862869972,414.096412166842,0.876272061494955
"Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.522682259049008,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.31422997608388,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.0921161957451,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-1.31409972130197,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.810414786854525,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-1.75843933576971,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.787887810136202,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.256067512138616,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.888084165911255,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.737118210672706,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.328763316009412,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-1.74677572481944,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-2.88800557435264,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.692627985838621,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.4359420528138,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-1.30067898427714,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-1.27952928534104,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-1.13688929701825,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,0.100724253844891,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-1.55457133347485,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Jason.Thompson",1,-0.578178182180391,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.32678873406434,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-1.24334601719906,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-0.803828868152898,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-1.25348749621423,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-1.04246784844855,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-1.07917174449437,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-1.0678103583123,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.803952174092941,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.177049296107716,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.991095769040387,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-1.71938333650143,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.525013862782327,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.618789048270047,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.963869648375851,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.58714577461425,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-1.19222318276583,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.184236974722051,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-1.18731329239125,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.578280799174312,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.97191450344914,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.647859458089779,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-1.26679404241222,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.861543009245245,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.833319405755322,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-1.17910451271552,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-1.13205708239611,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.902241579004099,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.835536117277922,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-1.418615603686,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.159300367626588,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.487808542680341,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.367162837496682,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.26652737163229,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-1.18642884364448,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.42280964993292,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.537585404182486,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,-0.415694592520533,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.537934741718801,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.960996395301086,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.09651537267887,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.480474218754422,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.920937277139705,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.54115177123558,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.775208434026528,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-1.17170920707865,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.869464058630031,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.766699969056675,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.480339220368398,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.920847341614763,414.096412166842,0.876272061494955
"Harrison.Barnes:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.46959870174836,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.207816199473328,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.64595624028893,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-1.19244972965262,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.341589243360793,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.931686904367269,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-1.0314594403557,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.969279650558695,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.16729920294118,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.720715660543801,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-1.12409747537534,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.768200704287389,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.862226820891495,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.840961720888867,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-1.23265502042749,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-1.10140330691028,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.620079780271023,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.364368931943444,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.894557535236276,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-1.10226602753907,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-1.43728879783886,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-1.22932787027052,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-1.80847396524255,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-1.00311718475541,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.737523824893491,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-1.34557842851524,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.839380801335444,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-1.19258441731602,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-1.41859999194076,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,-0.475177157882047,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.724884110541498,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.551688292297957,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.341345935953636,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.46546447930464,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.563865729531355,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.226167662422444,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.760437295590556,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-1.15066038598959,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.773556483692216,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-2.00667472110407,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-1.00316123397367,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.474245725565976,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.564035880452811,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-1.0557196808374,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.29283643564029,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-1.23507564626108,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-1.2604693725661,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.916903289237778,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.888347998208888,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.564036887011048,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-1.01439616127778,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.532195444555345,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.00620206408235,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.43744067220286,414.096412166842,0.876272061494955
"Andre.Iguodala:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.98942067457332,414.096412166842,0.876272061494955
"Andre.Iguodala:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-1.01431896626633,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-1.19248682393575,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.348883639702833,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.669944829199189,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.974471422846215,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.546516156489453,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.52024906079141,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.93029415047194,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.179570005105118,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-1.00535613672512,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-1.10074607893396,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.820978876514128,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-1.95874582388919,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.939435284674051,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-1.01969299537072,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-1.05787168975336,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.07282083206181,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.442044258159003,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.30538821543142,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-1.09423890326502,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,-0.527361777436949,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.723371669356745,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.794429122842453,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.819643596054209,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.559491610560244,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.95350053056855,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.493189448579586,414.096412166842,0.876272061494955
"Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.734175699680624,414.096412166842,0.876272061494955
"Shaun.Livingston:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.620288522172494,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.861592596452086,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.855939026397773,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.952171211134755,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-1.1793022244849,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.613743272762876,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,-0.878440519400676,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,-0.737170557429826,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.99722058666567,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.84445387227981,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-1.0993494823021,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.808448800050055,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-1.08657826039136,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.00403158868623,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.17938697958861,414.096412166842,0.876272061494955
"Leandro.Barbosa:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.878671956373746,414.096412166842,0.876272061494955
"Leandro.Barbosa:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,-0.775043238346906,414.096412166842,0.876272061494955
"Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.885194905852043,414.096412166842,0.876272061494955
"Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-1.08646745429364,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.850448273979051,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.05999301831205,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.07134708130189,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-1.02776698933804,414.096412166842,0.876272061494955
"Brandon.Rush:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.878446216775494,414.096412166842,0.876272061494955
"Brandon.Rush:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,-0.774794606791247,414.096412166842,0.876272061494955
"Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.954321715280605,414.096412166842,0.876272061494955
"Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-1.02657167297339,414.096412166842,0.876272061494955
"Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.992032956653598,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,6.52851346763906,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,-0.258515908645563,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,4.35662180676421,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-2.38577519483778,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-2.3662689029386,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-4.03886121011236,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-2.86248639435605,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-2.65378177417631,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-4.10985782011945,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-4.32961977944228,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-3.99134298753475,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,2.09705590916173,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-4.47917305583113,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-2.54126362143479,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-3.43198190321073,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,2.45345402776287,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-3.8658441577318,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-2.71532820812311,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-3.97452072300289,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-3.88405623970366,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-0.268994761597628,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-2.34686251512772,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-2.05584408419403,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-1.17654192263423,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-3.55723180530388,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.782253153124928,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.727465938880044,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-1.36316586576939,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-1.75050339660286,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-4.72873651767827,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,1.79517560815206,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-4.06269160724616,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-1.88429780060046,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-2.25049280851552,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-1.74728054504516,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,-1.03624111944345,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-1.38808372201907,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-1.72269318510085,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,-0.747146327648872,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-2.15334223533978,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-1.7376870120175,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-2.85684088471505,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-2.60866994350905,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-1.63567408535639,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-1.72208559635731,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.162183394889925,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.961146484765755,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-1.24304858350551,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-4.80983120775546,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-8.03942359925527,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-4.60980793996597,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-3.96129592846593,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-3.82740099601269,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-2.78091855504679,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-2.16845503596787,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-4.10948767848524,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-5.89854527419261,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-1.56234900222522,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-2.09131027521208,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-1.41110770265412,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-0.55432761179321,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-1.9541055381153,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-2.5721129542042,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-3.80424519329447,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.92252772279499,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.933481508861786,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-2.41183027244082,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,2.87550787158915,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.63614852757556,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.998125727247217,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-2.42729150141805,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-5.86126669246037,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-2.62477386127535,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-2.44265060663588,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.96087236452477,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-1.97793551931063,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-0.800631224280551,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-2.00637015223526,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-0.749176320091128,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-2.90229908998888,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-1.0070747492384,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-1.54175523225607,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-1.47165371952154,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.599424749460395,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-1.54137305269034,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-2.34124788580347,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.895311997623166,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,1.70030825799414,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-2.08297856160048,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.433973363023005,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.908259797641697,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-1.60310710267075,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-2.19399001122398,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-2.12665824505388,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-2.16078726820594,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-1.12691312331585,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.457293868838945,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.42036978113917,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.09045218941991,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-3.70325527586304,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-8.75090950088999,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-4.39749861162993,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-4.18234016127007,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-3.36213311968735,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-3.72444020053425,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-1.47904301346901,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-1.49606469083246,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.636814877443964,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-1.76621267010461,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.917262952988803,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-4.22481791394368,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-3.4690659578496,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-2.33331292551426,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.291658728132294,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-1.44361468438976,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-2.55186282507302,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.82945928537038,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.593445961876899,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-1.68688094333451,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-2.62343485460533,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-1.25853814655172,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.20125731858261,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.955117700520157,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-3.03343117659556,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-4.13558330289161,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-2.37949257507288,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.19928171284379,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.59598246249276,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.61994875539697,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-2.504792846151,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.969089564824322,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-1.4971418339158,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-4.11777471771376,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-1.17601786549892,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.767077523658791,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.463410904668146,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.792119371786242,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.619869648395588,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.0829709393251342,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.726634207361325,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.512422240851626,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.430493908323199,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-2.9123425449462,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-2.29761618405459,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-1.72985858862547,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-1.07033130939226,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.44705118966115,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-1.18297610494237,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-1.30719733172741,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.629869695000133,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.93799440886181,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.486922695462945,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.539916985963614,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.928356845370917,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.796351576532852,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-1.69894886845436,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.30013366909235,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.809046530115517,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.521184596179901,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.986947272376077,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-1.89523217196132,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.79671113592563,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.550435312532173,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.02183995384821,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-1.4250452076329,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.438579759644238,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.572639341168294,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.36340732246868,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.775968588928492,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.823608187122862,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-3.67607177978865,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-7.89002097218711,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-3.9294140185357,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-3.48101062719987,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-4.67798473168671,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-4.97109145383669,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-2.76886442757125,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-5.1566504163023,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-2.22965785080366,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-1.28046114982226,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.984566261588676,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-5.56320270635481,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-3.42608277306581,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-1.27252327542705,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-1.88847878450965,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-2.01144905721373,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-1.14700478866551,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-1.30320880407032,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-1.58215214351071,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.446192383359441,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,-0.831683235667782,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,-0.480515120089547,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-2.81504247535728,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-2.28992155392085,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-4.22205407645259,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-2.5492640367867,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-2.40995675002622,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-2.03079511861482,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-1.82918122430405,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-1.04526910809588,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-2.76786189068983,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.758271192332418,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-2.14082030821336,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-1.95765803269878,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.05903977545401,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-1.91428392709278,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-1.38249682718426,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.61251961872803,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-1.21338269180177,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-3.49285979993139,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-1.74685016562519,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.43092480046152,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-1.81012656168649,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.12690253672641,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-2.13460940180226,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.49016114539441,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.176772774360556,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.802257107800972,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.510656944947805,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.787388734455008,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.503541592177212,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.765187342273466,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.931641199102303,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-2.32508486026193,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-1.84563546488145,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-2.85087548764021,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.424452101023055,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.839522336541955,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.439137812794128,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.0602522948020451,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.683678547792148,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.963848045724555,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.834785542770438,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-1.17519390568408,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-1.05773242714448,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.160883709761767,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.14031524049812,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.720466517374345,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,0.390515626430171,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-2.92350620821371,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.60583838696284,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-1.40175541423502,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-2.21783393312094,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-2.88783594102781,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-2.00157584143759,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-2.15316289061305,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-1.18398574821935,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-1.06765570624948,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-1.61721662377387,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.99115805415394,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-1.71921600968212,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-1.53525468240379,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-1.23189139527548,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-1.39414410801764,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.378613626391799,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-1.26402826724165,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-1.41331352604132,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-3.03212657806919,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.359955331149025,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.836942888116656,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-1.31943314276222,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.177759233982049,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-1.00149500190813,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.837130625335338,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-1.30003716808502,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.33307764576403,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.848525558547489,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-1.40350529558614,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.63565026489773,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.435125967832243,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.69293774303771,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.646091940711437,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.346420789960946,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.920003552144894,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.22026915955162,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.995303605733366,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.974218789374528,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,-0.475072468700374,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-1.94794267077045,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-1.05558014625406,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.644184236748288,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.731263943322328,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-1.31544533616812,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.848140550761075,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.714159955547964,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.111108562031461,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.954465264521264,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.545056749803371,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.581869296241609,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.78723906698551,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.830803127662506,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.496037272406806,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.521973594160111,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.861382720792345,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0735234285164174,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.491534998298972,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.789856638861801,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.06253914222288,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.517925845686914,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.00958352516983,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.572251527378334,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.340276667627614,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-1.47258843301416,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-1.17992659588996,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.70564674980275,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.100733826039867,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.714871644756997,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.578275662092095,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.855389046643292,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-1.27446553321036,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-1.41852475237498,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.952597394077197,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-1.01659980437745,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.673822351956921,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.31193921910684,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.803605027965268,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.531912785144276,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.111641037359798,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.647984573619606,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.68014797824317,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-1.19209422199697,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.29398376749476,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.824914579603762,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.371998181483289,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.293476101694312,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.537546640044664,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.960551221766271,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.479907874250523,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.920232429183783,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-1.1922968768102,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.817149314864723,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.702440832728235,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.13525683702327,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.679646467271986,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-1.30472454438615,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-1.07139829531313,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-2.12590196623082,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-1.00280976177724,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-1.26019738773212,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.620066368720173,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.591921270493935,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.43701721785158,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.801545790331634,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.502991239668853,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.342051910550909,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.563777898028021,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.633346425495307,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.38066743149105,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-1.01366498665241,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.12319093139035,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.442042781010918,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.77880937789609,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,-0.527299884988512,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-1.01958950260781,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.304876803694445,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.832217145410647,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.492255816298875,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.01457833578922,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.17875789958534,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.878067125192981,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,-0.77438750188929,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.954001702968565,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-1.08572436020371,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-1.02660618188228,414.096412166842,0.876272061494955


==> JSA_SUB 2/BOS1.csv <==
Player,LogSpecPP,PM,Poss
Isaiah Thomas,3.4,236.5,5388
Avery Bradley,3.3,228.5,5099
Jae Crowder,3.1,219.5,4685
Jared Sullinger,3,210.8,3828
Amir Johnson,2,172.8,3580
Kelly Olynyk,1.7,154.8,2835
Marcus Smart,0.9,125.3,3407
Evan Turner,-0.2,81.1,4577
Jonas Jerebko,-0.4,71.5,2346
RJ Hunter,-3.3,-18.3,624
Jordan Mickey,-3.6,6,106
David Lee,-3.6,-35,945
Tyler Zeller,-3.7,-44.3,1442
James Young,-4,-31.3,392
Terry Rozier,-4.1,-43,616

==> JSA_SUB 2/GSW3Ridge_out.csv <==
,term,step,estimate,lambda,dev.ratio,num,PM,Poss,Player1,Player2,Player3
119,Draymond.Green:Stephen.Curry:Klay.Thompson,1,1.3868253940421298,67.9289777899565,0.564934859814826,3,812.7315515503022,4085.0,Draymond Green,Stephen Curry,Klay Thompson
120,Draymond.Green:Stephen.Curry:Harrison.Barnes,1,1.0238781284033,67.9289777899565,0.564934859814826,3,411.34727973653594,2421.0,Draymond Green,Stephen Curry,Harrison Barnes
121,Draymond.Green:Stephen.Curry:Andre.Iguodala,1,0.9226229197724821,67.9289777899565,0.564934859814826,3,464.752203674287,1830.0,Draymond Green,Stephen Curry,Andre Iguodala
122,Draymond.Green:Stephen.Curry:Shaun.Livingston,1,0.41746133563658505,67.9289777899565,0.564934859814826,3,264.4501423369285,962.0,Draymond Green,Stephen Curry,Shaun Livingston
123,Draymond.Green:Stephen.Curry:Andrew.Bogut,1,1.6101570284605602,67.9289777899565,0.564934859814826,3,377.425388061694,2346.0,Draymond Green,Stephen Curry,Andrew Bogut
124,Draymond.Green:Stephen.Curry:Leandro.Barbosa,1,-0.0457395421933235,67.9289777899565,0.564934859814826,3,126.91983937985856,687.0,Draymond Green,Stephen Curry,Leandro Barbosa
125,Draymond.Green:Stephen.Curry:Brandon.Rush,1,0.0886021647229946,67.9289777899565,0.564934859814826,3,153.94129546401982,1116.0,Draymond Green,Stephen Curry,Brandon Rush
126,Draymond.Green:Stephen.Curry:Marreese.Speights,1,0.23808585438108604,67.9289777899565,0.564934859814826,3,97.86675324675325,299.0,Draymond Green,Stephen Curry,Marreese Speights
127,Draymond.Green:Stephen.Curry:Festus.Ezeli,1,1.0013158435496998,67.9289777899565,0.564934859814826,3,231.06094816508752,948.0,Draymond Green,Stephen Curry,Festus Ezeli
128,Draymond.Green:Stephen.Curry:Ian.Clark,1,-0.38521032884014295,67.9289777899565,0.564934859814826,3,14.48013098013098,205.0,Draymond Green,Stephen Curry,Ian Clark
129,Draymond.Green:Stephen.Curry:James.Michael.McAdoo,1,-0.34857074006947397,67.9289777899565,0.564934859814826,3,-6.375988472312002,172.0,Draymond Green,Stephen Curry,James Michael McAdoo
130,Draymond.Green:Stephen.Curry:Anderson.Varejao,1,-0.4831460685615129,67.9289777899565,0.564934859814826,3,-6.832738095238098,188.0,Draymond Green,Stephen Curry,Anderson Varejao
131,Draymond.Green:Stephen.Curry:Jason.Thompson,1,-0.5784059412215939,67.9289777899565,0.564934859814826,3,-2.1428571428571415,47.0,Draymond Green,Stephen Curry,Jason Thompson
132,Draymond.Green:Klay.Thompson:Harrison.Barnes,1,1.026561810654,67.9289777899565,0.564934859814826,3,427.31258034953487,2473.0,Draymond Green,Klay Thompson,Harrison Barnes
133,Draymond.Green:Klay.Thompson:Andre.Iguodala,1,0.796522561512296,67.9289777899565,0.564934859814826,3,388.35210120279777,1418.0,Draymond Green,Klay Thompson,Andre Iguodala
134,Draymond.Green:Klay.Thompson:Shaun.Livingston,1,0.0174432250766324,67.9289777899565,0.564934859814826,3,160.4587114038514,929.0,Draymond Green,Klay Thompson,Shaun Livingston
135,Draymond.Green:Klay.Thompson:Andrew.Bogut,1,1.23993250331575,67.9289777899565,0.564934859814826,3,359.7727970252794,2409.0,Draymond Green,Klay Thompson,Andrew Bogut
136,Draymond.Green:Klay.Thompson:Leandro.Barbosa,1,-0.30116096423440003,67.9289777899565,0.564934859814826,3,35.26821985204339,178.0,Draymond Green,Klay Thompson,Leandro Barbosa
137,Draymond.Green:Klay.Thompson:Brandon.Rush,1,0.253891703470139,67.9289777899565,0.564934859814826,3,161.0184805977267,984.0,Draymond Green,Klay Thompson,Brandon Rush
138,Draymond.Green:Klay.Thompson:Marreese.Speights,1,-0.0703812754524956,67.9289777899565,0.564934859814826,3,52.18387066150223,250.0,Draymond Green,Klay Thompson,Marreese Speights
139,Draymond.Green:Klay.Thompson:Festus.Ezeli,1,0.39238238321952096,67.9289777899565,0.564934859814826,3,151.3798733415162,721.0,Draymond Green,Klay Thompson,Festus Ezeli
140,Draymond.Green:Klay.Thompson:Ian.Clark,1,-0.31635327273741604,67.9289777899565,0.564934859814826,3,9.845711598343176,316.0,Draymond Green,Klay Thompson,Ian Clark
141,Draymond.Green:Klay.Thompson:James.Michael.McAdoo,1,-0.46740200424439104,67.9289777899565,0.564934859814826,3,-19.225988472312004,158.0,Draymond Green,Klay Thompson,James Michael McAdoo
142,Draymond.Green:Klay.Thompson:Anderson.Varejao,1,-0.262233246146088,67.9289777899565,0.564934859814826,3,8.194047619047621,68.0,Draymond Green,Klay Thompson,Anderson Varejao
143,Draymond.Green:Klay.Thompson:Jason.Thompson,1,-0.483812572125976,67.9289777899565,0.564934859814826,3,-3.857142857142856,45.0,Draymond Green,Klay Thompson,Jason Thompson
144,Draymond.Green:Harrison.Barnes:Andre.Iguodala,1,0.565555935210427,67.9289777899565,0.564934859814826,3,170.4761235475051,472.0,Draymond Green,Harrison Barnes,Andre Iguodala
145,Draymond.Green:Harrison.Barnes:Shaun.Livingston,1,0.0299677824175732,67.9289777899565,0.564934859814826,3,95.77500943639868,384.0,Draymond Green,Harrison Barnes,Shaun Livingston
146,Draymond.Green:Harrison.Barnes:Andrew.Bogut,1,0.9444243999258001,67.9289777899565,0.564934859814826,3,178.68638197127615,1246.0,Draymond Green,Harrison Barnes,Andrew Bogut
147,Draymond.Green:Harrison.Barnes:Leandro.Barbosa,1,-0.283883437888323,67.9289777899565,0.564934859814826,3,18.49102564102564,115.0,Draymond Green,Harrison Barnes,Leandro Barbosa
148,Draymond.Green:Harrison.Barnes:Brandon.Rush,1,-0.19510262681772303,67.9289777899565,0.564934859814826,3,22.299150334498506,166.0,Draymond Green,Harrison Barnes,Brandon Rush
149,Draymond.Green:Harrison.Barnes:Marreese.Speights,1,-0.296882412493481,67.9289777899565,0.564934859814826,3,7.7686868686868715,77.0,Draymond Green,Harrison Barnes,Marreese Speights
150,Draymond.Green:Harrison.Barnes:Festus.Ezeli,1,-0.393445319212735,67.9289777899565,0.564934859814826,3,16.034036467434333,326.0,Draymond Green,Harrison Barnes,Festus Ezeli
151,Draymond.Green:Harrison.Barnes:Ian.Clark,1,-0.20679027135058803,67.9289777899565,0.564934859814826,3,9.807692307692307,72.0,Draymond Green,Harrison Barnes,Ian Clark
152,Draymond.Green:Harrison.Barnes:James.Michael.McAdoo,1,-0.47629896547313794,67.9289777899565,0.564934859814826,3,-12.194852941176471,98.0,Draymond Green,Harrison Barnes,James Michael McAdoo
153,Draymond.Green:Harrison.Barnes:Anderson.Varejao,1,-0.5679710522431961,67.9289777899565,0.564934859814826,3,-10.625000000000004,52.0,Draymond Green,Harrison Barnes,Anderson Varejao
154,Draymond.Green:Harrison.Barnes:Jason.Thompson,1,-0.994850415793437,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Harrison Barnes,Jason Thompson
155,Draymond.Green:Andre.Iguodala:Shaun.Livingston,1,-0.0465443936563185,67.9289777899565,0.564934859814826,3,92.48860610293049,630.0,Draymond Green,Andre Iguodala,Shaun Livingston
156,Draymond.Green:Andre.Iguodala:Andrew.Bogut,1,-0.0860638429820475,67.9289777899565,0.564934859814826,3,79.4408914728682,535.0,Draymond Green,Andre Iguodala,Andrew Bogut
157,Draymond.Green:Andre.Iguodala:Leandro.Barbosa,1,-0.159479720915352,67.9289777899565,0.564934859814826,3,40.58139643219735,396.0,Draymond Green,Andre Iguodala,Leandro Barbosa
158,Draymond.Green:Andre.Iguodala:Brandon.Rush,1,-0.43855404476570703,67.9289777899565,0.564934859814826,3,-6.810512820512818,176.0,Draymond Green,Andre Iguodala,Brandon Rush
159,Draymond.Green:Andre.Iguodala:Marreese.Speights,1,0.0783018686008549,67.9289777899565,0.564934859814826,3,44.8178286625655,202.0,Draymond Green,Andre Iguodala,Marreese Speights
160,Draymond.Green:Andre.Iguodala:Festus.Ezeli,1,0.8984691628935491,67.9289777899565,0.564934859814826,3,180.83974813657656,569.0,Draymond Green,Andre Iguodala,Festus Ezeli
161,Draymond.Green:Andre.Iguodala:Ian.Clark,1,-0.211150056133993,67.9289777899565,0.564934859814826,3,12.245162147793726,159.0,Draymond Green,Andre Iguodala,Ian Clark
162,Draymond.Green:Andre.Iguodala:James.Michael.McAdoo,1,-0.35270505259049295,67.9289777899565,0.564934859814826,3,-11.51923076923077,39.0,Draymond Green,Andre Iguodala,James Michael McAdoo
163,Draymond.Green:Andre.Iguodala:Anderson.Varejao,1,-0.132002382325506,67.9289777899565,0.564934859814826,3,10.75,51.0,Draymond Green,Andre Iguodala,Anderson Varejao
164,Draymond.Green:Andre.Iguodala:Jason.Thompson,1,-0.16198165757899,67.9289777899565,0.564934859814826,3,3.7142857142857144,18.0,Draymond Green,Andre Iguodala,Jason Thompson
165,Draymond.Green:Shaun.Livingston:Andrew.Bogut,1,-0.23532149022895998,67.9289777899565,0.564934859814826,3,47.35931372549019,370.0,Draymond Green,Shaun Livingston,Andrew Bogut
166,Draymond.Green:Shaun.Livingston:Leandro.Barbosa,1,0.0932308181599076,67.9289777899565,0.564934859814826,3,81.45256911217439,317.0,Draymond Green,Shaun Livingston,Leandro Barbosa
167,Draymond.Green:Shaun.Livingston:Brandon.Rush,1,-0.18617774612334198,67.9289777899565,0.564934859814826,3,9.377450980392156,148.0,Draymond Green,Shaun Livingston,Brandon Rush
168,Draymond.Green:Shaun.Livingston:Marreese.Speights,1,0.204654483559785,67.9289777899565,0.564934859814826,3,70.61333751044279,242.0,Draymond Green,Shaun Livingston,Marreese Speights
169,Draymond.Green:Shaun.Livingston:Festus.Ezeli,1,0.251389929911659,67.9289777899565,0.564934859814826,3,94.43145439569001,272.0,Draymond Green,Shaun Livingston,Festus Ezeli
170,Draymond.Green:Shaun.Livingston:Ian.Clark,1,-0.00307284972746832,67.9289777899565,0.564934859814826,3,21.450000000000003,73.0,Draymond Green,Shaun Livingston,Ian Clark
171,Draymond.Green:Shaun.Livingston:James.Michael.McAdoo,1,-0.102498805899386,67.9289777899565,0.564934859814826,3,1.5000000000000009,34.0,Draymond Green,Shaun Livingston,James Michael McAdoo
172,Draymond.Green:Shaun.Livingston:Anderson.Varejao,1,0.22994739346985396,67.9289777899565,0.564934859814826,3,24.756547619047616,86.0,Draymond Green,Shaun Livingston,Anderson Varejao
173,Draymond.Green:Shaun.Livingston:Jason.Thompson,1,-0.00932200273998457,67.9289777899565,0.564934859814826,3,6.714285714285714,11.0,Draymond Green,Shaun Livingston,Jason Thompson
174,Draymond.Green:Andrew.Bogut:Leandro.Barbosa,1,-0.440873432008664,67.9289777899565,0.564934859814826,3,16.55,77.0,Draymond Green,Andrew Bogut,Leandro Barbosa
175,Draymond.Green:Andrew.Bogut:Brandon.Rush,1,0.0472450428533007,67.9289777899565,0.564934859814826,3,59.029650565262045,652.0,Draymond Green,Andrew Bogut,Brandon Rush
176,Draymond.Green:Andrew.Bogut:Marreese.Speights,1,-0.30686740087014003,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Andrew Bogut,Marreese Speights
177,Draymond.Green:Andrew.Bogut:Festus.Ezeli,1,-0.333876304562232,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Andrew Bogut,Festus Ezeli
178,Draymond.Green:Andrew.Bogut:Ian.Clark,1,-0.525720046495024,67.9289777899565,0.564934859814826,3,-3.910317460317459,153.0,Draymond Green,Andrew Bogut,Ian Clark
179,Draymond.Green:Andrew.Bogut:James.Michael.McAdoo,1,-0.263721937381878,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Andrew Bogut,James Michael McAdoo
180,Draymond.Green:Andrew.Bogut:Jason.Thompson,1,-1.29673230811732,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Andrew Bogut,Jason Thompson
181,Draymond.Green:Leandro.Barbosa:Brandon.Rush,1,-0.13905245136588298,67.9289777899565,0.564934859814826,3,7.234567393390918,202.0,Draymond Green,Leandro Barbosa,Brandon Rush
182,Draymond.Green:Leandro.Barbosa:Marreese.Speights,1,0.425455858235939,67.9289777899565,0.564934859814826,3,88.91759436469964,248.0,Draymond Green,Leandro Barbosa,Marreese Speights
183,Draymond.Green:Leandro.Barbosa:Festus.Ezeli,1,-0.0379518342342919,67.9289777899565,0.564934859814826,3,38.347135955831604,115.0,Draymond Green,Leandro Barbosa,Festus Ezeli
184,Draymond.Green:Leandro.Barbosa:Ian.Clark,1,0.104301139221916,67.9289777899565,0.564934859814826,3,20.01111111111111,54.0,Draymond Green,Leandro Barbosa,Ian Clark
185,Draymond.Green:Leandro.Barbosa:James.Michael.McAdoo,1,-0.0723747154391633,67.9289777899565,0.564934859814826,3,-6.5,40.0,Draymond Green,Leandro Barbosa,James Michael McAdoo
186,Draymond.Green:Leandro.Barbosa:Anderson.Varejao,1,-0.0282457602294637,67.9289777899565,0.564934859814826,3,-1.026785714285718,149.0,Draymond Green,Leandro Barbosa,Anderson Varejao
187,Draymond.Green:Leandro.Barbosa:Jason.Thompson,1,-0.13580109325214001,67.9289777899565,0.564934859814826,3,-2.0,2.0,Draymond Green,Leandro Barbosa,Jason Thompson
188,Draymond.Green:Brandon.Rush:Marreese.Speights,1,-0.0848612329785752,67.9289777899565,0.564934859814826,3,14.83939393939394,74.0,Draymond Green,Brandon Rush,Marreese Speights
189,Draymond.Green:Brandon.Rush:Festus.Ezeli,1,-0.09343702725321303,67.9289777899565,0.564934859814826,3,25.79202898550724,113.0,Draymond Green,Brandon Rush,Festus Ezeli
190,Draymond.Green:Brandon.Rush:Ian.Clark,1,-0.10402040251142401,67.9289777899565,0.564934859814826,3,0.32857142857142696,77.0,Draymond Green,Brandon Rush,Ian Clark
191,Draymond.Green:Brandon.Rush:James.Michael.McAdoo,1,-0.100433493718316,67.9289777899565,0.564934859814826,3,-3.261904761904762,30.0,Draymond Green,Brandon Rush,James Michael McAdoo
192,Draymond.Green:Brandon.Rush:Anderson.Varejao,1,-0.21600431851254395,67.9289777899565,0.564934859814826,3,-3.7142857142857153,42.0,Draymond Green,Brandon Rush,Anderson Varejao
193,Draymond.Green:Brandon.Rush:Jason.Thompson,1,-0.344453863438639,67.9289777899565,0.564934859814826,3,-6.999999999999998,18.0,Draymond Green,Brandon Rush,Jason Thompson
194,Draymond.Green:Marreese.Speights:Festus.Ezeli,1,-0.34205431392103597,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Marreese Speights,Festus Ezeli
195,Draymond.Green:Marreese.Speights:Ian.Clark,1,-0.00833549106492601,67.9289777899565,0.564934859814826,3,12.08859649122807,84.0,Draymond Green,Marreese Speights,Ian Clark
196,Draymond.Green:Marreese.Speights:James.Michael.McAdoo,1,-0.106029494910655,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Marreese Speights,James Michael McAdoo
197,Draymond.Green:Festus.Ezeli:Ian.Clark,1,-0.257347206871709,67.9289777899565,0.564934859814826,3,11.416666666666666,20.0,Draymond Green,Festus Ezeli,Ian Clark
198,Draymond.Green:Festus.Ezeli:James.Michael.McAdoo,1,-0.195992425638715,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Festus Ezeli,James Michael McAdoo
199,Draymond.Green:Festus.Ezeli:Anderson.Varejao,1,-0.661016580525227,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Festus Ezeli,Anderson Varejao
200,Draymond.Green:Festus.Ezeli:Jason.Thompson,1,-0.0966587077136783,67.9289777899565,0.564934859814826,3,0.0,0.0,Draymond Green,Festus Ezeli,Jason Thompson
201,Draymond.Green:Ian.Clark:James.Michael.McAdoo,1,-0.0346153346462547,67.9289777899565,0.564934859814826,3,-6.1,20.0,Draymond Green,Ian Clark,James Michael McAdoo
202,Draymond.Green:Ian.Clark:Anderson.Varejao,1,-0.0144767991917583,67.9289777899565,0.564934859814826,3,0.0,15.0,Draymond Green,Ian Clark,Anderson Varejao
203,Draymond.Green:Ian.Clark:Jason.Thompson,1,0.00019003531445581799,67.9289777899565,0.564934859814826,3,-1.8571428571428577,24.0,Draymond Green,Ian Clark,Jason Thompson
204,Stephen.Curry:Klay.Thompson:Harrison.Barnes,1,0.750013518134764,67.9289777899565,0.564934859814826,3,416.47831978725566,2431.0,Stephen Curry,Klay Thompson,Harrison Barnes
205,Stephen.Curry:Klay.Thompson:Andre.Iguodala,1,0.7582539619534909,67.9289777899565,0.564934859814826,3,376.9668596899247,1270.0,Stephen Curry,Klay Thompson,Andre Iguodala
206,Stephen.Curry:Klay.Thompson:Shaun.Livingston,1,-0.0485907616686653,67.9289777899565,0.564934859814826,3,121.34357061069204,530.0,Stephen Curry,Klay Thompson,Shaun Livingston
207,Stephen.Curry:Klay.Thompson:Andrew.Bogut,1,1.4860818656739399,67.9289777899565,0.564934859814826,3,382.1710243857056,2296.0,Stephen Curry,Klay Thompson,Andrew Bogut
208,Stephen.Curry:Klay.Thompson:Leandro.Barbosa,1,-0.33141316950832,67.9289777899565,0.564934859814826,3,31.290045248868772,107.0,Stephen Curry,Klay Thompson,Leandro Barbosa
209,Stephen.Curry:Klay.Thompson:Brandon.Rush,1,0.295263314567519,67.9289777899565,0.564934859814826,3,175.49970589416938,946.0,Stephen Curry,Klay Thompson,Brandon Rush
210,Stephen.Curry:Klay.Thompson:Marreese.Speights,1,-0.30753648413151397,67.9289777899565,0.564934859814826,3,8.080086580086576,142.0,Stephen Curry,Klay Thompson,Marreese Speights
211,Stephen.Curry:Klay.Thompson:Festus.Ezeli,1,0.3910729089125,67.9289777899565,0.564934859814826,3,152.44019080183367,694.0,Stephen Curry,Klay Thompson,Festus Ezeli
212,Stephen.Curry:Klay.Thompson:Ian.Clark,1,-0.27635067323220597,67.9289777899565,0.564934859814826,3,11.357115107115106,151.0,Stephen Curry,Klay Thompson,Ian Clark
213,Stephen.Curry:Klay.Thompson:James.Michael.McAdoo,1,-0.30983680161420896,67.9289777899565,0.564934859814826,3,-1.1593218056453347,157.0,Stephen Curry,Klay Thompson,James Michael McAdoo
214,Stephen.Curry:Klay.Thompson:Anderson.Varejao,1,-0.417980482976254,67.9289777899565,0.564934859814826,3,-6.8059523809523785,45.0,Stephen Curry,Klay Thompson,Anderson Varejao
215,Stephen.Curry:Klay.Thompson:Jason.Thompson,1,-0.37066063509365,67.9289777899565,0.564934859814826,3,3.0559006211180133,79.0,Stephen Curry,Klay Thompson,Jason Thompson
216,Stephen.Curry:Harrison.Barnes:Andre.Iguodala,1,0.283644065892972,67.9289777899565,0.564934859814826,3,164.0287675701491,696.0,Stephen Curry,Harrison Barnes,Andre Iguodala
217,Stephen.Curry:Harrison.Barnes:Shaun.Livingston,1,-0.045284325539635996,67.9289777899565,0.564934859814826,3,72.06650644987712,328.0,Stephen Curry,Harrison Barnes,Shaun Livingston
218,Stephen.Curry:Harrison.Barnes:Andrew.Bogut,1,0.5740242150757471,67.9289777899565,0.564934859814826,3,161.2894229962986,1299.0,Stephen Curry,Harrison Barnes,Andrew Bogut
219,Stephen.Curry:Harrison.Barnes:Leandro.Barbosa,1,-0.18410565799487502,67.9289777899565,0.564934859814826,3,16.52245754245754,253.0,Stephen Curry,Harrison Barnes,Leandro Barbosa
220,Stephen.Curry:Harrison.Barnes:Brandon.Rush,1,-0.22575958124726703,67.9289777899565,0.564934859814826,3,14.451964187312354,223.0,Stephen Curry,Harrison Barnes,Brandon Rush
221,Stephen.Curry:Harrison.Barnes:Marreese.Speights,1,-0.28507831832657693,67.9289777899565,0.564934859814826,3,-4.26450216450216,136.0,Stephen Curry,Harrison Barnes,Marreese Speights
222,Stephen.Curry:Harrison.Barnes:Festus.Ezeli,1,-0.101271915732686,67.9289777899565,0.564934859814826,3,38.78221828561615,395.0,Stephen Curry,Harrison Barnes,Festus Ezeli
223,Stephen.Curry:Harrison.Barnes:Ian.Clark,1,-0.0831624661278002,67.9289777899565,0.564934859814826,3,9.807692307692307,38.0,Stephen Curry,Harrison Barnes,Ian Clark
224,Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo,1,-0.465760646994174,67.9289777899565,0.564934859814826,3,-18.028186274509803,104.0,Stephen Curry,Harrison Barnes,James Michael McAdoo
225,Stephen.Curry:Harrison.Barnes:Anderson.Varejao,1,-0.395147066701273,67.9289777899565,0.564934859814826,3,-24.987637362637365,89.0,Stephen Curry,Harrison Barnes,Anderson Varejao
226,Stephen.Curry:Harrison.Barnes:Jason.Thompson,1,-0.130470474944534,67.9289777899565,0.564934859814826,3,12.5,14.0,Stephen Curry,Harrison Barnes,Jason Thompson
227,Stephen.Curry:Andre.Iguodala:Shaun.Livingston,1,-0.102361125262947,67.9289777899565,0.564934859814826,3,73.67441722163635,499.0,Stephen Curry,Andre Iguodala,Shaun Livingston
228,Stephen.Curry:Andre.Iguodala:Andrew.Bogut,1,-0.13350469855417899,67.9289777899565,0.564934859814826,3,70.15268800966476,541.0,Stephen Curry,Andre Iguodala,Andrew Bogut
229,Stephen.Curry:Andre.Iguodala:Leandro.Barbosa,1,-0.138640278472112,67.9289777899565,0.564934859814826,3,37.11433209302774,478.0,Stephen Curry,Andre Iguodala,Leandro Barbosa
230,Stephen.Curry:Andre.Iguodala:Brandon.Rush,1,-0.39818405181147704,67.9289777899565,0.564934859814826,3,-13.525014985014984,207.0,Stephen Curry,Andre Iguodala,Brandon Rush
231,Stephen.Curry:Andre.Iguodala:Marreese.Speights,1,-0.16651419797669598,67.9289777899565,0.564934859814826,3,15.671645021645023,212.0,Stephen Curry,Andre Iguodala,Marreese Speights
232,Stephen.Curry:Andre.Iguodala:Festus.Ezeli,1,0.888404283467187,67.9289777899565,0.564934859814826,3,197.16758363441207,633.0,Stephen Curry,Andre Iguodala,Festus Ezeli
233,Stephen.Curry:Andre.Iguodala:Ian.Clark,1,-0.26850558117636303,67.9289777899565,0.564934859814826,3,0.7398989898989887,56.0,Stephen Curry,Andre Iguodala,Ian Clark
234,Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo,1,-0.38215837698440097,67.9289777899565,0.564934859814826,3,-8.102564102564102,39.0,Stephen Curry,Andre Iguodala,James Michael McAdoo
235,Stephen.Curry:Andre.Iguodala:Anderson.Varejao,1,-0.39947501632750304,67.9289777899565,0.564934859814826,3,-0.8269230769230766,74.0,Stephen Curry,Andre Iguodala,Anderson Varejao
236,Stephen.Curry:Andre.Iguodala:Jason.Thompson,1,-0.190104348210892,67.9289777899565,0.564934859814826,3,2.2142857142857144,20.0,Stephen Curry,Andre Iguodala,Jason Thompson
237,Stephen.Curry:Shaun.Livingston:Andrew.Bogut,1,-0.127456758757141,67.9289777899565,0.564934859814826,3,57.52631578947368,239.0,Stephen Curry,Shaun Livingston,Andrew Bogut
238,Stephen.Curry:Shaun.Livingston:Leandro.Barbosa,1,0.0869765863677173,67.9289777899565,0.564934859814826,3,58.190183982684,205.0,Stephen Curry,Shaun Livingston,Leandro Barbosa
239,Stephen.Curry:Shaun.Livingston:Brandon.Rush,1,-0.114536091941349,67.9289777899565,0.564934859814826,3,15.088057040998219,76.0,Stephen Curry,Shaun Livingston,Brandon Rush
240,Stephen.Curry:Shaun.Livingston:Marreese.Speights,1,0.0946819085466078,67.9289777899565,0.564934859814826,3,44.680606060606074,150.0,Stephen Curry,Shaun Livingston,Marreese Speights
241,Stephen.Curry:Shaun.Livingston:Festus.Ezeli,1,0.176448627348793,67.9289777899565,0.564934859814826,3,80.03571124994687,244.0,Stephen Curry,Shaun Livingston,Festus Ezeli
242,Stephen.Curry:Shaun.Livingston:Ian.Clark,1,0.0284483825565169,67.9289777899565,0.564934859814826,3,7.5,8.0,Stephen Curry,Shaun Livingston,Ian Clark
243,Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo,1,-0.12838440421808803,67.9289777899565,0.564934859814826,3,-6.816666666666666,36.0,Stephen Curry,Shaun Livingston,James Michael McAdoo
244,Stephen.Curry:Shaun.Livingston:Anderson.Varejao,1,-0.0176659688706837,67.9289777899565,0.564934859814826,3,1.0898809523809527,70.0,Stephen Curry,Shaun Livingston,Anderson Varejao
245,Stephen.Curry:Shaun.Livingston:Jason.Thompson,1,-0.00968679587174725,67.9289777899565,0.564934859814826,3,7.714285714285714,13.0,Stephen Curry,Shaun Livingston,Jason Thompson
246,Stephen.Curry:Andrew.Bogut:Leandro.Barbosa,1,-0.49693531331942403,67.9289777899565,0.564934859814826,3,8.69285714285714,87.0,Stephen Curry,Andrew Bogut,Leandro Barbosa
247,Stephen.Curry:Andrew.Bogut:Brandon.Rush,1,0.23791064874748002,67.9289777899565,0.564934859814826,3,78.25026980109868,655.0,Stephen Curry,Andrew Bogut,Brandon Rush
248,Stephen.Curry:Andrew.Bogut:Festus.Ezeli,1,-0.380162545622393,67.9289777899565,0.564934859814826,3,0.0,0.0,Stephen Curry,Andrew Bogut,Festus Ezeli
249,Stephen.Curry:Andrew.Bogut:Ian.Clark,1,-0.9197028010793,67.9289777899565,0.564934859814826,3,-9.210317460317462,93.0,Stephen Curry,Andrew Bogut,Ian Clark
250,Stephen.Curry:Andrew.Bogut:James.Michael.McAdoo,1,-0.251462183787322,67.9289777899565,0.564934859814826,3,0.6666666666666665,2.0,Stephen Curry,Andrew Bogut,James Michael McAdoo
251,Stephen.Curry:Andrew.Bogut:Jason.Thompson,1,-0.458804763977619,67.9289777899565,0.564934859814826,3,8.41304347826087,32.0,Stephen Curry,Andrew Bogut,Jason Thompson
252,Stephen.Curry:Leandro.Barbosa:Brandon.Rush,1,-0.0892516715839863,67.9289777899565,0.564934859814826,3,0.8655197743432979,208.0,Stephen Curry,Leandro Barbosa,Brandon Rush
253,Stephen.Curry:Leandro.Barbosa:Marreese.Speights,1,0.45168906761299604,67.9289777899565,0.564934859814826,3,84.63363636363638,245.0,Stephen Curry,Leandro Barbosa,Marreese Speights
254,Stephen.Curry:Leandro.Barbosa:Festus.Ezeli,1,-0.0504893997958207,67.9289777899565,0.564934859814826,3,35.65325428194993,139.0,Stephen Curry,Leandro Barbosa,Festus Ezeli
255,Stephen.Curry:Leandro.Barbosa:Ian.Clark,1,0.033633969552268994,67.9289777899565,0.564934859814826,3,5.777777777777778,13.0,Stephen Curry,Leandro Barbosa,Ian Clark
256,Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo,1,-0.11855392940685099,67.9289777899565,0.564934859814826,3,-9.25,40.0,Stephen Curry,Leandro Barbosa,James Michael McAdoo
257,Stephen.Curry:Leandro.Barbosa:Anderson.Varejao,1,-0.121576264112614,67.9289777899565,0.564934859814826,3,-17.556089743589748,187.0,Stephen Curry,Leandro Barbosa,Anderson Varejao
258,Stephen.Curry:Leandro.Barbosa:Jason.Thompson,1,0.0552573446707911,67.9289777899565,0.564934859814826,3,0.0,0.0,Stephen Curry,Leandro Barbosa,Jason Thompson
259,Stephen.Curry:Brandon.Rush:Marreese.Speights,1,-0.18226284806976,67.9289777899565,0.564934859814826,3,-9.202380952380953,63.0,Stephen Curry,Brandon Rush,Marreese Speights
260,Stephen.Curry:Brandon.Rush:Festus.Ezeli,1,-0.0430309072677947,67.9289777899565,0.564934859814826,3,30.852635046113303,126.0,Stephen Curry,Brandon Rush,Festus Ezeli
261,Stephen.Curry:Brandon.Rush:Ian.Clark,1,-0.10732005716149601,67.9289777899565,0.564934859814826,3,-5.571428571428573,41.0,Stephen Curry,Brandon Rush,Ian Clark
262,Stephen.Curry:Brandon.Rush:James.Michael.McAdoo,1,-0.0445142444839799,67.9289777899565,0.564934859814826,3,1.7380952380952381,27.0,Stephen Curry,Brandon Rush,James Michael McAdoo
263,Stephen.Curry:Brandon.Rush:Anderson.Varejao,1,-0.244829934862987,67.9289777899565,0.564934859814826,3,-18.166666666666664,51.0,Stephen Curry,Brandon Rush,Anderson Varejao
264,Stephen.Curry:Brandon.Rush:Jason.Thompson,1,-0.16492241865899498,67.9289777899565,0.564934859814826,3,-2.08695652173913,41.0,Stephen Curry,Brandon Rush,Jason Thompson
265,Stephen.Curry:Marreese.Speights:Festus.Ezeli,1,-0.681046615198025,67.9289777899565,0.564934859814826,3,-11.0,12.0,Stephen Curry,Marreese Speights,Festus Ezeli
266,Stephen.Curry:Marreese.Speights:Ian.Clark,1,-0.14319042281067001,67.9289777899565,0.564934859814826,3,-6.0,6.0,Stephen Curry,Marreese Speights,Ian Clark
267,Stephen.Curry:Marreese.Speights:James.Michael.McAdoo,1,-0.15108427933272597,67.9289777899565,0.564934859814826,3,0.0,4.0,Stephen Curry,Marreese Speights,James Michael McAdoo
268,Stephen.Curry:Marreese.Speights:Anderson.Varejao,1,0.0295826435216517,67.9289777899565,0.564934859814826,3,0.0,0.0,Stephen Curry,Marreese Speights,Anderson Varejao
269,Stephen.Curry:Marreese.Speights:Jason.Thompson,1,-0.0175376644573563,67.9289777899565,0.564934859814826,3,0.0,0.0,Stephen Curry,Marreese Speights,Jason Thompson
270,Stephen.Curry:Festus.Ezeli:Ian.Clark,1,-0.234243425049976,67.9289777899565,0.564934859814826,3,12.416666666666666,14.0,Stephen Curry,Festus Ezeli,Ian Clark
271,Stephen.Curry:Festus.Ezeli:James.Michael.McAdoo,1,-0.0439508210801772,67.9289777899565,0.564934859814826,3,2.4000000000000004,8.0,Stephen Curry,Festus Ezeli,James Michael McAdoo
272,Stephen.Curry:Festus.Ezeli:Anderson.Varejao,1,-0.66191653554979,67.9289777899565,0.564934859814826,3,0.0,0.0,Stephen Curry,Festus Ezeli,Anderson Varejao
273,Stephen.Curry:Ian.Clark:James.Michael.McAdoo,1,0.0958073772388257,67.9289777899565,0.564934859814826,3,5.0,6.0,Stephen Curry,Ian Clark,James Michael McAdoo
274,Stephen.Curry:Ian.Clark:Anderson.Varejao,1,-0.0195954912453145,67.9289777899565,0.564934859814826,3,-2.5,6.0,Stephen Curry,Ian Clark,Anderson Varejao
275,Stephen.Curry:Ian.Clark:Jason.Thompson,1,-0.0147847787367084,67.9289777899565,0.564934859814826,3,-1.8571428571428577,23.0,Stephen Curry,Ian Clark,Jason Thompson
276,Stephen.Curry:James.Michael.McAdoo:Anderson.Varejao,1,-0.16939616671206797,67.9289777899565,0.564934859814826,3,-4.0,1.0,Stephen Curry,James Michael McAdoo,Anderson Varejao
277,Stephen.Curry:James.Michael.McAdoo:Jason.Thompson,1,0.16997611627080098,67.9289777899565,0.564934859814826,3,1.5,1.0,Stephen Curry,James Michael McAdoo,Jason Thompson
278,Klay.Thompson:Harrison.Barnes:Andre.Iguodala,1,0.385340823786555,67.9289777899565,0.564934859814826,3,199.5137858851674,671.0,Klay Thompson,Harrison Barnes,Andre Iguodala
279,Klay.Thompson:Harrison.Barnes:Shaun.Livingston,1,-0.0807630796423043,67.9289777899565,0.564934859814826,3,35.27378790811767,733.0,Klay Thompson,Harrison Barnes,Shaun Livingston
280,Klay.Thompson:Harrison.Barnes:Andrew.Bogut,1,0.551007750714785,67.9289777899565,0.564934859814826,3,180.90587957893163,1393.0,Klay Thompson,Harrison Barnes,Andrew Bogut
281,Klay.Thompson:Harrison.Barnes:Leandro.Barbosa,1,-0.220436901163331,67.9289777899565,0.564934859814826,3,-7.2512820512820415,144.0,Klay Thompson,Harrison Barnes,Leandro Barbosa
282,Klay.Thompson:Harrison.Barnes:Brandon.Rush,1,-0.16857473399319597,67.9289777899565,0.564934859814826,3,-1.0483463716938566,265.0,Klay Thompson,Harrison Barnes,Brandon Rush
283,Klay.Thompson:Harrison.Barnes:Marreese.Speights,1,-0.29247920894264096,67.9289777899565,0.564934859814826,3,-31.433469308469295,323.0,Klay Thompson,Harrison Barnes,Marreese Speights
284,Klay.Thompson:Harrison.Barnes:Festus.Ezeli,1,-0.3543448528967871,67.9289777899565,0.564934859814826,3,-1.1746591847395778,353.0,Klay Thompson,Harrison Barnes,Festus Ezeli
285,Klay.Thompson:Harrison.Barnes:Ian.Clark,1,-0.158397764941035,67.9289777899565,0.564934859814826,3,-2.493065268065269,166.0,Klay Thompson,Harrison Barnes,Ian Clark
286,Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo,1,-0.39342094664925004,67.9289777899565,0.564934859814826,3,-24.278186274509803,121.0,Klay Thompson,Harrison Barnes,James Michael McAdoo
287,Klay.Thompson:Harrison.Barnes:Anderson.Varejao,1,-0.256993425961903,67.9289777899565,0.564934859814826,3,-13.538043478260871,81.0,Klay Thompson,Harrison Barnes,Anderson Varejao
288,Klay.Thompson:Harrison.Barnes:Jason.Thompson,1,-0.0949149382479416,67.9289777899565,0.564934859814826,3,9.833333333333334,20.0,Klay Thompson,Harrison Barnes,Jason Thompson
289,Klay.Thompson:Andre.Iguodala:Shaun.Livingston,1,-0.102622599556871,67.9289777899565,0.564934859814826,3,35.24957083146737,446.0,Klay Thompson,Andre Iguodala,Shaun Livingston
290,Klay.Thompson:Andre.Iguodala:Andrew.Bogut,1,0.23547912038762397,67.9289777899565,0.564934859814826,3,128.3514975334743,535.0,Klay Thompson,Andre Iguodala,Andrew Bogut
291,Klay.Thompson:Andre.Iguodala:Leandro.Barbosa,1,-0.308325351865141,67.9289777899565,0.564934859814826,3,-1.0060606060606068,53.0,Klay Thompson,Andre Iguodala,Leandro Barbosa
292,Klay.Thompson:Andre.Iguodala:Brandon.Rush,1,-0.11329436305467,67.9289777899565,0.564934859814826,3,13.753939393939396,94.0,Klay Thompson,Andre Iguodala,Brandon Rush
293,Klay.Thompson:Andre.Iguodala:Marreese.Speights,1,-0.0598917331796238,67.9289777899565,0.564934859814826,3,11.698769651401223,214.0,Klay Thompson,Andre Iguodala,Marreese Speights
294,Klay.Thompson:Andre.Iguodala:Festus.Ezeli,1,0.0671622503279201,67.9289777899565,0.564934859814826,3,74.0943530921633,360.0,Klay Thompson,Andre Iguodala,Festus Ezeli
295,Klay.Thompson:Andre.Iguodala:Ian.Clark,1,-0.17090834167426902,67.9289777899565,0.564934859814826,3,7.241626794258373,154.0,Klay Thompson,Andre Iguodala,Ian Clark
296,Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo,1,-0.19706493002205602,67.9289777899565,0.564934859814826,3,0.6307692307692303,53.0,Klay Thompson,Andre Iguodala,James Michael McAdoo
297,Klay.Thompson:Andre.Iguodala:Anderson.Varejao,1,-0.29455170498315003,67.9289777899565,0.564934859814826,3,4.0,10.0,Klay Thompson,Andre Iguodala,Anderson Varejao
298,Klay.Thompson:Andre.Iguodala:Jason.Thompson,1,-0.3162600661811,67.9289777899565,0.564934859814826,3,-4.5,14.0,Klay Thompson,Andre Iguodala,Jason Thompson
299,Klay.Thompson:Shaun.Livingston:Andrew.Bogut,1,-0.14859196197107902,67.9289777899565,0.564934859814826,3,45.127296181630534,401.0,Klay Thompson,Shaun Livingston,Andrew Bogut
300,Klay.Thompson:Shaun.Livingston:Leandro.Barbosa,1,-0.11824513109608802,67.9289777899565,0.564934859814826,3,-20.561860361860354,196.0,Klay Thompson,Shaun Livingston,Leandro Barbosa
301,Klay.Thompson:Shaun.Livingston:Brandon.Rush,1,-0.257685778029344,67.9289777899565,0.564934859814826,3,-32.36892583120205,208.0,Klay Thompson,Shaun Livingston,Brandon Rush
302,Klay.Thompson:Shaun.Livingston:Marreese.Speights,1,-0.0746122193158346,67.9289777899565,0.564934859814826,3,-4.24833222333222,356.0,Klay Thompson,Shaun Livingston,Marreese Speights
303,Klay.Thompson:Shaun.Livingston:Festus.Ezeli,1,-0.227370522425178,67.9289777899565,0.564934859814826,3,-3.3588681849551354,142.0,Klay Thompson,Shaun Livingston,Festus Ezeli
304,Klay.Thompson:Shaun.Livingston:Ian.Clark,1,-0.0405986426867892,67.9289777899565,0.564934859814826,3,3.5166666666666657,137.0,Klay Thompson,Shaun Livingston,Ian Clark
305,Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo,1,-0.0948352382509544,67.9289777899565,0.564934859814826,3,-17.18333333333333,54.0,Klay Thompson,Shaun Livingston,James Michael McAdoo
306,Klay.Thompson:Shaun.Livingston:Anderson.Varejao,1,0.11048948986147501,67.9289777899565,0.564934859814826,3,15.62028985507246,67.0,Klay Thompson,Shaun Livingston,Anderson Varejao
307,Klay.Thompson:Shaun.Livingston:Jason.Thompson,1,-0.0552823711964906,67.9289777899565,0.564934859814826,3,-3.4999999999999987,37.0,Klay Thompson,Shaun Livingston,Jason Thompson
308,Klay.Thompson:Andrew.Bogut:Leandro.Barbosa,1,-0.46947760436166497,67.9289777899565,0.564934859814826,3,2.1749999999999994,31.0,Klay Thompson,Andrew Bogut,Leandro Barbosa
309,Klay.Thompson:Andrew.Bogut:Brandon.Rush,1,0.15532326370335098,67.9289777899565,0.564934859814826,3,68.07169837252724,666.0,Klay Thompson,Andrew Bogut,Brandon Rush
310,Klay.Thompson:Andrew.Bogut:Marreese.Speights,1,-0.281550159074176,67.9289777899565,0.564934859814826,3,-9.0,9.0,Klay Thompson,Andrew Bogut,Marreese Speights
311,Klay.Thompson:Andrew.Bogut:Festus.Ezeli,1,-0.38177444395625504,67.9289777899565,0.564934859814826,3,0.0,0.0,Klay Thompson,Andrew Bogut,Festus Ezeli
312,Klay.Thompson:Andrew.Bogut:Ian.Clark,1,-0.278267403946812,67.9289777899565,0.564934859814826,3,9.42777777777778,133.0,Klay Thompson,Andrew Bogut,Ian Clark
313,Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo,1,-0.036438351292363995,67.9289777899565,0.564934859814826,3,7.6,6.0,Klay Thompson,Andrew Bogut,James Michael McAdoo
314,Klay.Thompson:Andrew.Bogut:Jason.Thompson,1,-0.46053985600599995,67.9289777899565,0.564934859814826,3,8.41304347826087,32.0,Klay Thompson,Andrew Bogut,Jason Thompson
315,Klay.Thompson:Leandro.Barbosa:Brandon.Rush,1,-0.010912298742756999,67.9289777899565,0.564934859814826,3,7.306595365418895,55.0,Klay Thompson,Leandro Barbosa,Brandon Rush
316,Klay.Thompson:Leandro.Barbosa:Marreese.Speights,1,-0.0955202093531364,67.9289777899565,0.564934859814826,3,-3.7130147630147547,151.0,Klay Thompson,Leandro Barbosa,Marreese Speights
317,Klay.Thompson:Leandro.Barbosa:Festus.Ezeli,1,-0.176634529637685,67.9289777899565,0.564934859814826,3,-0.14126984126984166,55.0,Klay Thompson,Leandro Barbosa,Festus Ezeli
318,Klay.Thompson:Leandro.Barbosa:Ian.Clark,1,0.0110574990393872,67.9289777899565,0.564934859814826,3,1.2159090909090908,42.0,Klay Thompson,Leandro Barbosa,Ian Clark
319,Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo,1,-0.19216040028574602,67.9289777899565,0.564934859814826,3,-18.75,25.0,Klay Thompson,Leandro Barbosa,James Michael McAdoo
320,Klay.Thompson:Leandro.Barbosa:Anderson.Varejao,1,-0.7100156508231721,67.9289777899565,0.564934859814826,3,-8.0,6.0,Klay Thompson,Leandro Barbosa,Anderson Varejao
321,Klay.Thompson:Leandro.Barbosa:Jason.Thompson,1,-0.0515430641866466,67.9289777899565,0.564934859814826,3,-3.5,4.0,Klay Thompson,Leandro Barbosa,Jason Thompson
322,Klay.Thompson:Brandon.Rush:Marreese.Speights,1,-0.166061781014087,67.9289777899565,0.564934859814826,3,-20.03181818181818,113.0,Klay Thompson,Brandon Rush,Marreese Speights
323,Klay.Thompson:Brandon.Rush:Festus.Ezeli,1,0.24020471376099103,67.9289777899565,0.564934859814826,3,39.99999999999999,82.0,Klay Thompson,Brandon Rush,Festus Ezeli
324,Klay.Thompson:Brandon.Rush:Ian.Clark,1,-0.0168176248743424,67.9289777899565,0.564934859814826,3,-0.4924242424242389,75.0,Klay Thompson,Brandon Rush,Ian Clark
325,Klay.Thompson:Brandon.Rush:James.Michael.McAdoo,1,-0.0924870248000086,67.9289777899565,0.564934859814826,3,-7.761904761904762,38.0,Klay Thompson,Brandon Rush,James Michael McAdoo
326,Klay.Thompson:Brandon.Rush:Anderson.Varejao,1,-0.0528216180306207,67.9289777899565,0.564934859814826,3,-0.6273291925465836,62.0,Klay Thompson,Brandon Rush,Anderson Varejao
327,Klay.Thompson:Brandon.Rush:Jason.Thompson,1,-0.15319564424167198,67.9289777899565,0.564934859814826,3,-9.086956521739129,51.0,Klay Thompson,Brandon Rush,Jason Thompson
328,Klay.Thompson:Marreese.Speights:Festus.Ezeli,1,-0.108981517383096,67.9289777899565,0.564934859814826,3,-4.0666666666666655,26.0,Klay Thompson,Marreese Speights,Festus Ezeli
329,Klay.Thompson:Marreese.Speights:Ian.Clark,1,-0.0216791802789344,67.9289777899565,0.564934859814826,3,-2.6879186602870817,146.0,Klay Thompson,Marreese Speights,Ian Clark
330,Klay.Thompson:Marreese.Speights:James.Michael.McAdoo,1,-0.049889716528056,67.9289777899565,0.564934859814826,3,-6.0,7.0,Klay Thompson,Marreese Speights,James Michael McAdoo
331,Klay.Thompson:Marreese.Speights:Anderson.Varejao,1,0.0301505195931514,67.9289777899565,0.564934859814826,3,0.0,0.0,Klay Thompson,Marreese Speights,Anderson Varejao
332,Klay.Thompson:Marreese.Speights:Jason.Thompson,1,-0.0841904691919325,67.9289777899565,0.564934859814826,3,-6.0,6.0,Klay Thompson,Marreese Speights,Jason Thompson
333,Klay.Thompson:Festus.Ezeli:Ian.Clark,1,-0.0679888623584721,67.9289777899565,0.564934859814826,3,9.333333333333334,22.0,Klay Thompson,Festus Ezeli,Ian Clark
334,Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo,1,0.0202888730784574,67.9289777899565,0.564934859814826,3,0.7333333333333338,14.0,Klay Thompson,Festus Ezeli,James Michael McAdoo
335,Klay.Thompson:Festus.Ezeli:Jason.Thompson,1,-0.181048983690869,67.9289777899565,0.564934859814826,3,-2.5,3.0,Klay Thompson,Festus Ezeli,Jason Thompson
336,Klay.Thompson:Ian.Clark:James.Michael.McAdoo,1,-0.0024907668292738602,67.9289777899565,0.564934859814826,3,-5.499999999999998,67.0,Klay Thompson,Ian Clark,James Michael McAdoo
337,Klay.Thompson:Ian.Clark:Anderson.Varejao,1,-0.0777536196916891,67.9289777899565,0.564934859814826,3,-6.0,28.0,Klay Thompson,Ian Clark,Anderson Varejao
338,Klay.Thompson:Ian.Clark:Jason.Thompson,1,0.00262850268331538,67.9289777899565,0.564934859814826,3,-3.8571428571428563,57.0,Klay Thompson,Ian Clark,Jason Thompson
339,Klay.Thompson:James.Michael.McAdoo:Anderson.Varejao,1,0.14144016348890898,67.9289777899565,0.564934859814826,3,2.0,2.0,Klay Thompson,James Michael McAdoo,Anderson Varejao
340,Klay.Thompson:James.Michael.McAdoo:Jason.Thompson,1,0.0885858391330602,67.9289777899565,0.564934859814826,3,2.166666666666668,21.0,Klay Thompson,James Michael McAdoo,Jason Thompson
341,Harrison.Barnes:Andre.Iguodala:Shaun.Livingston,1,0.0492554138400331,67.9289777899565,0.564934859814826,3,51.10523936847465,742.0,Harrison Barnes,Andre Iguodala,Shaun Livingston
342,Harrison.Barnes:Andre.Iguodala:Andrew.Bogut,1,-0.287956778800598,67.9289777899565,0.564934859814826,3,26.814285714285717,210.0,Harrison Barnes,Andre Iguodala,Andrew Bogut
343,Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa,1,-0.148603895211168,67.9289777899565,0.564934859814826,3,-7.7386534054181215,544.0,Harrison Barnes,Andre Iguodala,Leandro Barbosa
344,Harrison.Barnes:Andre.Iguodala:Brandon.Rush,1,-0.184661220162917,67.9289777899565,0.564934859814826,3,-17.642857142857146,78.0,Harrison Barnes,Andre Iguodala,Brandon Rush
345,Harrison.Barnes:Andre.Iguodala:Marreese.Speights,1,-0.0719295983421588,67.9289777899565,0.564934859814826,3,-5.8129424497071565,388.0,Harrison Barnes,Andre Iguodala,Marreese Speights
346,Harrison.Barnes:Andre.Iguodala:Festus.Ezeli,1,-0.29656915528413,67.9289777899565,0.564934859814826,3,-0.5624242424242443,225.0,Harrison Barnes,Andre Iguodala,Festus Ezeli
347,Harrison.Barnes:Andre.Iguodala:Ian.Clark,1,-0.0504422371841359,67.9289777899565,0.564934859814826,3,2.145670995670992,148.0,Harrison Barnes,Andre Iguodala,Ian Clark
348,Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo,1,-0.0848072878823338,67.9289777899565,0.564934859814826,3,0.40000000000000036,29.0,Harrison Barnes,Andre Iguodala,James Michael McAdoo
349,Harrison.Barnes:Andre.Iguodala:Anderson.Varejao,1,-0.364305772744651,67.9289777899565,0.564934859814826,3,-11.14835164835165,58.0,Harrison Barnes,Andre Iguodala,Anderson Varejao
350,Harrison.Barnes:Andre.Iguodala:Jason.Thompson,1,0.111448501592551,67.9289777899565,0.564934859814826,3,3.9999999999999996,11.0,Harrison Barnes,Andre Iguodala,Jason Thompson
351,Harrison.Barnes:Shaun.Livingston:Andrew.Bogut,1,0.126329176177057,67.9289777899565,0.564934859814826,3,55.39645202578639,246.0,Harrison Barnes,Shaun Livingston,Andrew Bogut
352,Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa,1,-0.10195928703321601,67.9289777899565,0.564934859814826,3,-22.337411658659125,648.0,Harrison Barnes,Shaun Livingston,Leandro Barbosa
353,Harrison.Barnes:Shaun.Livingston:Brandon.Rush,1,-0.252767941814855,67.9289777899565,0.564934859814826,3,-50.09572065571493,247.0,Harrison Barnes,Shaun Livingston,Brandon Rush
354,Harrison.Barnes:Shaun.Livingston:Marreese.Speights,1,-0.09609806079057699,67.9289777899565,0.564934859814826,3,-15.738504520046103,592.0,Harrison Barnes,Shaun Livingston,Marreese Speights
355,Harrison.Barnes:Shaun.Livingston:Festus.Ezeli,1,-0.23556447639981798,67.9289777899565,0.564934859814826,3,-15.410606060606057,194.0,Harrison Barnes,Shaun Livingston,Festus Ezeli
356,Harrison.Barnes:Shaun.Livingston:Ian.Clark,1,-0.0910401870665944,67.9289777899565,0.564934859814826,3,-15.976165011459132,176.0,Harrison Barnes,Shaun Livingston,Ian Clark
357,Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo,1,-0.136596519416272,67.9289777899565,0.564934859814826,3,-11.183333333333332,33.0,Harrison Barnes,Shaun Livingston,James Michael McAdoo
358,Harrison.Barnes:Shaun.Livingston:Anderson.Varejao,1,-0.0667775488135244,67.9289777899565,0.564934859814826,3,-14.575381140598534,86.0,Harrison Barnes,Shaun Livingston,Anderson Varejao
359,Harrison.Barnes:Shaun.Livingston:Jason.Thompson,1,-0.00599566714654485,67.9289777899565,0.564934859814826,3,1.3333333333333333,16.0,Harrison Barnes,Shaun Livingston,Jason Thompson
360,Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa,1,-0.13961478798074803,67.9289777899565,0.564934859814826,3,11.790584415584416,81.0,Harrison Barnes,Andrew Bogut,Leandro Barbosa
361,Harrison.Barnes:Andrew.Bogut:Brandon.Rush,1,-0.30181049303806,67.9289777899565,0.564934859814826,3,0.8909090909090889,42.0,Harrison Barnes,Andrew Bogut,Brandon Rush
362,Harrison.Barnes:Andrew.Bogut:Marreese.Speights,1,-0.28148191169428305,67.9289777899565,0.564934859814826,3,-9.0,9.0,Harrison Barnes,Andrew Bogut,Marreese Speights
363,Harrison.Barnes:Andrew.Bogut:Festus.Ezeli,1,-0.0137673677618886,67.9289777899565,0.564934859814826,3,0.0,0.0,Harrison Barnes,Andrew Bogut,Festus Ezeli
364,Harrison.Barnes:Andrew.Bogut:Ian.Clark,1,-0.115448955875175,67.9289777899565,0.564934859814826,3,5.704761904761902,48.0,Harrison Barnes,Andrew Bogut,Ian Clark
365,Harrison.Barnes:Andrew.Bogut:Jason.Thompson,1,-0.0528196492460671,67.9289777899565,0.564934859814826,3,6.0,7.0,Harrison Barnes,Andrew Bogut,Jason Thompson
366,Harrison.Barnes:Leandro.Barbosa:Brandon.Rush,1,-0.0400082582698979,67.9289777899565,0.564934859814826,3,-18.77231303179579,186.0,Harrison Barnes,Leandro Barbosa,Brandon Rush
367,Harrison.Barnes:Leandro.Barbosa:Marreese.Speights,1,-0.0519714930059662,67.9289777899565,0.564934859814826,3,-2.543688714936175,443.0,Harrison Barnes,Leandro Barbosa,Marreese Speights
368,Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli,1,0.00285194884119601,67.9289777899565,0.564934859814826,3,3.637575757575751,175.0,Harrison Barnes,Leandro Barbosa,Festus Ezeli
369,Harrison.Barnes:Leandro.Barbosa:Ian.Clark,1,-0.064435255909724,67.9289777899565,0.564934859814826,3,-8.99318181818182,76.0,Harrison Barnes,Leandro Barbosa,Ian Clark
370,Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo,1,0.142460680504469,67.9289777899565,0.564934859814826,3,4.15,27.0,Harrison Barnes,Leandro Barbosa,James Michael McAdoo
371,Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao,1,-0.287041809105425,67.9289777899565,0.564934859814826,3,-35.524975024975035,110.0,Harrison Barnes,Leandro Barbosa,Anderson Varejao
372,Harrison.Barnes:Leandro.Barbosa:Jason.Thompson,1,0.255826738147841,67.9289777899565,0.564934859814826,3,3.0,6.0,Harrison Barnes,Leandro Barbosa,Jason Thompson
373,Harrison.Barnes:Brandon.Rush:Marreese.Speights,1,-0.21485895880411202,67.9289777899565,0.564934859814826,3,-41.360815705592586,194.0,Harrison Barnes,Brandon Rush,Marreese Speights
374,Harrison.Barnes:Brandon.Rush:Festus.Ezeli,1,-0.253130616144432,67.9289777899565,0.564934859814826,3,-9.648447204968939,54.0,Harrison Barnes,Brandon Rush,Festus Ezeli
375,Harrison.Barnes:Brandon.Rush:Ian.Clark,1,-0.0553047199152171,67.9289777899565,0.564934859814826,3,-24.436554621848742,94.0,Harrison Barnes,Brandon Rush,Ian Clark
376,Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo,1,-0.0148997725306781,67.9289777899565,0.564934859814826,3,-2.0,5.0,Harrison Barnes,Brandon Rush,James Michael McAdoo
377,Harrison.Barnes:Brandon.Rush:Anderson.Varejao,1,-0.0933472037226466,67.9289777899565,0.564934859814826,3,-15.789666854884246,67.0,Harrison Barnes,Brandon Rush,Anderson Varejao
378,Harrison.Barnes:Brandon.Rush:Jason.Thompson,1,-0.0630472845210728,67.9289777899565,0.564934859814826,3,-7.000000000000002,17.0,Harrison Barnes,Brandon Rush,Jason Thompson
379,Harrison.Barnes:Marreese.Speights:Festus.Ezeli,1,-0.0830333532797365,67.9289777899565,0.564934859814826,3,-5.907142857142857,20.0,Harrison Barnes,Marreese Speights,Festus Ezeli
380,Harrison.Barnes:Marreese.Speights:Ian.Clark,1,-0.18332510419345002,67.9289777899565,0.564934859814826,3,-36.122160682454805,190.0,Harrison Barnes,Marreese Speights,Ian Clark
381,Harrison.Barnes:Marreese.Speights:James.Michael.McAdoo,1,0.263229867858635,67.9289777899565,0.564934859814826,3,1.0,1.0,Harrison Barnes,Marreese Speights,James Michael McAdoo
382,Harrison.Barnes:Marreese.Speights:Anderson.Varejao,1,0.118575606591928,67.9289777899565,0.564934859814826,3,0.0,0.0,Harrison Barnes,Marreese Speights,Anderson Varejao
383,Harrison.Barnes:Marreese.Speights:Jason.Thompson,1,-0.0337137500473586,67.9289777899565,0.564934859814826,3,-3.0000000000000013,9.0,Harrison Barnes,Marreese Speights,Jason Thompson
384,Harrison.Barnes:Festus.Ezeli:Ian.Clark,1,0.0787586161655531,67.9289777899565,0.564934859814826,3,2.892857142857145,52.0,Harrison Barnes,Festus Ezeli,Ian Clark
385,Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo,1,0.00236054718274492,67.9289777899565,0.564934859814826,3,0.0,0.0,Harrison Barnes,Festus Ezeli,James Michael McAdoo
386,Harrison.Barnes:Ian.Clark:James.Michael.McAdoo,1,0.0787321931535362,67.9289777899565,0.564934859814826,3,3.0,16.0,Harrison Barnes,Ian Clark,James Michael McAdoo
387,Harrison.Barnes:Ian.Clark:Anderson.Varejao,1,-0.0545654541734201,67.9289777899565,0.564934859814826,3,-8.5,24.0,Harrison Barnes,Ian Clark,Anderson Varejao
388,Harrison.Barnes:Ian.Clark:Jason.Thompson,1,0.0418954786305443,67.9289777899565,0.564934859814826,3,-1.6666666666666685,22.0,Harrison Barnes,Ian Clark,Jason Thompson
389,Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao,1,0.24159857183081698,67.9289777899565,0.564934859814826,3,4.0,3.0,Harrison Barnes,James Michael McAdoo,Anderson Varejao
390,Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson,1,0.16953120961612198,67.9289777899565,0.564934859814826,3,1.5,1.0,Harrison Barnes,James Michael McAdoo,Jason Thompson
391,Andre.Iguodala:Shaun.Livingston:Andrew.Bogut,1,0.0644955870682997,67.9289777899565,0.564934859814826,3,34.569155844155844,266.0,Andre Iguodala,Shaun Livingston,Andrew Bogut
392,Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa,1,-0.111383395761214,67.9289777899565,0.564934859814826,3,-18.42281872739197,685.0,Andre Iguodala,Shaun Livingston,Leandro Barbosa
393,Andre.Iguodala:Shaun.Livingston:Brandon.Rush,1,-0.15069864662975,67.9289777899565,0.564934859814826,3,-21.348583580162526,145.0,Andre Iguodala,Shaun Livingston,Brandon Rush
394,Andre.Iguodala:Shaun.Livingston:Marreese.Speights,1,-0.15381238291610502,67.9289777899565,0.564934859814826,3,-16.894788424361668,521.0,Andre Iguodala,Shaun Livingston,Marreese Speights
395,Andre.Iguodala:Shaun.Livingston:Festus.Ezeli,1,-0.049881604802225,67.9289777899565,0.564934859814826,3,24.065978314808145,541.0,Andre Iguodala,Shaun Livingston,Festus Ezeli
396,Andre.Iguodala:Shaun.Livingston:Ian.Clark,1,-0.0887526864413048,67.9289777899565,0.564934859814826,3,-19.464456596035546,163.0,Andre Iguodala,Shaun Livingston,Ian Clark
397,Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo,1,-0.250773866194987,67.9289777899565,0.564934859814826,3,-40.10277777777778,105.0,Andre Iguodala,Shaun Livingston,James Michael McAdoo
398,Andre.Iguodala:Shaun.Livingston:Anderson.Varejao,1,-0.0308534866173137,67.9289777899565,0.564934859814826,3,0.42857142857142705,35.0,Andre Iguodala,Shaun Livingston,Anderson Varejao
399,Andre.Iguodala:Shaun.Livingston:Jason.Thompson,1,-0.0340430632541585,67.9289777899565,0.564934859814826,3,0.2987012987012987,37.0,Andre Iguodala,Shaun Livingston,Jason Thompson
400,Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa,1,-0.070413535128075,67.9289777899565,0.564934859814826,3,3.832251082251082,119.0,Andre Iguodala,Andrew Bogut,Leandro Barbosa
401,Andre.Iguodala:Andrew.Bogut:Brandon.Rush,1,-0.8152352103804141,67.9289777899565,0.564934859814826,3,-27.833333333333336,41.0,Andre Iguodala,Andrew Bogut,Brandon Rush
402,Andre.Iguodala:Andrew.Bogut:Marreese.Speights,1,-0.335634579321459,67.9289777899565,0.564934859814826,3,-10.0,16.0,Andre Iguodala,Andrew Bogut,Marreese Speights
403,Andre.Iguodala:Andrew.Bogut:Festus.Ezeli,1,-0.33445763305374104,67.9289777899565,0.564934859814826,3,0.0,0.0,Andre Iguodala,Andrew Bogut,Festus Ezeli
404,Andre.Iguodala:Andrew.Bogut:Ian.Clark,1,-0.0298303686080888,67.9289777899565,0.564934859814826,3,7.97142857142857,83.0,Andre Iguodala,Andrew Bogut,Ian Clark
405,Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo,1,0.0599110243534496,67.9289777899565,0.564934859814826,3,8.266666666666666,8.0,Andre Iguodala,Andrew Bogut,James Michael McAdoo
406,Andre.Iguodala:Andrew.Bogut:Jason.Thompson,1,-0.41647550968858793,67.9289777899565,0.564934859814826,3,-0.5,1.0,Andre Iguodala,Andrew Bogut,Jason Thompson
407,Andre.Iguodala:Leandro.Barbosa:Brandon.Rush,1,-0.11917579157215,67.9289777899565,0.564934859814826,3,-23.5498778998779,169.0,Andre Iguodala,Leandro Barbosa,Brandon Rush
408,Andre.Iguodala:Leandro.Barbosa:Marreese.Speights,1,0.0661385507377826,67.9289777899565,0.564934859814826,3,16.972094692521456,483.0,Andre Iguodala,Leandro Barbosa,Marreese Speights
409,Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli,1,-0.12397172104691499,67.9289777899565,0.564934859814826,3,6.6338428026246525,369.0,Andre Iguodala,Leandro Barbosa,Festus Ezeli
410,Andre.Iguodala:Leandro.Barbosa:Ian.Clark,1,0.0297951212977684,67.9289777899565,0.564934859814826,3,-0.22222222222222276,45.0,Andre Iguodala,Leandro Barbosa,Ian Clark
411,Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo,1,-0.144750556333025,67.9289777899565,0.564934859814826,3,-20.169444444444444,76.0,Andre Iguodala,Leandro Barbosa,James Michael McAdoo
412,Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao,1,-0.021051200308826002,67.9289777899565,0.564934859814826,3,-3.3983516483516496,102.0,Andre Iguodala,Leandro Barbosa,Anderson Varejao
413,Andre.Iguodala:Leandro.Barbosa:Jason.Thompson,1,0.0632253612963715,67.9289777899565,0.564934859814826,3,1.8571428571428577,18.0,Andre Iguodala,Leandro Barbosa,Jason Thompson
414,Andre.Iguodala:Brandon.Rush:Marreese.Speights,1,-0.271479426492567,67.9289777899565,0.564934859814826,3,-35.70844155844156,103.0,Andre Iguodala,Brandon Rush,Marreese Speights
415,Andre.Iguodala:Brandon.Rush:Festus.Ezeli,1,-0.23016043598413397,67.9289777899565,0.564934859814826,3,-0.7192185007974485,69.0,Andre Iguodala,Brandon Rush,Festus Ezeli
416,Andre.Iguodala:Brandon.Rush:Ian.Clark,1,-0.133922914160236,67.9289777899565,0.564934859814826,3,-29.00760233918129,74.0,Andre Iguodala,Brandon Rush,Ian Clark
417,Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo,1,-0.0524294516144682,67.9289777899565,0.564934859814826,3,-11.444444444444445,31.0,Andre Iguodala,Brandon Rush,James Michael McAdoo
418,Andre.Iguodala:Brandon.Rush:Anderson.Varejao,1,0.16754649359239002,67.9289777899565,0.564934859814826,3,1.0,3.0,Andre Iguodala,Brandon Rush,Anderson Varejao
419,Andre.Iguodala:Brandon.Rush:Jason.Thompson,1,-0.10907606816483198,67.9289777899565,0.564934859814826,3,-7.0,7.0,Andre Iguodala,Brandon Rush,Jason Thompson
420,Andre.Iguodala:Marreese.Speights:Festus.Ezeli,1,-0.0433167108734457,67.9289777899565,0.564934859814826,3,2.3090517241379303,101.0,Andre Iguodala,Marreese Speights,Festus Ezeli
421,Andre.Iguodala:Marreese.Speights:Ian.Clark,1,-0.0514872643898987,67.9289777899565,0.564934859814826,3,-15.004332801701224,152.0,Andre Iguodala,Marreese Speights,Ian Clark
422,Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo,1,-0.166076149860811,67.9289777899565,0.564934859814826,3,-15.222222222222221,37.0,Andre Iguodala,Marreese Speights,James Michael McAdoo
423,Andre.Iguodala:Marreese.Speights:Jason.Thompson,1,-0.304356807065524,67.9289777899565,0.564934859814826,3,-9.272727272727273,10.0,Andre Iguodala,Marreese Speights,Jason Thompson
424,Andre.Iguodala:Festus.Ezeli:Ian.Clark,1,-0.16495919422113198,67.9289777899565,0.564934859814826,3,-4.096491228070176,77.0,Andre Iguodala,Festus Ezeli,Ian Clark
425,Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo,1,-0.50378445177475,67.9289777899565,0.564934859814826,3,-20.641666666666666,41.0,Andre Iguodala,Festus Ezeli,James Michael McAdoo
426,Andre.Iguodala:Festus.Ezeli:Anderson.Varejao,1,-0.662549331774454,67.9289777899565,0.564934859814826,3,0.0,0.0,Andre Iguodala,Festus Ezeli,Anderson Varejao
427,Andre.Iguodala:Festus.Ezeli:Jason.Thompson,1,-0.12206318337742801,67.9289777899565,0.564934859814826,3,-1.1428571428571423,12.0,Andre Iguodala,Festus Ezeli,Jason Thompson
428,Andre.Iguodala:Ian.Clark:James.Michael.McAdoo,1,-0.0141251698913036,67.9289777899565,0.564934859814826,3,-14.044444444444444,65.0,Andre Iguodala,Ian Clark,James Michael McAdoo
429,Andre.Iguodala:Ian.Clark:Jason.Thompson,1,-0.251288904587736,67.9289777899565,0.564934859814826,3,-18.272727272727273,24.0,Andre Iguodala,Ian Clark,Jason Thompson
430,Andre.Iguodala:James.Michael.McAdoo:Anderson.Varejao,1,0.168489333256438,67.9289777899565,0.564934859814826,3,1.0,3.0,Andre Iguodala,James Michael McAdoo,Anderson Varejao
431,Andre.Iguodala:James.Michael.McAdoo:Jason.Thompson,1,-0.33642679967029304,67.9289777899565,0.564934859814826,3,-5.0,2.0,Andre Iguodala,James Michael McAdoo,Jason Thompson
432,Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa,1,0.0827159842265048,67.9289777899565,0.564934859814826,3,14.981060606060606,71.0,Shaun Livingston,Andrew Bogut,Leandro Barbosa
433,Shaun.Livingston:Andrew.Bogut:Brandon.Rush,1,-0.538217750202538,67.9289777899565,0.564934859814826,3,-18.41666666666667,72.0,Shaun Livingston,Andrew Bogut,Brandon Rush
434,Shaun.Livingston:Andrew.Bogut:Marreese.Speights,1,-0.14169849267654802,67.9289777899565,0.564934859814826,3,-9.0,13.0,Shaun Livingston,Andrew Bogut,Marreese Speights
435,Shaun.Livingston:Andrew.Bogut:Festus.Ezeli,1,-0.24513687741381002,67.9289777899565,0.564934859814826,3,0.0,0.0,Shaun Livingston,Andrew Bogut,Festus Ezeli
436,Shaun.Livingston:Andrew.Bogut:Ian.Clark,1,-0.0227468304459389,67.9289777899565,0.564934859814826,3,4.004761904761903,39.0,Shaun Livingston,Andrew Bogut,Ian Clark
437,Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo,1,-0.0149342698798689,67.9289777899565,0.564934859814826,3,0.6666666666666665,2.0,Shaun Livingston,Andrew Bogut,James Michael McAdoo
438,Shaun.Livingston:Leandro.Barbosa:Brandon.Rush,1,-0.12292745440817801,67.9289777899565,0.564934859814826,3,-27.52548763497039,246.0,Shaun Livingston,Leandro Barbosa,Brandon Rush
439,Shaun.Livingston:Leandro.Barbosa:Marreese.Speights,1,0.11617687193183301,67.9289777899565,0.564934859814826,3,42.93826040420443,652.0,Shaun Livingston,Leandro Barbosa,Marreese Speights
440,Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli,1,-0.0897490900813768,67.9289777899565,0.564934859814826,3,-7.460681320595123,296.0,Shaun Livingston,Leandro Barbosa,Festus Ezeli
441,Shaun.Livingston:Leandro.Barbosa:Ian.Clark,1,-0.0843270908320192,67.9289777899565,0.564934859814826,3,-7.768181818181821,82.0,Shaun Livingston,Leandro Barbosa,Ian Clark
442,Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo,1,-0.099888668928828,67.9289777899565,0.564934859814826,3,-20.169444444444444,89.0,Shaun Livingston,Leandro Barbosa,James Michael McAdoo
443,Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao,1,-0.243499188194865,67.9289777899565,0.564934859814826,3,-25.105790043290042,111.0,Shaun Livingston,Leandro Barbosa,Anderson Varejao
444,Shaun.Livingston:Leandro.Barbosa:Jason.Thompson,1,-0.00926205707808955,67.9289777899565,0.564934859814826,3,-2.5595238095238093,32.0,Shaun Livingston,Leandro Barbosa,Jason Thompson
445,Shaun.Livingston:Brandon.Rush:Marreese.Speights,1,-0.19598264918097802,67.9289777899565,0.564934859814826,3,-30.223514118291,200.0,Shaun Livingston,Brandon Rush,Marreese Speights
446,Shaun.Livingston:Brandon.Rush:Festus.Ezeli,1,0.0182924206101102,67.9289777899565,0.564934859814826,3,3.1641148325358848,69.0,Shaun Livingston,Brandon Rush,Festus Ezeli
447,Shaun.Livingston:Brandon.Rush:Ian.Clark,1,-0.0971866136684568,67.9289777899565,0.564934859814826,3,-23.142569659442728,84.0,Shaun Livingston,Brandon Rush,Ian Clark
448,Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo,1,0.0247413591390777,67.9289777899565,0.564934859814826,3,-3.200000000000001,27.0,Shaun Livingston,Brandon Rush,James Michael McAdoo
449,Shaun.Livingston:Brandon.Rush:Anderson.Varejao,1,0.0315968170886595,67.9289777899565,0.564934859814826,3,-3.670619235836628,54.0,Shaun Livingston,Brandon Rush,Anderson Varejao
450,Shaun.Livingston:Brandon.Rush:Jason.Thompson,1,-0.0314968066888728,67.9289777899565,0.564934859814826,3,-7.116666666666668,32.0,Shaun Livingston,Brandon Rush,Jason Thompson
451,Shaun.Livingston:Marreese.Speights:Festus.Ezeli,1,-0.0674982086190746,67.9289777899565,0.564934859814826,3,3.959051724137929,89.0,Shaun Livingston,Marreese Speights,Festus Ezeli
452,Shaun.Livingston:Marreese.Speights:Ian.Clark,1,-0.098860964354512,67.9289777899565,0.564934859814826,3,-21.70365418894831,173.0,Shaun Livingston,Marreese Speights,Ian Clark
453,Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo,1,-0.0453702229001254,67.9289777899565,0.564934859814826,3,-3.7777777777777777,34.0,Shaun Livingston,Marreese Speights,James Michael McAdoo
454,Shaun.Livingston:Marreese.Speights:Anderson.Varejao,1,0.119481186929349,67.9289777899565,0.564934859814826,3,0.0,0.0,Shaun Livingston,Marreese Speights,Anderson Varejao
455,Shaun.Livingston:Marreese.Speights:Jason.Thompson,1,-0.0112225038696333,67.9289777899565,0.564934859814826,3,-7.272727272727273,20.0,Shaun Livingston,Marreese Speights,Jason Thompson
456,Shaun.Livingston:Festus.Ezeli:Ian.Clark,1,-0.0907876726734251,67.9289777899565,0.564934859814826,3,-13.329824561403509,65.0,Shaun Livingston,Festus Ezeli,Ian Clark
457,Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo,1,-0.173010839976512,67.9289777899565,0.564934859814826,3,-17.708333333333336,33.0,Shaun Livingston,Festus Ezeli,James Michael McAdoo
458,Shaun.Livingston:Festus.Ezeli:Jason.Thompson,1,-0.0495884137783047,67.9289777899565,0.564934859814826,3,-1.3095238095238093,17.0,Shaun Livingston,Festus Ezeli,Jason Thompson
459,Shaun.Livingston:Ian.Clark:James.Michael.McAdoo,1,0.0362494242095183,67.9289777899565,0.564934859814826,3,-4.3999999999999995,60.0,Shaun Livingston,Ian Clark,James Michael McAdoo
460,Shaun.Livingston:Ian.Clark:Anderson.Varejao,1,0.0596354771882881,67.9289777899565,0.564934859814826,3,1.0,12.0,Shaun Livingston,Ian Clark,Anderson Varejao
461,Shaun.Livingston:Ian.Clark:Jason.Thompson,1,-0.00618268322088216,67.9289777899565,0.564934859814826,3,-8.722727272727273,62.0,Shaun Livingston,Ian Clark,Jason Thompson
462,Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao,1,-0.342154500213397,67.9289777899565,0.564934859814826,3,-4.0,1.0,Shaun Livingston,James Michael McAdoo,Anderson Varejao
463,Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson,1,0.0733044484964401,67.9289777899565,0.564934859814826,3,1.4666666666666672,32.0,Shaun Livingston,James Michael McAdoo,Jason Thompson
464,Andrew.Bogut:Leandro.Barbosa:Brandon.Rush,1,-0.127113111273029,67.9289777899565,0.564934859814826,3,0.0,15.0,Andrew Bogut,Leandro Barbosa,Brandon Rush
465,Andrew.Bogut:Leandro.Barbosa:Marreese.Speights,1,-0.30863369067929,67.9289777899565,0.564934859814826,3,-5.0,10.0,Andrew Bogut,Leandro Barbosa,Marreese Speights
466,Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli,1,-0.0147156878901503,67.9289777899565,0.564934859814826,3,0.0,0.0,Andrew Bogut,Leandro Barbosa,Festus Ezeli
467,Andrew.Bogut:Leandro.Barbosa:Ian.Clark,1,-0.424836033003688,67.9289777899565,0.564934859814826,3,-4.000000000000001,7.0,Andrew Bogut,Leandro Barbosa,Ian Clark
468,Andrew.Bogut:Brandon.Rush:Marreese.Speights,1,-0.08823548456479302,67.9289777899565,0.564934859814826,3,0.0,0.0,Andrew Bogut,Brandon Rush,Marreese Speights
469,Andrew.Bogut:Brandon.Rush:Ian.Clark,1,-0.0997571273951249,67.9289777899565,0.564934859814826,3,0.5952380952380949,32.0,Andrew Bogut,Brandon Rush,Ian Clark
470,Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo,1,8.00470626265433e-06,67.9289777899565,0.564934859814826,3,0.0,0.0,Andrew Bogut,Brandon Rush,James Michael McAdoo
471,Andrew.Bogut:Brandon.Rush:Jason.Thompson,1,-0.0650054495154547,67.9289777899565,0.564934859814826,3,2.9130434782608687,24.0,Andrew Bogut,Brandon Rush,Jason Thompson
472,Andrew.Bogut:Marreese.Speights:Ian.Clark,1,0.00198191032028992,67.9289777899565,0.564934859814826,3,0.0,0.0,Andrew Bogut,Marreese Speights,Ian Clark
473,Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo,1,0.0315141513109745,67.9289777899565,0.564934859814826,3,0.0,0.0,Andrew Bogut,Marreese Speights,James Michael McAdoo
474,Andrew.Bogut:Ian.Clark:James.Michael.McAdoo,1,0.7430383395738159,67.9289777899565,0.564934859814826,3,7.6,6.0,Andrew Bogut,Ian Clark,James Michael McAdoo
475,Leandro.Barbosa:Brandon.Rush:Marreese.Speights,1,0.0982074120394147,67.9289777899565,0.564934859814826,3,17.633347823865066,291.0,Leandro Barbosa,Brandon Rush,Marreese Speights
476,Leandro.Barbosa:Brandon.Rush:Festus.Ezeli,1,0.0745548929017484,67.9289777899565,0.564934859814826,3,13.991666666666669,71.0,Leandro Barbosa,Brandon Rush,Festus Ezeli
477,Leandro.Barbosa:Brandon.Rush:Ian.Clark,1,0.0497960151771063,67.9289777899565,0.564934859814826,3,0.15472290472290506,214.0,Leandro Barbosa,Brandon Rush,Ian Clark
478,Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo,1,0.004341654342443479,67.9289777899565,0.564934859814826,3,-7.14451951951952,97.0,Leandro Barbosa,Brandon Rush,James Michael McAdoo
479,Leandro.Barbosa:Brandon.Rush:Anderson.Varejao,1,-0.235009958544939,67.9289777899565,0.564934859814826,3,-21.043290043290042,56.0,Leandro Barbosa,Brandon Rush,Anderson Varejao
480,Leandro.Barbosa:Brandon.Rush:Jason.Thompson,1,-0.161377746525688,67.9289777899565,0.564934859814826,3,-16.416666666666664,104.0,Leandro Barbosa,Brandon Rush,Jason Thompson
481,Leandro.Barbosa:Marreese.Speights:Festus.Ezeli,1,0.145872409690345,67.9289777899565,0.564934859814826,3,8.292385057471263,88.0,Leandro Barbosa,Marreese Speights,Festus Ezeli
482,Leandro.Barbosa:Marreese.Speights:Ian.Clark,1,0.000856520066191234,67.9289777899565,0.564934859814826,3,-0.1884589134589163,203.0,Leandro Barbosa,Marreese Speights,Ian Clark
483,Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo,1,-0.170834286915135,67.9289777899565,0.564934859814826,3,-13.297297297297298,78.0,Leandro Barbosa,Marreese Speights,James Michael McAdoo
484,Leandro.Barbosa:Marreese.Speights:Jason.Thompson,1,-0.123026175361658,67.9289777899565,0.564934859814826,3,-5.999999999999999,57.0,Leandro Barbosa,Marreese Speights,Jason Thompson
485,Leandro.Barbosa:Festus.Ezeli:Ian.Clark,1,0.0261883498531447,67.9289777899565,0.564934859814826,3,0.22500000000000053,39.0,Leandro Barbosa,Festus Ezeli,Ian Clark
486,Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo,1,-0.303102263282884,67.9289777899565,0.564934859814826,3,-19.541666666666668,29.0,Leandro Barbosa,Festus Ezeli,James Michael McAdoo
487,Leandro.Barbosa:Festus.Ezeli:Jason.Thompson,1,-0.0239244316457874,67.9289777899565,0.564934859814826,3,-1.1845238095238093,28.0,Leandro Barbosa,Festus Ezeli,Jason Thompson
488,Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo,1,-0.0955128421910237,67.9289777899565,0.564934859814826,3,-17.14451951951952,91.0,Leandro Barbosa,Ian Clark,James Michael McAdoo
489,Leandro.Barbosa:Ian.Clark:Anderson.Varejao,1,0.10855587254752802,67.9289777899565,0.564934859814826,3,1.0,7.0,Leandro Barbosa,Ian Clark,Anderson Varejao
490,Leandro.Barbosa:Ian.Clark:Jason.Thompson,1,-0.17929314025366,67.9289777899565,0.564934859814826,3,-18.75,102.0,Leandro Barbosa,Ian Clark,Jason Thompson
491,Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao,1,-0.0774163479655881,67.9289777899565,0.564934859814826,3,-4.0,10.0,Leandro Barbosa,James Michael McAdoo,Anderson Varejao
492,Leandro.Barbosa:James.Michael.McAdoo:Jason.Thompson,1,-0.455018500740121,67.9289777899565,0.564934859814826,3,-5.625,22.0,Leandro Barbosa,James Michael McAdoo,Jason Thompson
493,Brandon.Rush:Marreese.Speights:Festus.Ezeli,1,0.0792533147112873,67.9289777899565,0.564934859814826,3,3.8761904761904775,14.0,Brandon Rush,Marreese Speights,Festus Ezeli
494,Brandon.Rush:Marreese.Speights:Ian.Clark,1,-0.0382956001691151,67.9289777899565,0.564934859814826,3,-24.576276161570284,265.0,Brandon Rush,Marreese Speights,Ian Clark
495,Brandon.Rush:Marreese.Speights:James.Michael.McAdoo,1,-0.0847585903720216,67.9289777899565,0.564934859814826,3,-12.963963963963966,105.0,Brandon Rush,Marreese Speights,James Michael McAdoo
496,Brandon.Rush:Marreese.Speights:Anderson.Varejao,1,0.07454999004604201,67.9289777899565,0.564934859814826,3,0.0,0.0,Brandon Rush,Marreese Speights,Anderson Varejao
497,Brandon.Rush:Marreese.Speights:Jason.Thompson,1,-0.23158530703306698,67.9289777899565,0.564934859814826,3,-16.0,117.0,Brandon Rush,Marreese Speights,Jason Thompson
498,Brandon.Rush:Festus.Ezeli:Ian.Clark,1,-0.024381794157718996,67.9289777899565,0.564934859814826,3,-1.8953007518797012,70.0,Brandon Rush,Festus Ezeli,Ian Clark
499,Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo,1,-0.0728386505154561,67.9289777899565,0.564934859814826,3,-2.5,3.0,Brandon Rush,Festus Ezeli,James Michael McAdoo
500,Brandon.Rush:Festus.Ezeli:Jason.Thompson,1,0.14654094047360097,67.9289777899565,0.564934859814826,3,2.458333333333333,13.0,Brandon Rush,Festus Ezeli,Jason Thompson
501,Brandon.Rush:Ian.Clark:James.Michael.McAdoo,1,-0.15557060635328498,67.9289777899565,0.564934859814826,3,-40.288963963963965,165.0,Brandon Rush,Ian Clark,James Michael McAdoo
502,Brandon.Rush:Ian.Clark:Anderson.Varejao,1,-0.0637324230167416,67.9289777899565,0.564934859814826,3,-8.5,20.0,Brandon Rush,Ian Clark,Anderson Varejao
503,Brandon.Rush:Ian.Clark:Jason.Thompson,1,-0.14775504088282598,67.9289777899565,0.564934859814826,3,-36.95,178.0,Brandon Rush,Ian Clark,Jason Thompson
504,Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao,1,-0.08532378738247098,67.9289777899565,0.564934859814826,3,-2.0,8.0,Brandon Rush,James Michael McAdoo,Anderson Varejao
505,Brandon.Rush:James.Michael.McAdoo:Jason.Thompson,1,-0.22155847214892999,67.9289777899565,0.564934859814826,3,-18.825,79.0,Brandon Rush,James Michael McAdoo,Jason Thompson
506,Marreese.Speights:Festus.Ezeli:Ian.Clark,1,0.105445590675862,67.9289777899565,0.564934859814826,3,4.892857142857143,13.0,Marreese Speights,Festus Ezeli,Ian Clark
507,Marreese.Speights:Ian.Clark:James.Michael.McAdoo,1,-0.127788048391136,67.9289777899565,0.564934859814826,3,-17.963963963963966,115.0,Marreese Speights,Ian Clark,James Michael McAdoo
508,Marreese.Speights:Ian.Clark:Jason.Thompson,1,-0.179478919537756,67.9289777899565,0.564934859814826,3,-25.272727272727273,132.0,Marreese Speights,Ian Clark,Jason Thompson
509,Marreese.Speights:James.Michael.McAdoo:Jason.Thompson,1,-0.0389899098848069,67.9289777899565,0.564934859814826,3,-3.0,45.0,Marreese Speights,James Michael McAdoo,Jason Thompson
510,Festus.Ezeli:Ian.Clark:James.Michael.McAdoo,1,-0.14077923727297303,67.9289777899565,0.564934859814826,3,-8.166666666666666,16.0,Festus Ezeli,Ian Clark,James Michael McAdoo
511,Festus.Ezeli:Ian.Clark:Jason.Thompson,1,0.00526904517940673,67.9289777899565,0.564934859814826,3,0.125,11.0,Festus Ezeli,Ian Clark,Jason Thompson
512,Ian.Clark:James.Michael.McAdoo:Anderson.Varejao,1,0.0371015827678268,67.9289777899565,0.564934859814826,3,1.0,8.0,Ian Clark,James Michael McAdoo,Anderson Varejao
513,Ian.Clark:James.Michael.McAdoo:Jason.Thompson,1,-0.0733305954107021,67.9289777899565,0.564934859814826,3,-12.158333333333333,94.0,Ian Clark,James Michael McAdoo,Jason Thompson


==> JSA_SUB 2/GSW_Ridge_NoWeights.csv <==
"term","step","estimate","lambda","dev.ratio"
"(Intercept)",1,1.61889517736873,67.9289777899565,0.564934859814826
"Draymond.Green",1,0.278280062292616,67.9289777899565,0.564934859814826
"Stephen.Curry",1,0.252855271421995,67.9289777899565,0.564934859814826
"Klay.Thompson",1,0.147565797880476,67.9289777899565,0.564934859814826
"Harrison.Barnes",1,0.00824829908422796,67.9289777899565,0.564934859814826
"Andre.Iguodala",1,0.014688680023458,67.9289777899565,0.564934859814826
"Shaun.Livingston",1,-0.0909500270173526,67.9289777899565,0.564934859814826
"Andrew.Bogut",1,0.136026349628667,67.9289777899565,0.564934859814826
"Leandro.Barbosa",1,-0.128040980236829,67.9289777899565,0.564934859814826
"Brandon.Rush",1,-0.138576311768686,67.9289777899565,0.564934859814826
"Marreese.Speights",1,-0.0901584431719422,67.9289777899565,0.564934859814826
"Festus.Ezeli",1,0.0211683511721903,67.9289777899565,0.564934859814826
"Ian.Clark",1,-0.14950153967206,67.9289777899565,0.564934859814826
"James.Michael.McAdoo",1,-0.163377848841202,67.9289777899565,0.564934859814826
"Anderson.Varejao",1,-0.16511202404137,67.9289777899565,0.564934859814826
"Jason.Thompson",1,-0.151785770095224,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry",1,0.648425998879307,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson",1,0.468192974264348,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes",1,0.330925101607918,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala",1,0.292896868247577,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston",1,0.0769051809849023,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut",1,0.457752281596881,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa",1,-0.0856147578709032,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush",1,-0.0606145202606471,67.9289777899565,0.564934859814826
"Draymond.Green:Marreese.Speights",1,0.0698798833730159,67.9289777899565,0.564934859814826
"Draymond.Green:Festus.Ezeli",1,0.312124753406698,67.9289777899565,0.564934859814826
"Draymond.Green:Ian.Clark",1,-0.198931078550501,67.9289777899565,0.564934859814826
"Draymond.Green:James.Michael.McAdoo",1,-0.258000044735445,67.9289777899565,0.564934859814826
"Draymond.Green:Anderson.Varejao",1,-0.220691535909286,67.9289777899565,0.564934859814826
"Draymond.Green:Jason.Thompson",1,-0.359359255326107,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson",1,0.474706884398064,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes",1,0.224294341690267,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala",1,0.232680138138973,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston",1,0.0430573364738474,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut",1,0.52644762649722,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa",1,-0.0836737609257881,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush",1,-0.0515991232723558,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights",1,-0.055631675378742,67.9289777899565,0.564934859814826
"Stephen.Curry:Festus.Ezeli",1,0.317791650251716,67.9289777899565,0.564934859814826
"Stephen.Curry:Ian.Clark",1,-0.205929838054867,67.9289777899565,0.564934859814826
"Stephen.Curry:James.Michael.McAdoo",1,-0.233977659908278,67.9289777899565,0.564934859814826
"Stephen.Curry:Anderson.Varejao",1,-0.291708667029351,67.9289777899565,0.564934859814826
"Stephen.Curry:Jason.Thompson",1,-0.240109223754501,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes",1,0.17627641568467,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala",1,0.202219421426705,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston",1,-0.109228572943808,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut",1,0.408880217639569,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa",1,-0.223091322473264,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush",1,0.00624087607952244,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights",1,-0.147789831308542,67.9289777899565,0.564934859814826
"Klay.Thompson:Festus.Ezeli",1,0.00441121551557505,67.9289777899565,0.564934859814826
"Klay.Thompson:Ian.Clark",1,-0.14645218122368,67.9289777899565,0.564934859814826
"Klay.Thompson:James.Michael.McAdoo",1,-0.180228746656724,67.9289777899565,0.564934859814826
"Klay.Thompson:Anderson.Varejao",1,-0.181476923571148,67.9289777899565,0.564934859814826
"Klay.Thompson:Jason.Thompson",1,-0.190882196887955,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala",1,0.0652603995216511,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston",1,-0.0774824226994935,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut",1,0.210983067088274,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa",1,-0.146564097879266,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush",1,-0.17850033100332,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights",1,-0.181133041368081,67.9289777899565,0.564934859814826
"Harrison.Barnes:Festus.Ezeli",1,-0.199374608694839,67.9289777899565,0.564934859814826
"Harrison.Barnes:Ian.Clark",1,-0.0978957242054994,67.9289777899565,0.564934859814826
"Harrison.Barnes:James.Michael.McAdoo",1,-0.184505104385784,67.9289777899565,0.564934859814826
"Harrison.Barnes:Anderson.Varejao",1,-0.216159861023627,67.9289777899565,0.564934859814826
"Harrison.Barnes:Jason.Thompson",1,-0.05254217404127,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston",1,-0.0914091075464685,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut",1,-0.0825800337531565,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa",1,-0.125531482227452,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush",1,-0.265011097605845,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights",1,-0.102059348998797,67.9289777899565,0.564934859814826
"Andre.Iguodala:Festus.Ezeli",1,0.116597875990641,67.9289777899565,0.564934859814826
"Andre.Iguodala:Ian.Clark",1,-0.128000525674626,67.9289777899565,0.564934859814826
"Andre.Iguodala:James.Michael.McAdoo",1,-0.196132188601894,67.9289777899565,0.564934859814826
"Andre.Iguodala:Anderson.Varejao",1,-0.196054084401203,67.9289777899565,0.564934859814826
"Andre.Iguodala:Jason.Thompson",1,-0.159455283756723,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut",1,-0.0850252698495252,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa",1,-0.0470449895092689,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush",1,-0.176280583970201,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights",1,-0.0358428849703391,67.9289777899565,0.564934859814826
"Shaun.Livingston:Festus.Ezeli",1,-0.0607429823924248,67.9289777899565,0.564934859814826
"Shaun.Livingston:Ian.Clark",1,-0.061059876253272,67.9289777899565,0.564934859814826
"Shaun.Livingston:James.Michael.McAdoo",1,-0.103407071206305,67.9289777899565,0.564934859814826
"Shaun.Livingston:Anderson.Varejao",1,-0.00597878221426833,67.9289777899565,0.564934859814826
"Shaun.Livingston:Jason.Thompson",1,-0.0224109777397109,67.9289777899565,0.564934859814826
"Andrew.Bogut:Leandro.Barbosa",1,-0.249085826776607,67.9289777899565,0.564934859814826
"Andrew.Bogut:Brandon.Rush",1,-0.10005852356669,67.9289777899565,0.564934859814826
"Andrew.Bogut:Marreese.Speights",1,-0.206937333854034,67.9289777899565,0.564934859814826
"Andrew.Bogut:Festus.Ezeli",1,-0.240753429120452,67.9289777899565,0.564934859814826
"Andrew.Bogut:Ian.Clark",1,-0.22452837308214,67.9289777899565,0.564934859814826
"Andrew.Bogut:James.Michael.McAdoo",1,0.00348543852216688,67.9289777899565,0.564934859814826
"Andrew.Bogut:Jason.Thompson",1,-0.454022966459182,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush",1,-0.0555862797952084,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights",1,0.0926324054256621,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Festus.Ezeli",1,-0.0658437180641551,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Ian.Clark",1,-0.0151229637671553,67.9289777899565,0.564934859814826
"Leandro.Barbosa:James.Michael.McAdoo",1,-0.11190979599078,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Anderson.Varejao",1,-0.165102618094613,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Jason.Thompson",1,-0.0909160201336845,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights",1,-0.127610122321889,67.9289777899565,0.564934859814826
"Brandon.Rush:Festus.Ezeli",1,-0.00966193024373929,67.9289777899565,0.564934859814826
"Brandon.Rush:Ian.Clark",1,-0.0815887096051153,67.9289777899565,0.564934859814826
"Brandon.Rush:James.Michael.McAdoo",1,-0.0857229941359496,67.9289777899565,0.564934859814826
"Brandon.Rush:Anderson.Varejao",1,-0.113644030571608,67.9289777899565,0.564934859814826
"Brandon.Rush:Jason.Thompson",1,-0.152047406423565,67.9289777899565,0.564934859814826
"Marreese.Speights:Festus.Ezeli",1,-0.070691203713512,67.9289777899565,0.564934859814826
"Marreese.Speights:Ian.Clark",1,-0.0773791204476751,67.9289777899565,0.564934859814826
"Marreese.Speights:James.Michael.McAdoo",1,-0.103359716730939,67.9289777899565,0.564934859814826
"Marreese.Speights:Anderson.Varejao",1,0.071659747693969,67.9289777899565,0.564934859814826
"Marreese.Speights:Jason.Thompson",1,-0.119539702860877,67.9289777899565,0.564934859814826
"Festus.Ezeli:Ian.Clark",1,-0.0766491338960342,67.9289777899565,0.564934859814826
"Festus.Ezeli:James.Michael.McAdoo",1,-0.185592508659535,67.9289777899565,0.564934859814826
"Festus.Ezeli:Anderson.Varejao",1,-0.658340147276916,67.9289777899565,0.564934859814826
"Festus.Ezeli:Jason.Thompson",1,-0.0417511905032674,67.9289777899565,0.564934859814826
"Ian.Clark:James.Michael.McAdoo",1,-0.0413220923345818,67.9289777899565,0.564934859814826
"Ian.Clark:Anderson.Varejao",1,-0.0231613649996099,67.9289777899565,0.564934859814826
"Ian.Clark:Jason.Thompson",1,-0.090655470270316,67.9289777899565,0.564934859814826
"James.Michael.McAdoo:Anderson.Varejao",1,-0.00885856117625122,67.9289777899565,0.564934859814826
"James.Michael.McAdoo:Jason.Thompson",1,-0.0577792811575503,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson",1,1.38682539404213,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes",1,1.0238781284033,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala",1,0.922622919772482,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston",1,0.417461335636585,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut",1,1.61015702846056,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa",1,-0.0457395421933235,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush",1,0.0886021647229946,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Marreese.Speights",1,0.238085854381086,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Festus.Ezeli",1,1.0013158435497,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Ian.Clark",1,-0.385210328840143,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:James.Michael.McAdoo",1,-0.348570740069474,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Anderson.Varejao",1,-0.483146068561513,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Jason.Thompson",1,-0.578405941221594,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes",1,1.026561810654,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala",1,0.796522561512296,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston",1,0.0174432250766324,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut",1,1.23993250331575,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa",1,-0.3011609642344,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush",1,0.253891703470139,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Marreese.Speights",1,-0.0703812754524956,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Festus.Ezeli",1,0.392382383219521,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Ian.Clark",1,-0.316353272737416,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:James.Michael.McAdoo",1,-0.467402004244391,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Anderson.Varejao",1,-0.262233246146088,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Jason.Thompson",1,-0.483812572125976,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala",1,0.565555935210427,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston",1,0.0299677824175732,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andrew.Bogut",1,0.9444243999258,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa",1,-0.283883437888323,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Brandon.Rush",1,-0.195102626817723,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Marreese.Speights",1,-0.296882412493481,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Festus.Ezeli",1,-0.393445319212735,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Ian.Clark",1,-0.206790271350588,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:James.Michael.McAdoo",1,-0.476298965473138,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Anderson.Varejao",1,-0.567971052243196,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Jason.Thompson",1,-0.994850415793437,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston",1,-0.0465443936563185,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Andrew.Bogut",1,-0.0860638429820475,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa",1,-0.159479720915352,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Brandon.Rush",1,-0.438554044765707,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Marreese.Speights",1,0.0783018686008549,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Festus.Ezeli",1,0.898469162893549,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Ian.Clark",1,-0.211150056133993,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:James.Michael.McAdoo",1,-0.352705052590493,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Anderson.Varejao",1,-0.132002382325506,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Jason.Thompson",1,-0.16198165757899,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Andrew.Bogut",1,-0.23532149022896,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa",1,0.0932308181599076,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Brandon.Rush",1,-0.186177746123342,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Marreese.Speights",1,0.204654483559785,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Festus.Ezeli",1,0.251389929911659,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Ian.Clark",1,-0.00307284972746832,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:James.Michael.McAdoo",1,-0.102498805899386,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Anderson.Varejao",1,0.229947393469854,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Jason.Thompson",1,-0.00932200273998457,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Leandro.Barbosa",1,-0.440873432008664,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Brandon.Rush",1,0.0472450428533007,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Marreese.Speights",1,-0.30686740087014,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Festus.Ezeli",1,-0.333876304562232,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Ian.Clark",1,-0.525720046495024,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:James.Michael.McAdoo",1,-0.263721937381878,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Jason.Thompson",1,-1.29673230811732,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush",1,-0.139052451365883,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Marreese.Speights",1,0.425455858235939,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Festus.Ezeli",1,-0.0379518342342919,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Ian.Clark",1,0.104301139221916,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:James.Michael.McAdoo",1,-0.0723747154391633,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Anderson.Varejao",1,-0.0282457602294637,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Jason.Thompson",1,-0.13580109325214,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Marreese.Speights",1,-0.0848612329785752,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Festus.Ezeli",1,-0.093437027253213,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Ian.Clark",1,-0.104020402511424,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:James.Michael.McAdoo",1,-0.100433493718316,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Anderson.Varejao",1,-0.216004318512544,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Jason.Thompson",1,-0.344453863438639,67.9289777899565,0.564934859814826
"Draymond.Green:Marreese.Speights:Festus.Ezeli",1,-0.342054313921036,67.9289777899565,0.564934859814826
"Draymond.Green:Marreese.Speights:Ian.Clark",1,-0.00833549106492601,67.9289777899565,0.564934859814826
"Draymond.Green:Marreese.Speights:James.Michael.McAdoo",1,-0.106029494910655,67.9289777899565,0.564934859814826
"Draymond.Green:Festus.Ezeli:Ian.Clark",1,-0.257347206871709,67.9289777899565,0.564934859814826
"Draymond.Green:Festus.Ezeli:James.Michael.McAdoo",1,-0.195992425638715,67.9289777899565,0.564934859814826
"Draymond.Green:Festus.Ezeli:Anderson.Varejao",1,-0.661016580525227,67.9289777899565,0.564934859814826
"Draymond.Green:Festus.Ezeli:Jason.Thompson",1,-0.0966587077136783,67.9289777899565,0.564934859814826
"Draymond.Green:Ian.Clark:James.Michael.McAdoo",1,-0.0346153346462547,67.9289777899565,0.564934859814826
"Draymond.Green:Ian.Clark:Anderson.Varejao",1,-0.0144767991917583,67.9289777899565,0.564934859814826
"Draymond.Green:Ian.Clark:Jason.Thompson",1,0.000190035314455818,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes",1,0.750013518134764,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala",1,0.758253961953491,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston",1,-0.0485907616686653,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut",1,1.48608186567394,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa",1,-0.33141316950832,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush",1,0.295263314567519,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Marreese.Speights",1,-0.307536484131514,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Festus.Ezeli",1,0.3910729089125,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Ian.Clark",1,-0.276350673232206,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:James.Michael.McAdoo",1,-0.309836801614209,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Anderson.Varejao",1,-0.417980482976254,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Jason.Thompson",1,-0.37066063509365,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala",1,0.283644065892972,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston",1,-0.045284325539636,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut",1,0.574024215075747,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa",1,-0.184105657994875,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush",1,-0.225759581247267,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Marreese.Speights",1,-0.285078318326577,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Festus.Ezeli",1,-0.101271915732686,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Ian.Clark",1,-0.0831624661278002,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo",1,-0.465760646994174,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Anderson.Varejao",1,-0.395147066701273,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Jason.Thompson",1,-0.130470474944534,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston",1,-0.102361125262947,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut",1,-0.133504698554179,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa",1,-0.138640278472112,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Brandon.Rush",1,-0.398184051811477,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Marreese.Speights",1,-0.166514197976696,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli",1,0.888404283467187,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Ian.Clark",1,-0.268505581176363,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo",1,-0.382158376984401,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Anderson.Varejao",1,-0.399475016327503,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Jason.Thompson",1,-0.190104348210892,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut",1,-0.127456758757141,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa",1,0.0869765863677173,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Brandon.Rush",1,-0.114536091941349,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Marreese.Speights",1,0.0946819085466078,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Festus.Ezeli",1,0.176448627348793,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Ian.Clark",1,0.0284483825565169,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo",1,-0.128384404218088,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Anderson.Varejao",1,-0.0176659688706837,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Jason.Thompson",1,-0.00968679587174725,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Leandro.Barbosa",1,-0.496935313319424,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Brandon.Rush",1,0.23791064874748,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Festus.Ezeli",1,-0.380162545622393,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Ian.Clark",1,-0.9197028010793,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:James.Michael.McAdoo",1,-0.251462183787322,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Jason.Thompson",1,-0.458804763977619,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush",1,-0.0892516715839863,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Marreese.Speights",1,0.451689067612996,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Festus.Ezeli",1,-0.0504893997958207,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Ian.Clark",1,0.033633969552269,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo",1,-0.118553929406851,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Anderson.Varejao",1,-0.121576264112614,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Jason.Thompson",1,0.0552573446707911,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Marreese.Speights",1,-0.18226284806976,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Festus.Ezeli",1,-0.0430309072677947,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Ian.Clark",1,-0.107320057161496,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:James.Michael.McAdoo",1,-0.0445142444839799,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Anderson.Varejao",1,-0.244829934862987,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Jason.Thompson",1,-0.164922418658995,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights:Festus.Ezeli",1,-0.681046615198025,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights:Ian.Clark",1,-0.14319042281067,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights:James.Michael.McAdoo",1,-0.151084279332726,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights:Anderson.Varejao",1,0.0295826435216517,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights:Jason.Thompson",1,-0.0175376644573563,67.9289777899565,0.564934859814826
"Stephen.Curry:Festus.Ezeli:Ian.Clark",1,-0.234243425049976,67.9289777899565,0.564934859814826
"Stephen.Curry:Festus.Ezeli:James.Michael.McAdoo",1,-0.0439508210801772,67.9289777899565,0.564934859814826
"Stephen.Curry:Festus.Ezeli:Anderson.Varejao",1,-0.66191653554979,67.9289777899565,0.564934859814826
"Stephen.Curry:Ian.Clark:James.Michael.McAdoo",1,0.0958073772388257,67.9289777899565,0.564934859814826
"Stephen.Curry:Ian.Clark:Anderson.Varejao",1,-0.0195954912453145,67.9289777899565,0.564934859814826
"Stephen.Curry:Ian.Clark:Jason.Thompson",1,-0.0147847787367084,67.9289777899565,0.564934859814826
"Stephen.Curry:James.Michael.McAdoo:Anderson.Varejao",1,-0.169396166712068,67.9289777899565,0.564934859814826
"Stephen.Curry:James.Michael.McAdoo:Jason.Thompson",1,0.169976116270801,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,0.385340823786555,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,-0.0807630796423043,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,0.551007750714785,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-0.220436901163331,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-0.168574733993196,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.292479208942641,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-0.354344852896787,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-0.158397764941035,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-0.39342094664925,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-0.256993425961903,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.0949149382479416,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-0.102622599556871,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,0.235479120387624,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-0.308325351865141,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-0.11329436305467,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-0.0598917331796238,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,0.0671622503279201,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-0.170908341674269,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.197064930022056,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-0.29455170498315,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-0.3162600661811,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-0.148591961971079,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.118245131096088,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.257685778029344,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-0.0746122193158346,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-0.227370522425178,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.0405986426867892,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.0948352382509544,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,0.110489489861475,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.0552823711964906,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-0.469477604361665,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,0.155323263703351,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Marreese.Speights",1,-0.281550159074176,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Festus.Ezeli",1,-0.381774443956255,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-0.278267403946812,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.036438351292364,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-0.460539856006,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-0.010912298742757,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.0955202093531364,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-0.176634529637685,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,0.0110574990393872,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.192160400285746,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Anderson.Varejao",1,-0.710015650823172,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Jason.Thompson",1,-0.0515430641866466,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-0.166061781014087,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,0.240204713760991,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.0168176248743424,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.0924870248000086,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-0.0528216180306207,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.153195644241672,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-0.108981517383096,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.0216791802789344,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:James.Michael.McAdoo",1,-0.049889716528056,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Anderson.Varejao",1,0.0301505195931514,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Jason.Thompson",1,-0.0841904691919325,67.9289777899565,0.564934859814826
"Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.0679888623584721,67.9289777899565,0.564934859814826
"Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo",1,0.0202888730784574,67.9289777899565,0.564934859814826
"Klay.Thompson:Festus.Ezeli:Jason.Thompson",1,-0.181048983690869,67.9289777899565,0.564934859814826
"Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.00249076682927386,67.9289777899565,0.564934859814826
"Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.0777536196916891,67.9289777899565,0.564934859814826
"Klay.Thompson:Ian.Clark:Jason.Thompson",1,0.00262850268331538,67.9289777899565,0.564934859814826
"Klay.Thompson:James.Michael.McAdoo:Anderson.Varejao",1,0.141440163488909,67.9289777899565,0.564934859814826
"Klay.Thompson:James.Michael.McAdoo:Jason.Thompson",1,0.0885858391330602,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,0.0492554138400331,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-0.287956778800598,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.148603895211168,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.184661220162917,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.0719295983421588,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.29656915528413,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.0504422371841359,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.0848072878823338,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.364305772744651,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Jason.Thompson",1,0.111448501592551,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,0.126329176177057,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.101959287033216,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.252767941814855,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.096098060790577,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.235564476399818,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.0910401870665944,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.136596519416272,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.0667775488135244,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.00599566714654485,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.139614787980748,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-0.30181049303806,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Marreese.Speights",1,-0.281481911694283,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Festus.Ezeli",1,-0.0137673677618886,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.115448955875175,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0528196492460671,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0400082582698979,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.0519714930059662,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,0.00285194884119601,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.064435255909724,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.142460680504469,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.287041809105425,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Jason.Thompson",1,0.255826738147841,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.214858958804112,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.253130616144432,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.0553047199152171,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.0148997725306781,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.0933472037226466,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.0630472845210728,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.0830333532797365,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-0.18332510419345,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:James.Michael.McAdoo",1,0.263229867858635,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Anderson.Varejao",1,0.118575606591928,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Jason.Thompson",1,-0.0337137500473586,67.9289777899565,0.564934859814826
"Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,0.0787586161655531,67.9289777899565,0.564934859814826
"Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,0.00236054718274492,67.9289777899565,0.564934859814826
"Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.0787321931535362,67.9289777899565,0.564934859814826
"Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.0545654541734201,67.9289777899565,0.564934859814826
"Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.0418954786305443,67.9289777899565,0.564934859814826
"Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao",1,0.241598571830817,67.9289777899565,0.564934859814826
"Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.169531209616122,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,0.0644955870682997,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.111383395761214,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.15069864662975,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.153812382916105,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.049881604802225,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.0887526864413048,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.250773866194987,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.0308534866173137,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.0340430632541585,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.070413535128075,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.815235210380414,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.335634579321459,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Festus.Ezeli",1,-0.334457633053741,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.0298303686080888,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,0.0599110243534496,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.416475509688588,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.11917579157215,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.0661385507377826,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.123971721046915,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.0297951212977684,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-0.144750556333025,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-0.021051200308826,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Jason.Thompson",1,0.0632253612963715,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.271479426492567,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-0.230160435984134,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.133922914160236,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo",1,-0.0524294516144682,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Anderson.Varejao",1,0.16754649359239,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-0.109076068164832,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.0433167108734457,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.0514872643898987,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo",1,-0.166076149860811,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:Jason.Thompson",1,-0.304356807065524,67.9289777899565,0.564934859814826
"Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.164959194221132,67.9289777899565,0.564934859814826
"Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.50378445177475,67.9289777899565,0.564934859814826
"Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.662549331774454,67.9289777899565,0.564934859814826
"Andre.Iguodala:Festus.Ezeli:Jason.Thompson",1,-0.122063183377428,67.9289777899565,0.564934859814826
"Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.0141251698913036,67.9289777899565,0.564934859814826
"Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.251288904587736,67.9289777899565,0.564934859814826
"Andre.Iguodala:James.Michael.McAdoo:Anderson.Varejao",1,0.168489333256438,67.9289777899565,0.564934859814826
"Andre.Iguodala:James.Michael.McAdoo:Jason.Thompson",1,-0.336426799670293,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.0827159842265048,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.538217750202538,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.141698492676548,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.24513687741381,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.0227468304459389,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.0149342698798689,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.122927454408178,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.116176871931833,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.0897490900813768,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.0843270908320192,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.099888668928828,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.243499188194865,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.00926205707808955,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.195982649180978,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.0182924206101102,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.0971866136684568,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,0.0247413591390777,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.0315968170886595,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.0314968066888728,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.0674982086190746,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.098860964354512,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.0453702229001254,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Anderson.Varejao",1,0.119481186929349,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0112225038696333,67.9289777899565,0.564934859814826
"Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.0907876726734251,67.9289777899565,0.564934859814826
"Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-0.173010839976512,67.9289777899565,0.564934859814826
"Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.0495884137783047,67.9289777899565,0.564934859814826
"Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,0.0362494242095183,67.9289777899565,0.564934859814826
"Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.0596354771882881,67.9289777899565,0.564934859814826
"Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.00618268322088216,67.9289777899565,0.564934859814826
"Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao",1,-0.342154500213397,67.9289777899565,0.564934859814826
"Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson",1,0.0733044484964401,67.9289777899565,0.564934859814826
"Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.127113111273029,67.9289777899565,0.564934859814826
"Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.30863369067929,67.9289777899565,0.564934859814826
"Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0147156878901503,67.9289777899565,0.564934859814826
"Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.424836033003688,67.9289777899565,0.564934859814826
"Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.088235484564793,67.9289777899565,0.564934859814826
"Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.0997571273951249,67.9289777899565,0.564934859814826
"Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,8.00470626265433e-06,67.9289777899565,0.564934859814826
"Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0650054495154547,67.9289777899565,0.564934859814826
"Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.00198191032028992,67.9289777899565,0.564934859814826
"Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0315141513109745,67.9289777899565,0.564934859814826
"Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.743038339573816,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.0982074120394147,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.0745548929017484,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.0497960151771063,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.00434165434244348,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.235009958544939,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.161377746525688,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.145872409690345,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.000856520066191234,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.170834286915135,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,-0.123026175361658,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,0.0261883498531447,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.303102263282884,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.0239244316457874,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.0955128421910237,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.108555872547528,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.17929314025366,67.9289777899565,0.564934859814826
"Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.0774163479655881,67.9289777899565,0.564934859814826
"Leandro.Barbosa:James.Michael.McAdoo:Jason.Thompson",1,-0.455018500740121,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.0792533147112873,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.0382956001691151,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.0847585903720216,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.074549990046042,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.231585307033067,67.9289777899565,0.564934859814826
"Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.024381794157719,67.9289777899565,0.564934859814826
"Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,-0.0728386505154561,67.9289777899565,0.564934859814826
"Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.146540940473601,67.9289777899565,0.564934859814826
"Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.155570606353285,67.9289777899565,0.564934859814826
"Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.0637324230167416,67.9289777899565,0.564934859814826
"Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.147755040882826,67.9289777899565,0.564934859814826
"Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.085323787382471,67.9289777899565,0.564934859814826
"Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.22155847214893,67.9289777899565,0.564934859814826
"Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.105445590675862,67.9289777899565,0.564934859814826
"Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.127788048391136,67.9289777899565,0.564934859814826
"Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.179478919537756,67.9289777899565,0.564934859814826
"Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.0389899098848069,67.9289777899565,0.564934859814826
"Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.140779237272973,67.9289777899565,0.564934859814826
"Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00526904517940673,67.9289777899565,0.564934859814826
"Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.0371015827678268,67.9289777899565,0.564934859814826
"Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.0733305954107021,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes",1,3.84405592921796,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala",1,3.35020090196168,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston",1,0.477388337220266,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut",1,5.65757611574529,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa",1,-0.419782967002004,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush",1,1.37825851854663,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Marreese.Speights",1,-0.138974090109331,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Festus.Ezeli",1,1.89215647489196,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark",1,-0.505347159315427,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:James.Michael.McAdoo",1,-0.69575732255068,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Anderson.Varejao",1,-0.852859471112897,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Jason.Thompson",1,-0.824755568898312,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala",1,3.09739153172293,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston",1,0.263415102781944,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut",1,2.85607583901488,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa",1,-0.351918749662594,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush",1,-0.248302351503125,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Marreese.Speights",1,-0.694273745577236,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Festus.Ezeli",1,-0.28525175228662,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Ian.Clark",1,-0.125066158190439,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo",1,-0.724156672621404,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Anderson.Varejao",1,-1.274828794746,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Jason.Thompson",1,-0.997441794931381,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston",1,0.284391469997294,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut",1,0.680318716817731,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa",1,-0.0815355472200236,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush",1,-0.683000645004441,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Marreese.Speights",1,0.467418734865105,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli",1,2.88887533643511,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Ian.Clark",1,-0.500502419435198,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo",1,-0.594431896988762,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Anderson.Varejao",1,-0.188767242283907,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Jason.Thompson",1,-0.257848423461235,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut",1,0.441500892203069,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa",1,0.355425916245566,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Brandon.Rush",1,0.000739414879943471,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Marreese.Speights",1,0.816114632057931,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Festus.Ezeli",1,1.49619002750253,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Ian.Clark",1,0.384827359849224,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo",1,-0.0495026470348875,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Anderson.Varejao",1,0.146811880455445,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Jason.Thompson",1,-0.0438512484825368,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Leandro.Barbosa",1,-0.389704852902907,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Brandon.Rush",1,1.01069808215826,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Ian.Clark",1,-1.18241437178262,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Jason.Thompson",1,-1.3020401805364,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush",1,-0.260979008803064,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Marreese.Speights",1,1.30172111782648,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Festus.Ezeli",1,-0.140171886738793,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Ian.Clark",1,0.0492511104319432,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo",1,-0.119062875633774,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Anderson.Varejao",1,0.0350237469714948,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:Marreese.Speights",1,-0.272832755287017,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:Festus.Ezeli",1,-0.0845814547405549,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:Ian.Clark",1,-0.379477135143972,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:James.Michael.McAdoo",1,-0.0139412616015315,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:Anderson.Varejao",1,-0.963481812712392,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:Jason.Thompson",1,-0.449229642883853,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Marreese.Speights:Ian.Clark",1,-0.51008619411154,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Marreese.Speights:James.Michael.McAdoo",1,-0.322640551914805,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Festus.Ezeli:Ian.Clark",1,-0.226903480251836,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Festus.Ezeli:James.Michael.McAdoo",1,-0.19747757477046,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Festus.Ezeli:Anderson.Varejao",1,-0.662916678686735,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Ian.Clark:James.Michael.McAdoo",1,0.333363182944889,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Ian.Clark:Anderson.Varejao",1,-0.0148342529762266,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Ian.Clark:Jason.Thompson",1,-0.222161958459062,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,2.08094602814376,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,0.452099408936698,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,2.87909326630312,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-0.0529848033082343,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,0.376405496183264,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.230688756355489,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-0.408335519156074,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-0.358687645646145,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-1.18300358600453,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-0.51115817558142,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.997439159247664,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-0.336357343653554,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,1.17101798895768,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-0.608981423742904,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,0.151209479943958,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,0.0565840613790687,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.51105969126177,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-0.475164175253819,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.541712484777712,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-0.457222782283518,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-0.375785252890546,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-0.126984563319101,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,0.00693655690293731,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.369098826847512,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,0.254326245395871,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-0.406111967736938,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.0489647256629921,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.132251353260148,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,0.306412714282323,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.0907510736300949,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-0.92539751690916,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,0.901888265171834,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Marreese.Speights",1,-0.307638345149485,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-0.632492597705068,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.264887045774396,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-1.30184500780204,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-0.226446053497419,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.170926574097897,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-0.154872664987028,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,-0.105235465485897,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.34499748441787,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-0.0388002449495006,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,0.599281839505374,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.343520775163325,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.387115265969283,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-0.113541892994442,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.896626780902482,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-0.251878250373617,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.212725927534708,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Marreese.Speights:James.Michael.McAdoo",1,0.0129703458130833,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.34759837059926,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Festus.Ezeli:Jason.Thompson",1,-0.0968385237984817,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.121961455495915,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.0137285533210693,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Ian.Clark:Jason.Thompson",1,0.0452900102850102,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.220761704015233,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-2.13728454148879,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.600455771697337,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.228666762335847,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.260356635665845,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.88689845843299,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.0128280656758806,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.496018983113312,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.17219631275567,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.305222400324311,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.240145110979231,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,0.465099091417883,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.270382672825398,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,0.0491454861224884,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.173823361504577,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,0.360994470197392,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.414504092315098,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-1.47391243064269,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.254753672487495,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0119327104488017,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.340869443691889,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.0304822664930067,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.183883772676105,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.0948576166363055,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.78366018842508,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-1.59133732319,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.122810137177442,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,0.00733428892581173,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.129217241876059,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-0.664901636337262,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,-0.0339519158523453,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,-0.197451528844278,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.278526749270391,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.502905035633313,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.562501259646626,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.117779645025704,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.0614702979578331,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.654155491910361,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,1.02419474750111,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.0641980258386484,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.297484024941599,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.0482476101225359,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.0900435527390211,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.177157531064327,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-2.10693676294767,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Festus.Ezeli",1,-0.335233233492034,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.44344363702383,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.760868394256573,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.976220848593644,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.0980517430293968,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.133381210654514,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-0.261360557260551,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,0.458908804251807,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.199126433622153,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-1.2405978617986,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.11944491367307,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-0.000104642459492251,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.430407403218658,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.0936948809242551,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.286112076822454,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.662656357645948,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.067915540382779,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,0.090761373296479,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.203792630935825,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-1.60296147597801,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.334840634775306,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.205356514927624,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.264650224992843,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.0345594871489161,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.579413914078671,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.230191987000444,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,0.120135723069135,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.220443754537871,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.0364115848642214,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.269562607121224,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.510209806103882,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.0558034486589909,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.77795850287471,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.341873836090214,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,0.331295804835035,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.268968255015076,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.233681438711979,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.0970332528139561,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.141844015277865,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.256287193306401,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.26652713846524,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.225834048821471,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.528850460408996,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.265773737145574,67.9289777899565,0.564934859814826
"Draymond.Green:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0849526359657998,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.00462583865321703,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.0951330180659143,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.391121794082745,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.103161038745655,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.616165018339027,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.133623422913211,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.53990209723746,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.214222112622235,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.139330589704064,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.134011469549932,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.205273733570744,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0607387807925344,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.141757907117023,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.269088068998098,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.206844261786455,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.134506542747721,67.9289777899565,0.564934859814826
"Draymond.Green:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.107893584235198,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,1.5938836304865,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,0.116069360194659,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,2.16241705799542,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-0.0880247312578473,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-0.0481896747498308,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.570498742172654,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-0.283341926671217,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-0.0536612020681665,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-0.717237735211421,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-0.549177652813571,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.165555867548934,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-0.529879873142496,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,1.08418487778485,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-0.692546835012611,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-0.274343323431399,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-0.728926965926508,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.28203256568228,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-0.716463721671038,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.353051434614313,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-0.705879483407793,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-0.646853794042984,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,0.0999170147847844,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.348473520603813,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.141710349834676,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-0.0575818566472611,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-0.501025865564374,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,0.0350440065922056,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.0363953645302729,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-0.0958917826948665,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.21793684101067,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-0.939107480708435,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,1.56411799133285,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Festus.Ezeli",1,-0.383602289460545,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-1.20755054772393,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.694637658470247,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-0.46245490145724,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,0.0798971491438376,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.241894830122071,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-0.321688051818765,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,0.147441741894283,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.272745926328477,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Jason.Thompson",1,0.0236474105093029,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-0.243516294521659,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,0.819965383454869,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.164466988445805,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.133128935787562,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-0.286338340417884,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.269444248472351,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-0.53658782002551,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.221317607678803,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Marreese.Speights:Anderson.Varejao",1,0.0291514100873261,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Marreese.Speights:Jason.Thompson",1,-0.0107660196916728,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.438794428122799,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo",1,-0.0539396606532279,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,0.0899169206639718,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,0.0327473773231747,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-0.127543978477466,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:James.Michael.McAdoo:Anderson.Varejao",1,0.00452832626087591,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:James.Michael.McAdoo:Jason.Thompson",1,0.168160062879596,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.259033144358398,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-1.06474671369375,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.379533803512304,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.221082832968216,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.450109482922244,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,0.633318284979773,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.178798484099419,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.427317110726082,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.7126853315003,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Jason.Thompson",1,0.0678816732880164,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.59344090636403,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,0.057367663009762,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.210367725433954,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.0537961215565887,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,0.125887782161796,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.0611244399693434,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.407624521342724,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,0.0266192176427191,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.0870259440912559,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.945901974181193,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-0.876034335578457,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0539160062593098,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0096862485024836,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,0.196686822054472,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,0.196919918601159,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.361963981425872,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.136181326101399,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.377792207480663,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.19431648731675,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.748144062134557,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.0931098304402138,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.0386365569032349,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,0.00278661901731587,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.132983290703711,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.536812112330321,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,0.0450327012791118,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,-0.197343973509371,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.0137979084044128,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.0969162387226722,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.274204474394075,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.167997774621698,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.697433052349179,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.323842456871425,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.0640835389461687,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.630425486140778,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,0.997576006405233,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,0.0128679743793534,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.424725121313332,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.202796829711901,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.378714605493336,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-1.15131806761415,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.993916519445852,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.253488367382119,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.417151249133408,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.248009491298094,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.903691085637597,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,0.197087515753152,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.29431024590705,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-0.61153815481481,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,0.0434316356688405,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.293285686870119,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-0.312244591575884,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.18010180373281,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,4.0473919588352e-06,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-1.21268001217385,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.0517631406738574,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.0395425222502562,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.0214623482234123,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.662231239865074,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.128521463385233,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.103548612867546,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0128420033817233,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.479110725209251,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.383395006161823,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.129377103778565,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,0.188744609990497,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.0387236923155934,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.868426276384746,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.321657621361586,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.00383762273635907,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.0167861853324851,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.0904830323259133,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.11571849297752,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.0821302070234083,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.149939280013919,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.75198477370151,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.0239051991844616,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.150608079624682,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0177837625057805,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.0631456596878732,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.0563049747734624,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00623272054233488,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.100995484162523,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao",1,-0.342034175425737,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.125490096435644,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.256863519168433,67.9289777899565,0.564934859814826
"Stephen.Curry:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0649632038684032,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.121720517755456,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.172467597938424,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.0109180965220699,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0356698662709859,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.197144952912861,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,0.0558186178380834,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.288262216257065,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.110505661677902,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.188187272717105,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.0371523178867889,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.0789446469333396,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,0.087674391929709,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.342304332125207,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.031749572266329,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0604941904062716,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.0289889745398647,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0171309618056437,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.0461965984048165,67.9289777899565,0.564934859814826
"Stephen.Curry:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.0871408190967046,67.9289777899565,0.564934859814826
"Stephen.Curry:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0251045636193924,67.9289777899565,0.564934859814826
"Stephen.Curry:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.00424045522609665,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,0.263058766608529,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-0.386262873783423,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.200548418148277,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,0.15722969521218,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,0.215437755302731,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.947410316968545,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.167218747863539,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.288476017754934,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.131764727781167,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.0530062281339711,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.347313439255764,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.428536158156465,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.255162608468965,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.399962011870093,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.197183538121386,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.368368084235808,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.0129829826803496,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.106120091417576,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.237923042259566,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-0.318008709066004,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Marreese.Speights",1,-0.686321138218949,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.283014921931663,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0534275236570598,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.136627865168777,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.13057484207072,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.191239723614022,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.288379217722289,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-0.813394373258205,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.709826020156272,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.806814627937925,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.235269029684333,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.0796836899309126,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.337568640423686,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.0717098285722189,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.00790625082988859,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.257228672550879,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-0.184166699752782,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,0.159201646790584,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,0.200449308330928,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.0429381637089719,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.314668215466039,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.171812220428479,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao",1,0.276549849524874,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.167922495998696,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,0.167338731394972,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.0477980159651679,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.0117555037180133,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,0.259951248261629,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.67657508741092,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.134959131777254,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.36063195436613,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,0.117265551195091,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.0217658940790472,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.0868728532398684,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.548815539683412,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.403383232425803,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,0.0713122817094875,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,0.0163647813965741,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.416540588917017,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,0.0909836418484161,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.264486248847945,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.539892982524166,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.511815881820354,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,0.170475882722735,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.0361508251303607,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo",1,0.0560794307628012,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.252460571381608,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.306149437713259,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo",1,0.0961852443481406,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Jason.Thompson",1,0.0880680164699241,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.192033455849197,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.262195967395463,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.00216151967917237,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.171609157348718,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.159587556867589,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.985804756490983,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.280809172296806,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.382925268881403,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.210698014705073,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.116843963312997,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.142444790003378,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.111470008367454,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.0696532734727865,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,0.041331152326457,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.12670655049195,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.709825561529624,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.0580014543693285,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.652745247267441,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.184567359020042,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,0.119608587993461,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.0382559821540018,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.688573063455748,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.144692847917172,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.0996084659484727,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.0992817321233815,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,0.00623508198467309,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0236154747256413,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,0.107741849388391,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.207512510941379,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.182055509244038,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.00241792637283426,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00732892654161889,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.0930562195939696,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson",1,0.0450258522718262,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.376988304906678,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.252485442717969,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.124342458202975,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,0.000183549675853959,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0644479164327734,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0290944952698151,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0307972100099189,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.742827963611966,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.228332070674508,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.311235446913936,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.489848639972395,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.300309015872653,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.0401366233962038,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.121576580469016,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0275709188783867,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.286644252563747,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0334552176652799,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.337058725135243,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.26659761171851,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.144233644795847,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.0234271924939133,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.22285962011111,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.23884138693652,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0124209052138732,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.0289181871597169,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.386025675833188,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0892315581278197,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0770678409676794,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.156944915053576,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.0373774533069829,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.028413100985657,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.102590381964004,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.192166542915564,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.304187575468355,67.9289777899565,0.564934859814826
"Klay.Thompson:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.00980627738117199,67.9289777899565,0.564934859814826
"Klay.Thompson:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.194313538571078,67.9289777899565,0.564934859814826
"Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.140421162355376,67.9289777899565,0.564934859814826
"Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.229526732362306,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,1.22182188005998,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.12183978220274,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.205956032887761,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,0.337612298785066,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.636062941014043,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,0.0696534779866543,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.2302991330888e-05,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.0131551948348108,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.162613520137457,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.0990343078683634,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.0163435922281584,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.778072531978197,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,0.0130675072197163,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.393747763522614,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.239513298578787,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,0.174098664129723,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-0.106663159794557,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,1.28294580929802,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-0.593928820991379,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Jason.Thompson",1,0.256549932983742,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.368559943813869,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.0925383951195218,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,0.010501261557015,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,0.0776694196996641,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.0193273837402459,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,0.0145655510171537,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.0176856541640984,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,0.0101003881634887,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.391994952806172,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,0.160361139123259,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.114385974682682,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.0144463897266973,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.00668248122445196,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.376675243692288,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.0338304403558514,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.245273973788949,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.293881934689094,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.235072140795758,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.349581753555758,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,0.256295336763117,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.484857074093208,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.0468298588529944,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.117606478785618,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.11054921333868,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.137412270063792,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,0.0583754346404054,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.431961642945408,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Anderson.Varejao",1,0.119056182991926,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,0.123246965742148,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.0243606705488143,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.200202572436329,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,0.0260834022545863,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00967806605096752,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.0073866610342233,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.0487727174650106,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,0.00886704340145541,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0141260670947409,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.424345631147599,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,0.240695063004274,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,0.109824397669982,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.356133475735455,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.0909379321395899,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.214581658984546,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0211931932551177,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.228802737598688,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.158683072716932,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.316752702010379,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,0.314651517452747,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.097440258082689,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.258890771509991,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,0.204785410498369,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.351355316557209,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.172165767301578,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.263970179833975,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.118710749958701,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.190056634725819,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0742433103079254,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0291563768528931,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.104845214739493,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.0355755466148447,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.105724740882389,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.262608372848858,67.9289777899565,0.564934859814826
"Harrison.Barnes:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0348021942154457,67.9289777899565,0.564934859814826
"Harrison.Barnes:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.240512575040178,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.407511938604474,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.194896677676843,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.265397615896821,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.334073967196067,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.239021840889584,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,0.189387494383532,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.28924971286686,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.172774362806608,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.330979662219271,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.0815453463313917,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.349316836966302,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.178073979070739,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,0.0639882380143846,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.308114485137295,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.37522283613015,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.292084774520342,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,0.0695491404527275,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,0.0125389255652152,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.162093637486316,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.177764422380287,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.304404007896961,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.303536445972703,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-0.995617679540887,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.121707495971709,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.0389617653065659,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.414382254852754,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.0998433816714459,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.624192803530922,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.424157014701228,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,0.000500579617977269,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.0339672854057571,67.9289777899565,0.564934859814826
"Andre.Iguodala:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.743103990477742,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.0539300507194886,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.438899057663826,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.173746779689053,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.243012210772428,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,0.17019001731767,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.492148934933944,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.00870624898887755,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.181606824484978,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0555814800035813,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.0390756883004189,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-1.02962600306761,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.122090449804832,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.242111735543513,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,0.16971652657691,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.169902986471926,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.349963999523603,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.399671515318853,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.653051346924827,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.150394542139532,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.164369158779641,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,0.169090253576278,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.337768855756025,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.215958902209625,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.154073714160516,67.9289777899565,0.564934859814826
"Andre.Iguodala:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.05372739220703,67.9289777899565,0.564934859814826
"Andre.Iguodala:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.196087884151077,67.9289777899565,0.564934859814826
"Andre.Iguodala:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.338493951143452,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.30818386039418,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0137370735662575,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,0.240783104046502,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,0.109969297783924,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.0945454181491689,67.9289777899565,0.564934859814826
"Shaun.Livingston:Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0309033926104496,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.107733792794863,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.14525075732927,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.278262438506514,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0937155250677085,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.72241615754868,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.090332280135648,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.434440745107269,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.0874229444193744,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.181224526586156,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0585676537927094,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.111659078468302,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.392095549478629,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.0343839248535434,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.136906233039022,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.108882341882314,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.342270470429376,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.164875473526126,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.269132704129116,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.118385195346332,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,0.496676085286858,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.116815010353176,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,0.107073962984184,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.286060206835242,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.0232046450579278,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.135945320434649,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.0542447506636551,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.129508892453479,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.00103777123180824,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.235103076149148,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0440743427945245,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,0.141222183020682,67.9289777899565,0.564934859814826
"Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,0.0801278001091162,67.9289777899565,0.564934859814826
"Shaun.Livingston:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.183347685383985,67.9289777899565,0.564934859814826
"Andrew.Bogut:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0246065390306408,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.0571763179014518,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.170744813686894,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0582488752756694,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.667504486563447,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0589402086464775,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,-0.0733671930296889,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.145321186000934,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.12397727855185,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.0446449900298426,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.251866258418731,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.0868273238247818,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.456095562846225,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.26538976008427,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.292691559911252,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.25431752901906,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00311628452429146,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.0695182042008199,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.457053974800153,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.0422957634264718,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.298644477573697,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.233767483419434,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.404900304898991,67.9289777899565,0.564934859814826
"Brandon.Rush:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.255028951506431,67.9289777899565,0.564934859814826
"Brandon.Rush:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00232241283537219,67.9289777899565,0.564934859814826
"Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.343293751078847,67.9289777899565,0.564934859814826
"Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.231242795717068,67.9289777899565,0.564934859814826
"Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.0579739617807406,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,20.7742382708262,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,4.72867629646329,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,17.8034809671533,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,1.58682364618415,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,2.36190777138809,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.746870746343511,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,0.84763541922583,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,0.15139457013351,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-3.31676669875913,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-1.75956376944175,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.996863882102263,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-1.55050062304565,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,11.9077180987311,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-1.73871383326113,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,1.46603656731237,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-0.158745365560063,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,10.2296329025786,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-2.09156184872234,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.552554392498526,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-1.09108932296083,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-1.08134842343251,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,4.18449094391328,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.904665172379563,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.213689785638764,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,0.701510244440851,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-1.93279334686911,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,0.385384544015465,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,0.205924573960374,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-0.0537502508506202,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.398669550536211,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-2.062442355625,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,10.8770977910037,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-2.27964953565788,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-1.30044525591728,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,0.356560484365236,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.64803696317373,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,0.108797751660411,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,0.215233833786083,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.623293111874371,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,0.75603415292022,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,2.61184788999483,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.771762410079986,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.379557049934774,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-1.30594504512826,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.896074863534743,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.7268621077009,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.624336159038025,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,0.536972045718195,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.014203073426288,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-0.22199852590806,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-1.55251675782056,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-1.83008807536956,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-1.29298060870787,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.732999181774768,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,0.0540158658071335,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-1.29544840670164,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.191765332658339,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.173114325028611,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.383024625401206,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-1.47249594211493,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0761130534218292,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.637883200980833,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.361528686180659,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.136702434052907,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.782885129777449,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-1.59066413951781,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.162107364327516,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.0381686238342831,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,-0.196664686806832,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-1.87874102546826,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.409503014098701,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.467130818242803,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.799318597862082,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,8.64333145561194,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.705594811346648,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.312202725322982,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.181537235758732,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-3.33752776442335,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.992867706796602,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.78309992319458,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,3.97794017903195,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,0.019232853921151,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.294823381561943,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-1.231301014077,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,1.19286167529364,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.218757901424985,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-1.2397800418878,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,0.000680033244815896,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.480436045720599,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,0.172624300251854,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.661235801767126,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.128980285366042,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0117526388414215,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.149925387260743,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,0.339948352799576,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,4.90431924717249,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.567451968847503,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.752895842308496,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.349006242130274,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.434177876564705,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.322742934087867,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.352153959195596,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.255958292686567,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-1.13803531723168,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.114872211088316,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.376861417068198,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.615589585349495,67.9289777899565,0.564934859814826
"Draymond.Green:Stephen.Curry:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.316824140839605,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.263211734059039,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-2.43352132555429,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.887368828307666,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-1.37209745304192,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.927888790119885,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.495470742605214,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.22974089835515,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.126029208231791,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.483706348165013,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,1.27052226983363,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.876473807799068,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.371745268196475,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,0.361607885469298,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.589613745429939,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.26512035840969,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.220646479517889,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.0725963139175531,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.250380825103412,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.128760459845904,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-1.21239889970426,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.278533713795544,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.502696702991205,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.589774647479361,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.339021010045528,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.253793260110066,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.569526078332238,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.209662508886324,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.50703616779589,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.568711964110855,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,0.18083259914597,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.13134660274666,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.651778070777679,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.864844402764772,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.403697430515563,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.00889514660446716,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.662530407318604,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.0909346701151052,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,1.04517907144737,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.488582170034309,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,0.0910822592409736,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.477295820510957,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-3.04661976476311,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.444844476265949,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.263694980305857,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,0.00919902412024452,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.389067331762076,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.687841686127695,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,0.0476645259178744,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.103370330724526,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,0.15649976215847,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.778552754096203,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.251797111366796,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,0.0635429398900162,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.126304573481811,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.0969738031003052,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.256663362394887,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.266296453907787,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.799979315175884,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.528121862195529,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.272355392028566,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0843856913880946,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.218702621904501,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.678767726306472,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.201905573499212,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.510978548622555,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.355130787540933,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0122471448670516,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.14177918271035,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.79065188521504,67.9289777899565,0.564934859814826
"Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.20695399370715,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.0566034491987851,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.0059501939435473,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.396835082553074,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,0.844723583986839,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.259817057804933,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.0462393128493969,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.261334819964746,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.241031682472105,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.341449465231985,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.161125208331072,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.0336334190800873,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0530512607988343,67.9289777899565,0.564934859814826
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.115372626256291,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0541441925044708,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.333283157050491,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.075612680550433,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.478959518030316,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.80011398480844,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.352517944436321,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.111417339338527,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.235169337023591,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.274896389910635,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.430057452721865,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.537359601305978,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.141841508675751,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.215686730096008,67.9289777899565,0.564934859814826
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.284879677250065,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.527277610355349,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.510561335473385,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.0560562283275391,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.596932680331284,67.9289777899565,0.564934859814826
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.214585609370277,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,1.86490669424703,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.122815092219434,67.9289777899565,0.564934859814826
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.135462009443474,67.9289777899565,0.564934859814826
"Draymond.Green:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.10702761956707,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.185772282820081,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-1.46914804488512,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.46150441257871,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,0.0197930788026821,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-1.08528994413065,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.804217427184043,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.717439197080239,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.101227250647494,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.316058331942349,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-1.50651961273212,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.187924847804714,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.209834061283775,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.818967184954357,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.00562933347679504,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.292691176546719,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.136338433725124,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.241293416799756,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.79818917589566,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-1.12527301679722,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0523336978313369,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,0.0762739689047349,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.734045371951756,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.872965324433356,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.448357783399481,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,0.0314089815727942,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.13286184233174,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.536692247811317,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,0.0387406868886316,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.0138171643937667,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.274106024978001,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.168277899788576,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.761609499306032,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.138560294822865,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.0685302495022752,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.896046626924169,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.0594388278799198,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.0592729604027731,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-1.11906231741455,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.693247438679814,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.415381216916068,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.608404690358984,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.58469775808421,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.250548218854382,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.0537030331100735,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.43292420852146,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.803914511014436,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.381943733899699,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.128346017591253,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.248349986077937,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.0432213272167094,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,0.103048316986896,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.287822875353987,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.00134877594295846,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0117588016025835,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.0564944099052794,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0635820177604069,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.141431607828039,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,0.0228830573899146,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.0784706734988553,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.026092032866198,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.0290218267163116,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0176059768693703,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.107668479394562,67.9289777899565,0.564934859814826
"Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.00390898711721225,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.316734797633082,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.417745629982074,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.682446406799856,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,0.84218629119899,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.127980704290983,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.750481780405679,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.0681206025783934,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-1.64085932506829,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.0154940154554347,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.454463126925441,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.305476321484338,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,1.85590029021783,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-1.1048123728675,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.209823116646614,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.0840283323891813,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.0506750385990333,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,1.34108808952819,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.1419722554083,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.210461400481293,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00621424067242893,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.502106386605741,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.195063358517995,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,0.177023700600173,67.9289777899565,0.564934859814826
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.2002204601936,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,0.190016097793149,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.362743709464614,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.930971011351633,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.517941954290539,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-1.21253317494571,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.226087292192518,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.0991719339759667,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.283805369629834,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.82641622581348,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.0112633788522634,67.9289777899565,0.564934859814826
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.274734558745794,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.3056594134487,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.149964309136427,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.288200871239939,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.188670911438371,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.0630354200950905,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.342555765743363,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0598876371656525,67.9289777899565,0.564934859814826
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0259388185867662,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.11153583692364,67.9289777899565,0.564934859814826
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.0861552176653776,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,2.32250837130555,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.112211509000759,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.49061679537798,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,2.92088277168992,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-2.17846612925597,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.126736073576037,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.558441162883374,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,0.0544811245669768,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.206870905650801,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.777589003633087,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.136047552601942,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.0389131879416372,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.0399428214979869,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.390792744334715,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.572789666395678,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,0.047488464900624,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.00894638448877539,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0415411610103415,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,0.129515126866667,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.591025209211699,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.441558203228045,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.625311815511485,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.71660996747476,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.0365209806242568,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.813631184173843,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.709659700376186,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-3.17170309105796,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.596305026246251,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.104003297667818,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.658470653163193,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,0.449014647054937,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.200310319572003,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.241907240153346,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.0259701746138579,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.0493089990659531,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.168491213728071,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.158690714596838,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.504046104437989,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.666301312861057,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.0219954558610093,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.339131580768099,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.783917685919404,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.210847012454747,67.9289777899565,0.564934859814826
"Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.275459377604907,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.0451983365577535,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.194266874815246,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.180308706302668,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,0.191354110370007,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.177822697550142,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.222723918611337,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.529524106159204,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,0.132471028620728,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,0.0869306145118551,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,0.152810610587867,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.440315359967462,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,0.000824990418424537,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0265736426714266,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.743403900648011,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.651969012203177,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.16982298534635,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.110464877027867,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.13249432420843,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.0570516002871691,67.9289777899565,0.564934859814826
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.470018942899572,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0309258383001855,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.0480839692495865,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0160445594658375,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.132359635569208,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0323854585229478,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.336769346709525,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.267262078070175,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,0.0557541144362179,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.20267632423012,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0796956910137106,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.070468915695445,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.187693375215026,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.000715021614651754,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.220931849028294,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.0110483514669416,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,0.0813687892985323,67.9289777899565,0.564934859814826
"Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.327841025554508,67.9289777899565,0.564934859814826
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0245276507764357,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.0568014083038741,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,1.26363146895517,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.298244486642011,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.105616483438567,67.9289777899565,0.564934859814826
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.442768225233714,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.436778134427475,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.388723381402038,67.9289777899565,0.564934859814826
"Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.127906077707177,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,2.25548330610367,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.601137720133809,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-1.11096909405551,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.548585804655871,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.44187032226797,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,1.28270518201244,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.0801221139343247,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,0.255834870519211,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,0.0583605845847636,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.0750970620212467,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.660347930543965,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,0.0256968126837524,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.423885132480709,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.120952695023974,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.119744293007143,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.228420797383269,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,0.106028589971194,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.772482564232245,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.00861636111321566,67.9289777899565,0.564934859814826
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.563207196223753,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,0.00912780181729302,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0133347136074297,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,0.240853987824229,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,0.11008916686057,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,1.21418842079789,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.0553620762467085,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.29235283516588,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.725925468298648,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.136467781363256,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.810077190654204,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.117950691742013,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.147270639214242,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.135502053620018,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.172858016626834,67.9289777899565,0.564934859814826
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,0.12071454002013,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.000935647527119944,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.52034132486459,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0130547287360434,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.429654879052757,67.9289777899565,0.564934859814826
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.203040527049395,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.353436876824669,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.261231443660363,67.9289777899565,0.564934859814826
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.192964131952129,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.62400406667505,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.0945810186660138,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.0862048538552409,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.0495297598496171,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,1.63398103895298,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0502510667596198,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.842160983379789,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.054462851778414,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.184760091509322,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-2.06668811049107,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.122847799132713,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.653673960523436,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.06776083766233,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.175112846830713,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.05492429486388,67.9289777899565,0.564934859814826
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,0.0779460815469535,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0144831485238901,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.170949482248017,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.380199737301012,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,0.167795048718671,67.9289777899565,0.564934859814826
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.123545221113785,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.972483400997971,67.9289777899565,0.564934859814826
"Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.339894037494955,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.547843250097411,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.475498357340106,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.0397719749705143,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,0.106112883605282,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.284783460322878,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.470359256403849,67.9289777899565,0.564934859814826
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark:Jason.Thompson",1,0.084007398368155,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,0.493666714679501,67.9289777899565,0.564934859814826
"Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.0736464910009542,67.9289777899565,0.564934859814826
"Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.290042108595601,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.476883042551665,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.670853185000944,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.255793851717614,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00151916927466612,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.344115048121247,67.9289777899565,0.564934859814826
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.458885636560634,67.9289777899565,0.564934859814826
"Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.407347262057242,67.9289777899565,0.564934859814826


==> JSA_SUB 2/GSW_Ridge_With_Weights.csv <==
"term","step","estimate","lambda","dev.ratio"
"(Intercept)",1,35.7589020897062,414.096412166842,0.876272061494955
"Draymond.Green",1,1.81927410843546,414.096412166842,0.876272061494955
"Stephen.Curry",1,1.76429877790355,414.096412166842,0.876272061494955
"Klay.Thompson",1,1.47487049925833,414.096412166842,0.876272061494955
"Harrison.Barnes",1,0.77007272184973,414.096412166842,0.876272061494955
"Andre.Iguodala",1,-0.171785265220176,414.096412166842,0.876272061494955
"Shaun.Livingston",1,-1.75970220439683,414.096412166842,0.876272061494955
"Andrew.Bogut",1,1.69656079878308,414.096412166842,0.876272061494955
"Leandro.Barbosa",1,-1.45160948479793,414.096412166842,0.876272061494955
"Brandon.Rush",1,-1.02560067562325,414.096412166842,0.876272061494955
"Marreese.Speights",1,-1.18448974025776,414.096412166842,0.876272061494955
"Festus.Ezeli",1,-0.751948718444737,414.096412166842,0.876272061494955
"Ian.Clark",1,-1.56439723255394,414.096412166842,0.876272061494955
"James.Michael.McAdoo",1,-1.67973131878552,414.096412166842,0.876272061494955
"Anderson.Varejao",1,-1.40799205189205,414.096412166842,0.876272061494955
"Jason.Thompson",1,-1.28339452438563,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry",1,2.31628351096918,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson",1,2.07649101149146,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes",1,2.10433534129771,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala",1,0.943189793492026,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston",1,-1.45837430027531,414.096412166842,0.876272061494955
"Draymond.Green:Andrew.Bogut",1,2.30833514084229,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa",1,-1.35302926791219,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush",1,-0.600476278266687,414.096412166842,0.876272061494955
"Draymond.Green:Marreese.Speights",1,-0.899302643576219,414.096412166842,0.876272061494955
"Draymond.Green:Festus.Ezeli",1,-0.340645836673949,414.096412166842,0.876272061494955
"Draymond.Green:Ian.Clark",1,-2.09410173824214,414.096412166842,0.876272061494955
"Draymond.Green:James.Michael.McAdoo",1,-2.6538711297157,414.096412166842,0.876272061494955
"Draymond.Green:Anderson.Varejao",1,-1.5298264641754,414.096412166842,0.876272061494955
"Draymond.Green:Jason.Thompson",1,-1.78686969110245,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson",1,2.20200860744282,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes",1,1.7373617373059,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala",1,0.768813823856468,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston",1,-1.07325108925087,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut",1,2.33011513821528,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa",1,-1.40321717170599,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush",1,-0.610113339515607,414.096412166842,0.876272061494955
"Stephen.Curry:Marreese.Speights",1,-1.13460739127626,414.096412166842,0.876272061494955
"Stephen.Curry:Festus.Ezeli",1,-0.388360352426554,414.096412166842,0.876272061494955
"Stephen.Curry:Ian.Clark",1,-2.58555862025762,414.096412166842,0.876272061494955
"Stephen.Curry:James.Michael.McAdoo",1,-2.68604120789452,414.096412166842,0.876272061494955
"Stephen.Curry:Anderson.Varejao",1,-1.65051870356626,414.096412166842,0.876272061494955
"Stephen.Curry:Jason.Thompson",1,-2.0085255192078,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes",1,1.57557835944059,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala",1,1.07166476147714,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston",1,-1.90974978213211,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut",1,2.19639645512547,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa",1,-1.53923025195536,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush",1,-0.469080685119959,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights",1,-1.47116774122691,414.096412166842,0.876272061494955
"Klay.Thompson:Festus.Ezeli",1,-0.903157712312231,414.096412166842,0.876272061494955
"Klay.Thompson:Ian.Clark",1,-1.86573213252484,414.096412166842,0.876272061494955
"Klay.Thompson:James.Michael.McAdoo",1,-2.35634327306707,414.096412166842,0.876272061494955
"Klay.Thompson:Anderson.Varejao",1,-1.68134295673711,414.096412166842,0.876272061494955
"Klay.Thompson:Jason.Thompson",1,-1.65257548129952,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala",1,0.407733492818847,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston",1,-1.50578053587514,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut",1,2.47350745333106,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa",1,-1.3545744339654,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush",1,-1.70210455525596,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights",1,-1.28583838767368,414.096412166842,0.876272061494955
"Harrison.Barnes:Festus.Ezeli",1,-2.32131653365816,414.096412166842,0.876272061494955
"Harrison.Barnes:Ian.Clark",1,-1.35293889009051,414.096412166842,0.876272061494955
"Harrison.Barnes:James.Michael.McAdoo",1,-2.83362844577433,414.096412166842,0.876272061494955
"Harrison.Barnes:Anderson.Varejao",1,-1.62359209478637,414.096412166842,0.876272061494955
"Harrison.Barnes:Jason.Thompson",1,-1.27109670029702,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston",1,-1.3781123403701,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut",1,-0.920376830035661,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa",1,-1.34925076040381,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush",1,-1.90215392203862,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights",1,-1.0446043000002,414.096412166842,0.876272061494955
"Andre.Iguodala:Festus.Ezeli",1,0.242066563896913,414.096412166842,0.876272061494955
"Andre.Iguodala:Ian.Clark",1,-1.40325555182101,414.096412166842,0.876272061494955
"Andre.Iguodala:James.Michael.McAdoo",1,-1.24373347070414,414.096412166842,0.876272061494955
"Andre.Iguodala:Anderson.Varejao",1,-1.19883870169794,414.096412166842,0.876272061494955
"Andre.Iguodala:Jason.Thompson",1,-1.29554927537764,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut",1,-2.08697830276042,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa",1,-0.947130482857675,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush",1,-1.36022644994019,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights",1,-0.88249606158719,414.096412166842,0.876272061494955
"Shaun.Livingston:Festus.Ezeli",1,-0.446796113239859,414.096412166842,0.876272061494955
"Shaun.Livingston:Ian.Clark",1,-0.958423242069313,414.096412166842,0.876272061494955
"Shaun.Livingston:James.Michael.McAdoo",1,-0.919981506492835,414.096412166842,0.876272061494955
"Shaun.Livingston:Anderson.Varejao",1,-0.890390288153649,414.096412166842,0.876272061494955
"Shaun.Livingston:Jason.Thompson",1,-0.869912613765726,414.096412166842,0.876272061494955
"Andrew.Bogut:Leandro.Barbosa",1,-1.69462102658545,414.096412166842,0.876272061494955
"Andrew.Bogut:Brandon.Rush",1,0.356416612733805,414.096412166842,0.876272061494955
"Andrew.Bogut:Marreese.Speights",1,-1.80738172850375,414.096412166842,0.876272061494955
"Andrew.Bogut:Ian.Clark",1,-2.52675749769347,414.096412166842,0.876272061494955
"Andrew.Bogut:James.Michael.McAdoo",1,-0.585350872462517,414.096412166842,0.876272061494955
"Andrew.Bogut:Jason.Thompson",1,-2.44089091605197,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush",1,-1.11761871874285,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights",1,-0.739199976931669,414.096412166842,0.876272061494955
"Leandro.Barbosa:Festus.Ezeli",1,-1.16870111402067,414.096412166842,0.876272061494955
"Leandro.Barbosa:Ian.Clark",1,-0.910103591844005,414.096412166842,0.876272061494955
"Leandro.Barbosa:James.Michael.McAdoo",1,-0.996612200500942,414.096412166842,0.876272061494955
"Leandro.Barbosa:Anderson.Varejao",1,-1.23507398024842,414.096412166842,0.876272061494955
"Leandro.Barbosa:Jason.Thompson",1,-1.0427735157893,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights",1,-1.06075220033671,414.096412166842,0.876272061494955
"Brandon.Rush:Festus.Ezeli",1,-1.1990564016517,414.096412166842,0.876272061494955
"Brandon.Rush:Ian.Clark",1,-1.08854862400901,414.096412166842,0.876272061494955
"Brandon.Rush:James.Michael.McAdoo",1,-1.02957836143959,414.096412166842,0.876272061494955
"Brandon.Rush:Anderson.Varejao",1,-1.19944576594516,414.096412166842,0.876272061494955
"Brandon.Rush:Jason.Thompson",1,-1.24738496714406,414.096412166842,0.876272061494955
"Marreese.Speights:Festus.Ezeli",1,-0.613686064226399,414.096412166842,0.876272061494955
"Marreese.Speights:Ian.Clark",1,-1.02311928242437,414.096412166842,0.876272061494955
"Marreese.Speights:James.Michael.McAdoo",1,-1.01210758877995,414.096412166842,0.876272061494955
"Marreese.Speights:Jason.Thompson",1,-1.07246943524195,414.096412166842,0.876272061494955
"Festus.Ezeli:Ian.Clark",1,-1.01399442483519,414.096412166842,0.876272061494955
"Festus.Ezeli:James.Michael.McAdoo",1,-1.53605024221743,414.096412166842,0.876272061494955
"Festus.Ezeli:Jason.Thompson",1,-0.864857329653376,414.096412166842,0.876272061494955
"Ian.Clark:James.Michael.McAdoo",1,-0.895181815694301,414.096412166842,0.876272061494955
"Ian.Clark:Anderson.Varejao",1,-0.926034426995606,414.096412166842,0.876272061494955
"Ian.Clark:Jason.Thompson",1,-1.01587428959802,414.096412166842,0.876272061494955
"James.Michael.McAdoo:Anderson.Varejao",1,-0.735378126709638,414.096412166842,0.876272061494955
"James.Michael.McAdoo:Jason.Thompson",1,-0.906583817186938,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson",1,2.66204115206043,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes",1,2.53718256056854,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala",1,1.54145064568208,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston",1,-0.824252390478556,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andrew.Bogut",1,2.92107818097718,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa",1,-1.37028840127775,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush",1,-0.350348509892921,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Marreese.Speights",1,-0.854775466932502,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Festus.Ezeli",1,-0.199115347627793,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Ian.Clark",1,-2.7047382516879,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:James.Michael.McAdoo",1,-2.88941458379913,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Anderson.Varejao",1,-1.6491978961691,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Jason.Thompson",1,-1.94151781913871,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes",1,2.4707798672318,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala",1,1.90669448187061,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston",1,-2.00644392925167,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andrew.Bogut",1,2.78035745829765,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa",1,-1.75987155243726,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush",1,-0.0679779119581613,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Marreese.Speights",1,-1.70817101981455,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Festus.Ezeli",1,-0.696556928054673,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Ian.Clark",1,-2.33271646785581,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:James.Michael.McAdoo",1,-3.07955124359978,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Anderson.Varejao",1,-2.35877209619443,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Jason.Thompson",1,-1.96696228283591,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala",1,4.26830528505862,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston",1,-1.77026924199982,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andrew.Bogut",1,3.63393106470273,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa",1,-2.47166932068818,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Brandon.Rush",1,-2.43410093990948,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Marreese.Speights",1,-2.17454953372753,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Festus.Ezeli",1,-2.80485081784393,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Ian.Clark",1,-2.53021174913643,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:James.Michael.McAdoo",1,-3.88119065955692,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Anderson.Varejao",1,-2.73370265260646,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston",1,-1.47857455922001,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Andrew.Bogut",1,-0.202624057291815,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa",1,-1.477983980183,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Brandon.Rush",1,-2.58099498451689,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Marreese.Speights",1,-0.968578292880033,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Festus.Ezeli",1,1.47064714699369,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Ian.Clark",1,-1.94977864401246,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:James.Michael.McAdoo",1,-1.82907191445994,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Anderson.Varejao",1,-0.843479590612704,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Jason.Thompson",1,-1.79490483847627,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Andrew.Bogut",1,-2.51594496103163,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa",1,-0.541457820072077,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Brandon.Rush",1,-2.10562479035692,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Marreese.Speights",1,-0.461638687984707,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Festus.Ezeli",1,0.741958637219418,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Ian.Clark",1,-0.813012049848523,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:James.Michael.McAdoo",1,-0.853234868252607,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Anderson.Varejao",1,-0.854218028455512,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Jason.Thompson",1,-1.22009927360816,414.096412166842,0.876272061494955
"Draymond.Green:Andrew.Bogut:Leandro.Barbosa",1,-2.79986205125488,414.096412166842,0.876272061494955
"Draymond.Green:Andrew.Bogut:Brandon.Rush",1,0.773637985865295,414.096412166842,0.876272061494955
"Draymond.Green:Andrew.Bogut:Ian.Clark",1,-3.04067892045907,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush",1,-1.67938657855997,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Marreese.Speights",1,0.0560730630290799,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Festus.Ezeli",1,-1.67179318168023,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Ian.Clark",1,-0.533633231692742,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:James.Michael.McAdoo",1,-0.883030970683003,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Anderson.Varejao",1,-1.12341329339949,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Jason.Thompson",1,-0.817503030765558,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Marreese.Speights",1,-1.10522153929376,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Festus.Ezeli",1,-1.49463885781089,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Ian.Clark",1,-1.40481661250459,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:James.Michael.McAdoo",1,-1.40960965864067,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Anderson.Varejao",1,-1.79093785672977,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Jason.Thompson",1,-2.23461463325228,414.096412166842,0.876272061494955
"Draymond.Green:Marreese.Speights:Ian.Clark",1,-0.663116581306698,414.096412166842,0.876272061494955
"Draymond.Green:Festus.Ezeli:Ian.Clark",1,-1.60108688688919,414.096412166842,0.876272061494955
"Draymond.Green:Ian.Clark:James.Michael.McAdoo",1,-0.69456384881592,414.096412166842,0.876272061494955
"Draymond.Green:Ian.Clark:Anderson.Varejao",1,-0.806281279284293,414.096412166842,0.876272061494955
"Draymond.Green:Ian.Clark:Jason.Thompson",1,-1.11866180923133,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes",1,2.35610158577333,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala",1,2.08767207501784,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston",1,-1.6801539792199,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andrew.Bogut",1,2.90975611755609,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa",1,-2.25839771213099,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush",1,-0.0167536720493997,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Marreese.Speights",1,-2.63234205409669,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Festus.Ezeli",1,-0.708004164898189,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Ian.Clark",1,-2.93875926312555,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:James.Michael.McAdoo",1,-3.12568993277362,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Anderson.Varejao",1,-3.23738431338896,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Jason.Thompson",1,-2.14773471279793,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala",1,1.98878432328101,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston",1,-1.50217674102799,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut",1,3.15150112211539,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa",1,-1.82590413990136,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush",1,-2.56077994554483,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Marreese.Speights",1,-2.20322306168557,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Festus.Ezeli",1,-2.60797916361377,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Ian.Clark",1,-2.05436372645044,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo",1,-3.7523634445852,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Anderson.Varejao",1,-2.3350620737698,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Jason.Thompson",1,-2.19472559873748,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston",1,-1.21703221081359,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut",1,-0.672943603289626,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa",1,-1.50065203752489,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Brandon.Rush",1,-2.53022039538078,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Marreese.Speights",1,-1.29421804078805,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli",1,1.20368230512911,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Ian.Clark",1,-2.38454787847798,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo",1,-2.04430758423155,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Anderson.Varejao",1,-1.36068966514092,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Jason.Thompson",1,-1.80142608934834,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut",1,-1.97680205819948,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa",1,-0.239067898333787,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Brandon.Rush",1,-1.44705862887588,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Marreese.Speights",1,-0.287240677743131,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Festus.Ezeli",1,1.03458799215832,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Ian.Clark",1,-0.742598886614558,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo",1,-0.946535227339921,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Anderson.Varejao",1,-0.944924998333991,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Jason.Thompson",1,-1.2194875721257,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Leandro.Barbosa",1,-2.67874192794549,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Brandon.Rush",1,0.823971948133849,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Ian.Clark",1,-3.38317066246816,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:James.Michael.McAdoo",1,-0.9309928799125,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Jason.Thompson",1,-2.44090530425935,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush",1,-1.65062245677042,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Marreese.Speights",1,-0.0430480241169991,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Festus.Ezeli",1,-1.38659206379526,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Ian.Clark",1,-0.978747770895868,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo",1,-0.934474349371867,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Anderson.Varejao",1,-1.26925336946647,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Marreese.Speights",1,-1.58383685535754,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Festus.Ezeli",1,-1.4771278862901,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Ian.Clark",1,-1.98857458530148,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:James.Michael.McAdoo",1,-1.42747886846355,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Anderson.Varejao",1,-1.67344335687365,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Jason.Thompson",1,-2.23269771047937,414.096412166842,0.876272061494955
"Stephen.Curry:Marreese.Speights:Festus.Ezeli",1,-2.32255485492383,414.096412166842,0.876272061494955
"Stephen.Curry:Marreese.Speights:Ian.Clark",1,-1.42379179351442,414.096412166842,0.876272061494955
"Stephen.Curry:Marreese.Speights:James.Michael.McAdoo",1,-1.17270589590953,414.096412166842,0.876272061494955
"Stephen.Curry:Festus.Ezeli:Ian.Clark",1,-1.54920047117477,414.096412166842,0.876272061494955
"Stephen.Curry:Festus.Ezeli:James.Michael.McAdoo",1,-1.54280467388088,414.096412166842,0.876272061494955
"Stephen.Curry:Ian.Clark:James.Michael.McAdoo",1,-0.330810125205189,414.096412166842,0.876272061494955
"Stephen.Curry:Ian.Clark:Anderson.Varejao",1,-0.809652541218661,414.096412166842,0.876272061494955
"Stephen.Curry:Ian.Clark:Jason.Thompson",1,-1.13046186858507,414.096412166842,0.876272061494955
"Stephen.Curry:James.Michael.McAdoo:Anderson.Varejao",1,-1.05615672308407,414.096412166842,0.876272061494955
"Stephen.Curry:James.Michael.McAdoo:Jason.Thompson",1,-0.481170595603028,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,2.48130746145369,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,-1.45260198525293,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,2.8420251503425,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-1.62425619419467,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-2.27615375243524,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-1.43068226198632,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-2.86482715564115,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-1.78782432735834,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-3.38027302549658,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-1.68942420302212,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-1.74000324895982,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-2.0991835426588,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,-0.189498187910741,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-1.78651841515964,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-2.14254299575162,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-1.16740079877423,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.08557721769822,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-1.8733598243922,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-1.64782855135657,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-1.56915852630184,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-2.14287821462631,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-2.13687704355179,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-1.12971812370163,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-2.04694796447689,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-1.03278010138415,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-2.16014376267323,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.923690282815919,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.815580370212204,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-0.703961353134222,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.792489215346569,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-2.66134800630594,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,0.72699519127987,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Marreese.Speights",1,-2.49844224127429,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-2.98029542808234,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.474027879389068,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-2.44024576802512,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-1.36017307085724,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-1.18599920213859,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-1.09077131350584,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,-0.696996977929419,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-1.0954714909799,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Anderson.Varejao",1,-1.41122396248593,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Jason.Thompson",1,-0.909827285819828,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-1.66042422129965,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,-0.785461265539031,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Ian.Clark",1,-1.00525263796502,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-1.30494925157933,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-1.18833744476143,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-1.95915917551023,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-1.36895327229796,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.945904865993046,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:James.Michael.McAdoo",1,-0.865681007063705,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:Jason.Thompson",1,-0.947173263481911,414.096412166842,0.876272061494955
"Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-1.06937686684235,414.096412166842,0.876272061494955
"Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo",1,-1.24702407099435,414.096412166842,0.876272061494955
"Klay.Thompson:Festus.Ezeli:Jason.Thompson",1,-0.952266835788636,414.096412166842,0.876272061494955
"Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.694993428232746,414.096412166842,0.876272061494955
"Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.988393599771234,414.096412166842,0.876272061494955
"Klay.Thompson:Ian.Clark:Jason.Thompson",1,-0.889890149031618,414.096412166842,0.876272061494955
"Klay.Thompson:James.Michael.McAdoo:Anderson.Varejao",1,-0.434625871401394,414.096412166842,0.876272061494955
"Klay.Thompson:James.Michael.McAdoo:Jason.Thompson",1,-0.569485882092172,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-1.3263747557455,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-2.59345712721804,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-1.30167293286289,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-1.54824899505865,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-1.07101074963377,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-1.7022246639938,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-1.2080497300106,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.589480201682636,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-1.53616633410231,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Jason.Thompson",1,-0.749967578588855,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-1.86607041753529,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-1.05770861707444,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-1.02044406937634,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-1.00675150639094,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-1.66974525686305,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-1.03909983702385,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.495300155013665,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.916545848518408,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.784202794590173,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-1.13712491523269,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-3.63894064646984,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut:Marreese.Speights",1,-2.49938353765265,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-1.51976789179459,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-3.42695115676459,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.644851866907186,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-1.10441404964697,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-1.16369232647165,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-1.0163783582697,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-0.221558426473124,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-1.5773275111314,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Jason.Thompson",1,-0.573426653840963,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.998512603822812,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-1.47033896883552,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.965360351376462,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.772923321769816,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.885976954046618,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.886649910628579,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-1.24736166023624,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-1.15777314761805,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:James.Michael.McAdoo",1,-0.475660937828784,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:Jason.Thompson",1,-0.915771495518064,414.096412166842,0.876272061494955
"Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,-0.809181117613158,414.096412166842,0.876272061494955
"Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.592715535454025,414.096412166842,0.876272061494955
"Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-1.08601157578347,414.096412166842,0.876272061494955
"Harrison.Barnes:Ian.Clark:Jason.Thompson",1,-0.855613349801855,414.096412166842,0.876272061494955
"Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao",1,-0.468198874413771,414.096412166842,0.876272061494955
"Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,-0.481406086359395,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-1.67152952446473,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.08664445257848,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-1.05683463266003,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.936736071700467,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.160945969144718,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.898200124449241,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.07770256931713,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.906152470188655,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-1.04540012932749,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-1.21769182846125,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-3.74625524206311,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-1.82778614941132,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-1.55108110138169,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.588817748949666,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-2.54973852276774,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.48448238180594,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.770178879299977,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-1.23808362427836,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-0.840636896313435,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-1.06878458426161,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-1.16565958985175,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Jason.Thompson",1,-0.858079288114436,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.19448669702133,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-1.57093452035615,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-1.12098439657343,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo",1,-0.850528584317818,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Anderson.Varejao",1,-0.558593075655312,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-0.919556669282982,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.534060026186172,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.962827023314395,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo",1,-1.097948694905,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:Jason.Thompson",1,-1.43214008861667,414.096412166842,0.876272061494955
"Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-1.24930490545052,414.096412166842,0.876272061494955
"Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-1.7095504319592,414.096412166842,0.876272061494955
"Andre.Iguodala:Festus.Ezeli:Jason.Thompson",1,-0.998911028036379,414.096412166842,0.876272061494955
"Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.836356544388298,414.096412166842,0.876272061494955
"Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-1.13406171850589,414.096412166842,0.876272061494955
"Andre.Iguodala:James.Michael.McAdoo:Anderson.Varejao",1,-0.559411854628482,414.096412166842,0.876272061494955
"Andre.Iguodala:James.Michael.McAdoo:Jason.Thompson",1,-1.01010232682067,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.270718635500885,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-3.27152091296921,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-1.31336878334012,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.658272515778115,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.931622841148239,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.722895023508757,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.658661310535542,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.09487303161761,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.958988139236279,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.987068729127803,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-1.02861530827623,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.891803920764183,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.925647463622087,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-1.02339633229715,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.999443086774659,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.695945927833883,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.772479041705036,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.774546323459927,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.391017010201905,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-1.04917675605705,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.955897514285103,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.949446070531757,414.096412166842,0.876272061494955
"Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-1.08581536939002,414.096412166842,0.876272061494955
"Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-1.62532247568549,414.096412166842,0.876272061494955
"Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.937310321132179,414.096412166842,0.876272061494955
"Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.669681977159749,414.096412166842,0.876272061494955
"Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.642549744290146,414.096412166842,0.876272061494955
"Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.807597628298317,414.096412166842,0.876272061494955
"Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao",1,-1.05671178292147,414.096412166842,0.876272061494955
"Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson",1,-0.639683290606836,414.096412166842,0.876272061494955
"Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-1.79797409332,414.096412166842,0.876272061494955
"Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-1.19175742790031,414.096412166842,0.876272061494955
"Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-1.41758211284773,414.096412166842,0.876272061494955
"Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-2.15592627509274,414.096412166842,0.876272061494955
"Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-2.14059291535183,414.096412166842,0.876272061494955
"Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,-0.474853731273831,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.681986131493661,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.634599213897618,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.841156858342129,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.911657314693377,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.22376922167748,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-1.08007507992732,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.276028281976746,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.920713441504878,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-1.02194953173927,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,-1.17212302989881,414.096412166842,0.876272061494955
"Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.62713133397131,414.096412166842,0.876272061494955
"Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-1.75910467080185,414.096412166842,0.876272061494955
"Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.873261658561717,414.096412166842,0.876272061494955
"Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.980253141833007,414.096412166842,0.876272061494955
"Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,-0.796373327908632,414.096412166842,0.876272061494955
"Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-1.09364615114227,414.096412166842,0.876272061494955
"Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.803558669242042,414.096412166842,0.876272061494955
"Leandro.Barbosa:James.Michael.McAdoo:Jason.Thompson",1,-1.08141658586166,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.90941508072073,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.97603108553564,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-1.02142192500572,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-1.06658290307404,414.096412166842,0.876272061494955
"Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.85948551155765,414.096412166842,0.876272061494955
"Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,-0.875594019637551,414.096412166842,0.876272061494955
"Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,-0.734476277466634,414.096412166842,0.876272061494955
"Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.999339014376213,414.096412166842,0.876272061494955
"Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-1.0632969811982,414.096412166842,0.876272061494955
"Brandon.Rush:Ian.Clark:Jason.Thompson",1,-1.03611986847682,414.096412166842,0.876272061494955
"Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.806618342798195,414.096412166842,0.876272061494955
"Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-1.01275439599489,414.096412166842,0.876272061494955
"Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.727727188562071,414.096412166842,0.876272061494955
"Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.00880855192512,414.096412166842,0.876272061494955
"Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.08455416225572,414.096412166842,0.876272061494955
"Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.991420229664669,414.096412166842,0.876272061494955
"Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.906819849719673,414.096412166842,0.876272061494955
"Festus.Ezeli:Ian.Clark:Jason.Thompson",1,-0.773817194292265,414.096412166842,0.876272061494955
"Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.771885862924144,414.096412166842,0.876272061494955
"Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.926232899167483,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes",1,2.9465603040213,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala",1,2.85444217795695,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston",1,-1.4734797177379,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut",1,3.48210067735091,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa",1,-2.2989993566331,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush",1,0.301719517718447,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Marreese.Speights",1,-2.69117467493459,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Festus.Ezeli",1,-0.555786862928775,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark",1,-3.05826741276605,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:James.Michael.McAdoo",1,-3.29070869514697,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Anderson.Varejao",1,-3.28304753874748,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Jason.Thompson",1,-2.13161211814452,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala",1,5.23347952643033,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston",1,-1.03723657049232,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut",1,4.15183528615324,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa",1,-2.56904193347468,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush",1,-2.46326807394706,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Marreese.Speights",1,-3.3045653454826,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Festus.Ezeli",1,-2.85248317321462,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Ian.Clark",1,-2.52222581739727,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo",1,-4.0347799869062,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Anderson.Varejao",1,-2.96612535780724,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston",1,-1.00815561979443,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut",1,0.409821215580406,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa",1,-1.49106471365709,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush",1,-2.81253625965736,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Marreese.Speights",1,-0.783073686425237,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli",1,1.78057495916975,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Ian.Clark",1,-2.50553148293944,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo",1,-2.26224128319264,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Anderson.Varejao",1,-0.823272139833839,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Jason.Thompson",1,-2.11160146547624,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut",1,-1.55647183546039,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa",1,-0.133171249302306,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Brandon.Rush",1,-1.36942729050569,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Marreese.Speights",1,0.173143526937765,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Festus.Ezeli",1,1.67472476111307,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Ian.Clark",1,-0.78243751809269,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo",1,-0.830066883772218,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Anderson.Varejao",1,-0.953339992893786,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Jason.Thompson",1,-1.29998103372817,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Leandro.Barbosa",1,-2.75953559633726,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Brandon.Rush",1,1.29432880804198,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Ian.Clark",1,-3.38083912811244,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush",1,-1.9115829742947,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Marreese.Speights",1,0.471250364782931,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Festus.Ezeli",1,-1.94171205250126,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Ian.Clark",1,-0.978594930021626,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo",1,-0.913681945085973,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Anderson.Varejao",1,-1.12880099586129,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:Marreese.Speights",1,-1.88641308782306,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:Festus.Ezeli",1,-1.52732999091998,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:Ian.Clark",1,-2.08259720048716,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:James.Michael.McAdoo",1,-1.44377735866349,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:Anderson.Varejao",1,-2.12312286552702,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:Jason.Thompson",1,-2.40957191346522,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Marreese.Speights:Ian.Clark",1,-1.42351035723613,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Festus.Ezeli:Ian.Clark",1,-1.5110024246007,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Ian.Clark:James.Michael.McAdoo",1,-0.271814152529333,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Ian.Clark:Anderson.Varejao",1,-0.961594656475246,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Ian.Clark:Jason.Thompson",1,-1.2435592384688,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,5.41123640226178,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,-1.46071032417983,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,3.82332581663155,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-2.31504726018217,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-2.32871954450153,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-2.23168703408344,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-2.81306088095131,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-2.87233242706186,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-3.94613896247228,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-3.49598766697456,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-3.0904284730315,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,0.913994790034394,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-2.25380120175755,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-2.2978085323711,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-1.97880276975058,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.92332613163256,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-2.24074823964714,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-2.37171051364914,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-1.96221368561289,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-2.42838288202833,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-2.22099101129865,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.900838031510274,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-2.65837854671764,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-0.910750879350948,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-2.52244082367022,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.838768769184449,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.965093721436654,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-0.690466236355371,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-1.48716011741555,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-3.65373131918625,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,1.18509784060121,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-3.25457316230734,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-1.93184245465782,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-1.25148789191438,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-1.05325368213939,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,-0.8759058064419,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-1.3097399933361,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-1.22143815738859,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,-0.782664070956199,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-1.75027101386581,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-1.68289291938314,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-2.06110952953489,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-2.608935734412,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.845762007088028,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-1.71594386994778,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.676935048637143,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.807636384307973,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-1.14543897727607,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-3.82152671772332,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-8.15968706255257,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-4.3124911835363,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-3.96126992236642,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-2.7474700641968,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-3.36197898403242,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-3.73838612962699,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-1.55510634796333,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-1.49593370307079,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.636803657855738,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-1.74506897506559,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.486523062846304,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.917342517406026,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-4.13683213807727,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-5.89843406608255,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-3.46916497202326,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-1.56237078642664,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-1.96285136648808,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.539929538212363,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-1.21838191741939,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-0.554511391906663,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-1.95441406513433,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-2.57217162975134,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-1.77186884907522,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.291795723535886,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-1.44382777735256,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-3.16399039610635,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.36776699900318,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.806333604893356,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-1.95129921357232,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,1.82841785100207,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.916402081715508,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.1447629384891,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.978379797029926,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.998169403003869,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-2.44373586861601,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-5.45512073761724,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-2.43654267731231,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-2.22892746679597,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.231010709257228,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-1.89909872597527,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-0.779814207390691,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-1.26808390936566,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-0.775255033933054,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.30963127277421,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-2.90240069209687,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-1.02186154393154,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-1.00724362053151,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.722912129703622,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-1.66751574413531,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.723012722730631,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.969234969189887,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-1.53344038544008,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-4.01748689358847,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-1.17615370145735,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.88065312528946,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.287831367375426,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.906840461396101,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.733993251564727,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.453049816904981,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.916029442107858,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.851730445979486,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.438528999241764,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.0828002340167225,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.686899289777782,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-1.89522317473833,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.796770054248775,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.512677417075472,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.430674755314797,414.096412166842,0.876272061494955
"Draymond.Green:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-2.43472430082935,414.096412166842,0.876272061494955
"Draymond.Green:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-2.15567249585998,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.951527267485063,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.883721466481684,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.1570723018825,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.503086250808912,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.42060635850482,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.823396738461887,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0173912857208889,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.907875319713579,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.823654490111917,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.320689439632614,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-1.18317185667569,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-1.17480864437572,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.630107865268485,414.096412166842,0.876272061494955
"Draymond.Green:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.823742038858564,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,4.24696661271127,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,-0.889619887879368,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,3.49254966666495,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-2.16718299499109,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-2.8261949095017,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-3.29240892203226,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-2.95404068423824,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-2.32639117343823,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-3.85411906881526,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-4.17143522014414,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-2.35697409259655,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-3.95197526544537,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,0.601288271640103,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-3.52439202264336,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-2.77465161181887,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-3.32705020740196,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.93313930670963,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-3.43926487454585,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-2.48206625866695,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-3.97490257448607,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-2.79136210623659,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-1.14306852177508,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-2.34721780868353,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-1.96130906485959,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-1.3059678339236,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-3.20538475776385,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.78253158734624,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.84231859051829,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-1.36352076875838,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-1.75080919575274,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-3.5117571691583,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,1.28821871427279,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-4.06293504162242,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-2.43899133822137,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-1.88456250203325,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-1.96470877948334,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-1.7892251330159,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,-1.03657165580263,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-1.38840915620956,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-2.05019812613681,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,-0.748730576233423,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-2.15362196057572,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-1.7379267327631,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-2.76264461293723,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-2.29287764528622,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-1.58252466820418,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-1.63605874148186,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-1.82561177837781,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo",1,-1.82943792978982,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.276129048932066,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.961516893647573,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-1.16158052334298,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:James.Michael.McAdoo:Jason.Thompson",1,-0.480850552033317,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-2.65692467601598,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-5.51296239490525,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-1.74873786548568,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-2.27162276888805,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-1.99409544034037,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-1.54135304247225,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-2.19105667115309,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-2.13505215616561,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Jason.Thompson",1,-1.21298396625051,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-3.47900148705524,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.83429457832006,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-1.43085717384801,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-1.44483278875739,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.802344938100718,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-1.19422391433712,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.802483857104875,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-1.21317363001839,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-3.85441906341911,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-4.81545628353264,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-3.42609487137511,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.911285513421045,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-1.54785159884896,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.322817483328972,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-1.41131869248697,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-0.554507283252077,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-1.86622829571234,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-1.10398257261027,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-2.43568057847315,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.765427796165895,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.623355640679441,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-1.30326056222102,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-1.58243533291064,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.446270240395761,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.780557014406432,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,-0.831886974286851,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,-0.480758311008122,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-3.1735393294138,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.74466992775099,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-1.35003385782372,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-2.32442663673193,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,1.92165374007721,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.424271252116762,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.4916438724281,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.982802689943631,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-2.40654225295382,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-3.96161571808982,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-2.62489928067671,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.931785589479815,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-2.54927446556505,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.97670813017971,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.0736780915692575,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-1.32810345363278,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-0.800812183163135,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-1.56614560886306,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-1.32522651480416,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.48273467132096,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-2.19913611204113,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-1.00725747135207,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-2.85107905379063,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-1.54197958445123,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-1.51884177248088,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-1.54349398790759,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.599635045900608,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.890310133087234,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-1.54163371465619,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-2.58610585720117,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.931772546141559,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.889518521929592,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,1.34309497888472,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-2.20504408161029,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.677366596890965,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.907271848395989,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-1.60337367488039,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-1.53577698935422,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.963774517676339,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.835008550236761,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-2.85106332105218,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-1.17552874396736,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.802520227285418,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.424509076738119,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao",1,-1.05807095877928,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-1.51787007693667,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-2.12671048566649,414.096412166842,0.876272061494955
"Stephen.Curry:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-2.14073856271266,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-1.26217428177336,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.509148212699688,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.529982678061825,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.10004172444096,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-1.17555467398493,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.68390168304207,414.096412166842,0.876272061494955
"Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-1.05802877964808,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.09071740325535,414.096412166842,0.876272061494955
"Stephen.Curry:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.765493849339167,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-1.02577278852812,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-4.31441239416141,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-2.50845434311672,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-1.87202312899213,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.3604669426021,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-3.73555155743567,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-2.33576385192522,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-1.98300346500219,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-1.40183759441661,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-2.61016239018989,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-1.37718282122283,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-1.55740814146582,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-1.03340509458722,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-1.98881022035092,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-1.21291999659106,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-1.25753489185867,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.723408870223982,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.837710470651285,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-2.2642892067709,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-3.76840331853753,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Marreese.Speights",1,-2.4998301612163,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-2.91040189421654,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-3.42608276071921,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-1.23174937240166,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-1.37898611077217,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-1.13430540223677,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-1.30021367586966,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-1.26414858125205,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-1.41354297331088,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-2.59065646479138,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.934828332956462,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.84897935704145,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.629857354301564,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.903678642928118,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-1.83714608919338,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-1.25414598902022,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,-0.178059739410955,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.605329745107635,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-1.25373459963339,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,-0.813785076691363,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao",1,-0.435637524601315,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,-0.48066002364068,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-1.60352079520747,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.968192416853233,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.721161110107304,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.0751867332077875,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-2.54384809151751,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.891442921506634,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.22800366251563,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-1.3030768937804,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-2.18060634180341,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-3.36686246330538,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-2.88814850691387,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-1.93172436691095,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.475359464537562,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-2.54927029583134,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.19935899524224,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-1.19535764515653,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-1.48608091302031,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.75487152790196,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-1.05581390861694,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.644323027351075,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo",1,-0.644503040573106,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-1.72087954594675,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.803628420254699,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo",1,-0.731711637181793,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-1.75872775501375,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-1.6249211541264,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.8287268932554,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.998273047916492,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-1.52118467291318,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-3.30966828742518,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-1.71953050386117,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-1.06680445903842,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-1.23175642671736,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-1.16226913294287,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.691008236006667,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.7923935537175,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.886408323016099,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-1.41350160482062,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.955030695483915,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-2.21600487704037,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.667277954740082,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.560194839319805,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.719491408784906,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.293233952311322,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.804616967756647,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.848668174654844,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-1.14771460596364,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.714445508856531,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.831469126632784,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.395743640640461,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-0.304202052623859,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.955079970078382,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.601951637980016,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.610780487230689,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.611383559496067,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson",1,-0.576414697995136,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-2.91236437924874,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-2.29766633434169,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-2.1407822991421,414.096412166842,0.876272061494955
"Klay.Thompson:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,-0.475330034299772,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.0598572201093953,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-1.15140092474569,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.0285020053163119,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.491739440927468,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.789966966870116,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-1.25197832618677,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.584944907280371,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.923980180377233,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.111559639722311,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.954982322547879,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.98522933644658,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.790125041493434,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.873545600682346,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.429352066326211,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-1.0103555903271,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.778362139949269,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.826241293146991,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-1.26358817370046,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.911577315459305,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.787723396363474,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.51843607023809,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.93080350500181,414.096412166842,0.876272061494955
"Klay.Thompson:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.950911429248946,414.096412166842,0.876272061494955
"Klay.Thompson:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-1.04306732085496,414.096412166842,0.876272061494955
"Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.435528862869972,414.096412166842,0.876272061494955
"Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.522682259049008,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.31422997608388,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.0921161957451,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-1.31409972130197,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.810414786854525,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-1.75843933576971,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.787887810136202,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.256067512138616,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.888084165911255,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.737118210672706,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.328763316009412,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-1.74677572481944,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-2.88800557435264,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.692627985838621,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.4359420528138,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-1.30067898427714,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-1.27952928534104,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-1.13688929701825,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,0.100724253844891,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-1.55457133347485,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Jason.Thompson",1,-0.578178182180391,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.32678873406434,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-1.24334601719906,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-0.803828868152898,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-1.25348749621423,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-1.04246784844855,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-1.07917174449437,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-1.0678103583123,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.803952174092941,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.177049296107716,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.991095769040387,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-1.71938333650143,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.525013862782327,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.618789048270047,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.963869648375851,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.58714577461425,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-1.19222318276583,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.184236974722051,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-1.18731329239125,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.578280799174312,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.97191450344914,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.647859458089779,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-1.26679404241222,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.861543009245245,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.833319405755322,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-1.17910451271552,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-1.13205708239611,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.902241579004099,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.835536117277922,414.096412166842,0.876272061494955
"Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-1.418615603686,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.159300367626588,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.487808542680341,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.367162837496682,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.26652737163229,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-1.18642884364448,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.42280964993292,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.537585404182486,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,-0.415694592520533,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.537934741718801,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.960996395301086,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.09651537267887,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.480474218754422,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.920937277139705,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.54115177123558,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.775208434026528,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-1.17170920707865,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.869464058630031,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.766699969056675,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.480339220368398,414.096412166842,0.876272061494955
"Harrison.Barnes:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.920847341614763,414.096412166842,0.876272061494955
"Harrison.Barnes:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.46959870174836,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.207816199473328,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.64595624028893,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-1.19244972965262,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.341589243360793,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.931686904367269,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-1.0314594403557,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.969279650558695,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.16729920294118,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.720715660543801,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-1.12409747537534,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.768200704287389,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.862226820891495,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.840961720888867,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-1.23265502042749,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-1.10140330691028,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.620079780271023,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.364368931943444,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.894557535236276,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-1.10226602753907,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-1.43728879783886,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-1.22932787027052,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-1.80847396524255,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-1.00311718475541,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.737523824893491,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-1.34557842851524,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.839380801335444,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-1.19258441731602,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-1.41859999194076,414.096412166842,0.876272061494955
"Andre.Iguodala:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,-0.475177157882047,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.724884110541498,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.551688292297957,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.341345935953636,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.46546447930464,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.563865729531355,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.226167662422444,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.760437295590556,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-1.15066038598959,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.773556483692216,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-2.00667472110407,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-1.00316123397367,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.474245725565976,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.564035880452811,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-1.0557196808374,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.29283643564029,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-1.23507564626108,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-1.2604693725661,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.916903289237778,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.888347998208888,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.564036887011048,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-1.01439616127778,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.532195444555345,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.00620206408235,414.096412166842,0.876272061494955
"Andre.Iguodala:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.43744067220286,414.096412166842,0.876272061494955
"Andre.Iguodala:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.98942067457332,414.096412166842,0.876272061494955
"Andre.Iguodala:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-1.01431896626633,414.096412166842,0.876272061494955
"Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-1.19248682393575,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.348883639702833,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.669944829199189,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.974471422846215,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.546516156489453,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.52024906079141,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.93029415047194,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.179570005105118,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-1.00535613672512,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-1.10074607893396,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.820978876514128,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-1.95874582388919,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.939435284674051,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-1.01969299537072,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-1.05787168975336,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.07282083206181,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.442044258159003,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.30538821543142,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-1.09423890326502,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,-0.527361777436949,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.723371669356745,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.794429122842453,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.819643596054209,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.559491610560244,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.95350053056855,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.493189448579586,414.096412166842,0.876272061494955
"Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.734175699680624,414.096412166842,0.876272061494955
"Shaun.Livingston:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.620288522172494,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.861592596452086,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.855939026397773,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.952171211134755,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-1.1793022244849,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.613743272762876,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,-0.878440519400676,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,-0.737170557429826,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.99722058666567,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.84445387227981,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-1.0993494823021,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.808448800050055,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-1.08657826039136,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.00403158868623,414.096412166842,0.876272061494955
"Leandro.Barbosa:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.17938697958861,414.096412166842,0.876272061494955
"Leandro.Barbosa:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.878671956373746,414.096412166842,0.876272061494955
"Leandro.Barbosa:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,-0.775043238346906,414.096412166842,0.876272061494955
"Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.885194905852043,414.096412166842,0.876272061494955
"Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-1.08646745429364,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.850448273979051,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.05999301831205,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.07134708130189,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-1.02776698933804,414.096412166842,0.876272061494955
"Brandon.Rush:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.878446216775494,414.096412166842,0.876272061494955
"Brandon.Rush:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,-0.774794606791247,414.096412166842,0.876272061494955
"Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.954321715280605,414.096412166842,0.876272061494955
"Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-1.02657167297339,414.096412166842,0.876272061494955
"Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.992032956653598,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,6.52851346763906,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,-0.258515908645563,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,4.35662180676421,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-2.38577519483778,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-2.3662689029386,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-4.03886121011236,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-2.86248639435605,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-2.65378177417631,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-4.10985782011945,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-4.32961977944228,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-3.99134298753475,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,2.09705590916173,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-4.47917305583113,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-2.54126362143479,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-3.43198190321073,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,2.45345402776287,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-3.8658441577318,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-2.71532820812311,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-3.97452072300289,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-3.88405623970366,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-0.268994761597628,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-2.34686251512772,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-2.05584408419403,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-1.17654192263423,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-3.55723180530388,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.782253153124928,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.727465938880044,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-1.36316586576939,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-1.75050339660286,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-4.72873651767827,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,1.79517560815206,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-4.06269160724616,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-1.88429780060046,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-2.25049280851552,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-1.74728054504516,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,-1.03624111944345,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-1.38808372201907,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-1.72269318510085,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,-0.747146327648872,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-2.15334223533978,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-1.7376870120175,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-2.85684088471505,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-2.60866994350905,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-1.63567408535639,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-1.72208559635731,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.162183394889925,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.961146484765755,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-1.24304858350551,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-4.80983120775546,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-8.03942359925527,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-4.60980793996597,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-3.96129592846593,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-3.82740099601269,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-2.78091855504679,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-2.16845503596787,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-4.10948767848524,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-5.89854527419261,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-1.56234900222522,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-2.09131027521208,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-1.41110770265412,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-0.55432761179321,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-1.9541055381153,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-2.5721129542042,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-3.80424519329447,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.92252772279499,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.933481508861786,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-2.41183027244082,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,2.87550787158915,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.63614852757556,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.998125727247217,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-2.42729150141805,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-5.86126669246037,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-2.62477386127535,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-2.44265060663588,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.96087236452477,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-1.97793551931063,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-0.800631224280551,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-2.00637015223526,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-0.749176320091128,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-2.90229908998888,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-1.0070747492384,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-1.54175523225607,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-1.47165371952154,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.599424749460395,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-1.54137305269034,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-2.34124788580347,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.895311997623166,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,1.70030825799414,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-2.08297856160048,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.433973363023005,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.908259797641697,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-1.60310710267075,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-2.19399001122398,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-2.12665824505388,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-2.16078726820594,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-1.12691312331585,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.457293868838945,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.42036978113917,414.096412166842,0.876272061494955
"Draymond.Green:Stephen.Curry:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.09045218941991,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-3.70325527586304,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-8.75090950088999,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-4.39749861162993,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-4.18234016127007,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-3.36213311968735,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-3.72444020053425,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-1.47904301346901,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-1.49606469083246,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.636814877443964,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-1.76621267010461,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.917262952988803,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-4.22481791394368,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-3.4690659578496,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-2.33331292551426,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.291658728132294,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-1.44361468438976,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-2.55186282507302,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.82945928537038,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.593445961876899,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-1.68688094333451,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-2.62343485460533,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-1.25853814655172,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.20125731858261,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.955117700520157,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-3.03343117659556,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-4.13558330289161,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-2.37949257507288,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.19928171284379,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.59598246249276,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.61994875539697,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-2.504792846151,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.969089564824322,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-1.4971418339158,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-4.11777471771376,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-1.17601786549892,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.767077523658791,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.463410904668146,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.792119371786242,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.619869648395588,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.0829709393251342,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.726634207361325,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.512422240851626,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.430493908323199,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-2.9123425449462,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-2.29761618405459,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-1.72985858862547,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-1.07033130939226,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.44705118966115,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-1.18297610494237,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-1.30719733172741,414.096412166842,0.876272061494955
"Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.629869695000133,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.93799440886181,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.486922695462945,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.539916985963614,414.096412166842,0.876272061494955
"Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.928356845370917,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.796351576532852,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-1.69894886845436,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.30013366909235,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.809046530115517,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.521184596179901,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.986947272376077,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-1.89523217196132,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.79671113592563,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.550435312532173,414.096412166842,0.876272061494955
"Draymond.Green:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.02183995384821,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-1.4250452076329,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.438579759644238,414.096412166842,0.876272061494955
"Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.572639341168294,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.36340732246868,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.775968588928492,414.096412166842,0.876272061494955
"Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.823608187122862,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-3.67607177978865,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-7.89002097218711,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-3.9294140185357,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-3.48101062719987,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-4.67798473168671,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-4.97109145383669,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-2.76886442757125,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-5.1566504163023,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-2.22965785080366,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-1.28046114982226,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.984566261588676,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-5.56320270635481,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-3.42608277306581,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-1.27252327542705,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-1.88847878450965,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-2.01144905721373,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-1.14700478866551,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-1.30320880407032,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-1.58215214351071,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.446192383359441,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,-0.831683235667782,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,-0.480515120089547,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-2.81504247535728,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-2.28992155392085,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-4.22205407645259,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-2.5492640367867,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-2.40995675002622,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-2.03079511861482,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-1.82918122430405,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-1.04526910809588,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-2.76786189068983,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.758271192332418,414.096412166842,0.876272061494955
"Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-2.14082030821336,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-1.95765803269878,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.05903977545401,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-1.91428392709278,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-1.38249682718426,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.61251961872803,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-1.21338269180177,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-3.49285979993139,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-1.74685016562519,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.43092480046152,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-1.81012656168649,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.12690253672641,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-2.13460940180226,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.49016114539441,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.176772774360556,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.802257107800972,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.510656944947805,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.787388734455008,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.503541592177212,414.096412166842,0.876272061494955
"Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.765187342273466,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.931641199102303,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-2.32508486026193,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-1.84563546488145,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-2.85087548764021,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.424452101023055,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.839522336541955,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.439137812794128,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.0602522948020451,414.096412166842,0.876272061494955
"Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.683678547792148,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.963848045724555,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.834785542770438,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-1.17519390568408,414.096412166842,0.876272061494955
"Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-1.05773242714448,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.160883709761767,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-1.14031524049812,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.720466517374345,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,0.390515626430171,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-2.92350620821371,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.60583838696284,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-1.40175541423502,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-2.21783393312094,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-2.88783594102781,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-2.00157584143759,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-2.15316289061305,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-1.18398574821935,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-1.06765570624948,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-1.61721662377387,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.99115805415394,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-1.71921600968212,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-1.53525468240379,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-1.23189139527548,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-1.39414410801764,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.378613626391799,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-1.26402826724165,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-1.41331352604132,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-3.03212657806919,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.359955331149025,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.836942888116656,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-1.31943314276222,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.177759233982049,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-1.00149500190813,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.837130625335338,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-1.30003716808502,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.33307764576403,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.848525558547489,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-1.40350529558614,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.63565026489773,414.096412166842,0.876272061494955
"Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.435125967832243,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.69293774303771,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.646091940711437,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.346420789960946,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.920003552144894,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.22026915955162,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.995303605733366,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.974218789374528,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,-0.475072468700374,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-1.94794267077045,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-1.05558014625406,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.644184236748288,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.731263943322328,414.096412166842,0.876272061494955
"Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-1.31544533616812,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.848140550761075,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.714159955547964,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.111108562031461,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.954465264521264,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.545056749803371,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.581869296241609,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.78723906698551,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.830803127662506,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.496037272406806,414.096412166842,0.876272061494955
"Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.521973594160111,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.861382720792345,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0735234285164174,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.491534998298972,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.789856638861801,414.096412166842,0.876272061494955
"Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.06253914222288,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.517925845686914,414.096412166842,0.876272061494955
"Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.00958352516983,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.572251527378334,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.340276667627614,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-1.47258843301416,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-1.17992659588996,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.70564674980275,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.100733826039867,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.714871644756997,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.578275662092095,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.855389046643292,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-1.27446553321036,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-1.41852475237498,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.952597394077197,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-1.01659980437745,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.673822351956921,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.31193921910684,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.803605027965268,414.096412166842,0.876272061494955
"Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.531912785144276,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.111641037359798,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.647984573619606,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.68014797824317,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-1.19209422199697,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.29398376749476,414.096412166842,0.876272061494955
"Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.824914579603762,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.371998181483289,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.293476101694312,414.096412166842,0.876272061494955
"Harrison.Barnes:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.537546640044664,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.960551221766271,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.479907874250523,414.096412166842,0.876272061494955
"Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.920232429183783,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-1.1922968768102,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.817149314864723,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.702440832728235,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.13525683702327,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.679646467271986,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-1.30472454438615,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-1.07139829531313,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-2.12590196623082,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-1.00280976177724,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-1.26019738773212,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.620066368720173,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.591921270493935,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.43701721785158,414.096412166842,0.876272061494955
"Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.801545790331634,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.502991239668853,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.342051910550909,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.563777898028021,414.096412166842,0.876272061494955
"Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.633346425495307,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.38066743149105,414.096412166842,0.876272061494955
"Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-1.01366498665241,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-1.12319093139035,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.442042781010918,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.77880937789609,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,-0.527299884988512,414.096412166842,0.876272061494955
"Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-1.01958950260781,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.304876803694445,414.096412166842,0.876272061494955
"Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.832217145410647,414.096412166842,0.876272061494955
"Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.492255816298875,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-1.01457833578922,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.17875789958534,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.878067125192981,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,-0.77438750188929,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.954001702968565,414.096412166842,0.876272061494955
"Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-1.08572436020371,414.096412166842,0.876272061494955
"Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-1.02660618188228,414.096412166842,0.876272061494955


==> JSA_SUB 2/gswR3Poss200.csv <==
,term,step,estimate,lambda,dev.ratio,num,PM,Poss,Player1,Player2,Player3,
123,Draymond.Green:Stephen.Curry:Andrew.Bogut,1,1.610157028,67.92897779,0.56493486,3,377.4253881,2346,Draymond Green,Stephen Curry,Andrew Bogut,
207,Stephen.Curry:Klay.Thompson:Andrew.Bogut,1,1.486081866,67.92897779,0.56493486,3,382.1710244,2296,Stephen Curry,Klay Thompson,Andrew Bogut,
119,Draymond.Green:Stephen.Curry:Klay.Thompson,1,1.386825394,67.92897779,0.56493486,3,812.7315516,4085,Draymond Green,Stephen Curry,Klay Thompson,
135,Draymond.Green:Klay.Thompson:Andrew.Bogut,1,1.239932503,67.92897779,0.56493486,3,359.772797,2409,Draymond Green,Klay Thompson,Andrew Bogut,
132,Draymond.Green:Klay.Thompson:Harrison.Barnes,1,1.026561811,67.92897779,0.56493486,3,427.3125803,2473,Draymond Green,Klay Thompson,Harrison Barnes,
120,Draymond.Green:Stephen.Curry:Harrison.Barnes,1,1.023878128,67.92897779,0.56493486,3,411.3472797,2421,Draymond Green,Stephen Curry,Harrison Barnes,
127,Draymond.Green:Stephen.Curry:Festus.Ezeli,1,1.001315844,67.92897779,0.56493486,3,231.0609482,948,Draymond Green,Stephen Curry,Festus Ezeli,
146,Draymond.Green:Harrison.Barnes:Andrew.Bogut,1,0.9444244,67.92897779,0.56493486,3,178.686382,1246,Draymond Green,Harrison Barnes,Andrew Bogut,
121,Draymond.Green:Stephen.Curry:Andre.Iguodala,1,0.92262292,67.92897779,0.56493486,3,464.7522037,1830,Draymond Green,Stephen Curry,Andre Iguodala,
160,Draymond.Green:Andre.Iguodala:Festus.Ezeli,1,0.898469163,67.92897779,0.56493486,3,180.8397481,569,Draymond Green,Andre Iguodala,Festus Ezeli,
232,Stephen.Curry:Andre.Iguodala:Festus.Ezeli,1,0.888404283,67.92897779,0.56493486,3,197.1675836,633,Stephen Curry,Andre Iguodala,Festus Ezeli,
133,Draymond.Green:Klay.Thompson:Andre.Iguodala,1,0.796522562,67.92897779,0.56493486,3,388.3521012,1418,Draymond Green,Klay Thompson,Andre Iguodala,
205,Stephen.Curry:Klay.Thompson:Andre.Iguodala,1,0.758253962,67.92897779,0.56493486,3,376.9668597,1270,Stephen Curry,Klay Thompson,Andre Iguodala,
204,Stephen.Curry:Klay.Thompson:Harrison.Barnes,1,0.750013518,67.92897779,0.56493486,3,416.4783198,2431,Stephen Curry,Klay Thompson,Harrison Barnes,
218,Stephen.Curry:Harrison.Barnes:Andrew.Bogut,1,0.574024215,67.92897779,0.56493486,3,161.289423,1299,Stephen Curry,Harrison Barnes,Andrew Bogut,
144,Draymond.Green:Harrison.Barnes:Andre.Iguodala,1,0.565555935,67.92897779,0.56493486,3,170.4761235,472,Draymond Green,Harrison Barnes,Andre Iguodala,
280,Klay.Thompson:Harrison.Barnes:Andrew.Bogut,1,0.551007751,67.92897779,0.56493486,3,180.9058796,1393,Klay Thompson,Harrison Barnes,Andrew Bogut,
253,Stephen.Curry:Leandro.Barbosa:Marreese.Speights,1,0.451689068,67.92897779,0.56493486,3,84.63363636,245,Stephen Curry,Leandro Barbosa,Marreese Speights,
182,Draymond.Green:Leandro.Barbosa:Marreese.Speights,1,0.425455858,67.92897779,0.56493486,3,88.91759436,248,Draymond Green,Leandro Barbosa,Marreese Speights,
122,Draymond.Green:Stephen.Curry:Shaun.Livingston,1,0.417461336,67.92897779,0.56493486,3,264.4501423,962,Draymond Green,Stephen Curry,Shaun Livingston,
139,Draymond.Green:Klay.Thompson:Festus.Ezeli,1,0.392382383,67.92897779,0.56493486,3,151.3798733,721,Draymond Green,Klay Thompson,Festus Ezeli,
211,Stephen.Curry:Klay.Thompson:Festus.Ezeli,1,0.391072909,67.92897779,0.56493486,3,152.4401908,694,Stephen Curry,Klay Thompson,Festus Ezeli,
278,Klay.Thompson:Harrison.Barnes:Andre.Iguodala,1,0.385340824,67.92897779,0.56493486,3,199.5137859,671,Klay Thompson,Harrison Barnes,Andre Iguodala,
209,Stephen.Curry:Klay.Thompson:Brandon.Rush,1,0.295263315,67.92897779,0.56493486,3,175.4997059,946,Stephen Curry,Klay Thompson,Brandon Rush,
216,Stephen.Curry:Harrison.Barnes:Andre.Iguodala,1,0.283644066,67.92897779,0.56493486,3,164.0287676,696,Stephen Curry,Harrison Barnes,Andre Iguodala,
137,Draymond.Green:Klay.Thompson:Brandon.Rush,1,0.253891703,67.92897779,0.56493486,3,161.0184806,984,Draymond Green,Klay Thompson,Brandon Rush,
169,Draymond.Green:Shaun.Livingston:Festus.Ezeli,1,0.25138993,67.92897779,0.56493486,3,94.4314544,272,Draymond Green,Shaun Livingston,Festus Ezeli,
126,Draymond.Green:Stephen.Curry:Marreese.Speights,1,0.238085854,67.92897779,0.56493486,3,97.86675325,299,Draymond Green,Stephen Curry,Marreese Speights,
247,Stephen.Curry:Andrew.Bogut:Brandon.Rush,1,0.237910649,67.92897779,0.56493486,3,78.2502698,655,Stephen Curry,Andrew Bogut,Brandon Rush,
290,Klay.Thompson:Andre.Iguodala:Andrew.Bogut,1,0.23547912,67.92897779,0.56493486,3,128.3514975,535,Klay Thompson,Andre Iguodala,Andrew Bogut,
168,Draymond.Green:Shaun.Livingston:Marreese.Speights,1,0.204654484,67.92897779,0.56493486,3,70.61333751,242,Draymond Green,Shaun Livingston,Marreese Speights,
241,Stephen.Curry:Shaun.Livingston:Festus.Ezeli,1,0.176448627,67.92897779,0.56493486,3,80.03571125,244,Stephen Curry,Shaun Livingston,Festus Ezeli,
309,Klay.Thompson:Andrew.Bogut:Brandon.Rush,1,0.155323264,67.92897779,0.56493486,3,68.07169837,666,Klay Thompson,Andrew Bogut,Brandon Rush,
351,Harrison.Barnes:Shaun.Livingston:Andrew.Bogut,1,0.126329176,67.92897779,0.56493486,3,55.39645203,246,Harrison Barnes,Shaun Livingston,Andrew Bogut,
439,Shaun.Livingston:Leandro.Barbosa:Marreese.Speights,1,0.116176872,67.92897779,0.56493486,3,42.9382604,652,Shaun Livingston,Leandro Barbosa,Marreese Speights,
475,Leandro.Barbosa:Brandon.Rush:Marreese.Speights,1,0.098207412,67.92897779,0.56493486,3,17.63334782,291,Leandro Barbosa,Brandon Rush,Marreese Speights,
166,Draymond.Green:Shaun.Livingston:Leandro.Barbosa,1,0.093230818,67.92897779,0.56493486,3,81.45256911,317,Draymond Green,Shaun Livingston,Leandro Barbosa,
125,Draymond.Green:Stephen.Curry:Brandon.Rush,1,0.088602165,67.92897779,0.56493486,3,153.9412955,1116,Draymond Green,Stephen Curry,Brandon Rush,
238,Stephen.Curry:Shaun.Livingston:Leandro.Barbosa,1,0.086976586,67.92897779,0.56493486,3,58.19018398,205,Stephen Curry,Shaun Livingston,Leandro Barbosa,
159,Draymond.Green:Andre.Iguodala:Marreese.Speights,1,0.078301869,67.92897779,0.56493486,3,44.81782866,202,Draymond Green,Andre Iguodala,Marreese Speights,
294,Klay.Thompson:Andre.Iguodala:Festus.Ezeli,1,0.06716225,67.92897779,0.56493486,3,74.09435309,360,Klay Thompson,Andre Iguodala,Festus Ezeli,
408,Andre.Iguodala:Leandro.Barbosa:Marreese.Speights,1,0.066138551,67.92897779,0.56493486,3,16.97209469,483,Andre Iguodala,Leandro Barbosa,Marreese Speights,
391,Andre.Iguodala:Shaun.Livingston:Andrew.Bogut,1,0.064495587,67.92897779,0.56493486,3,34.56915584,266,Andre Iguodala,Shaun Livingston,Andrew Bogut,
477,Leandro.Barbosa:Brandon.Rush:Ian.Clark,1,0.049796015,67.92897779,0.56493486,3,0.154722905,214,Leandro Barbosa,Brandon Rush,Ian Clark,
341,Harrison.Barnes:Andre.Iguodala:Shaun.Livingston,1,0.049255414,67.92897779,0.56493486,3,51.10523937,742,Harrison Barnes,Andre Iguodala,Shaun Livingston,
175,Draymond.Green:Andrew.Bogut:Brandon.Rush,1,0.047245043,67.92897779,0.56493486,3,59.02965057,652,Draymond Green,Andrew Bogut,Brandon Rush,
145,Draymond.Green:Harrison.Barnes:Shaun.Livingston,1,0.029967782,67.92897779,0.56493486,3,95.77500944,384,Draymond Green,Harrison Barnes,Shaun Livingston,
134,Draymond.Green:Klay.Thompson:Shaun.Livingston,1,0.017443225,67.92897779,0.56493486,3,160.4587114,929,Draymond Green,Klay Thompson,Shaun Livingston,
482,Leandro.Barbosa:Marreese.Speights:Ian.Clark,1,0.00085652,67.92897779,0.56493486,3,-0.188458913,203,Leandro Barbosa,Marreese Speights,Ian Clark,
494,Brandon.Rush:Marreese.Speights:Ian.Clark,1,-0.0382956,67.92897779,0.56493486,3,-24.57627616,265,Brandon Rush,Marreese Speights,Ian Clark,
217,Stephen.Curry:Harrison.Barnes:Shaun.Livingston,1,-0.045284326,67.92897779,0.56493486,3,72.06650645,328,Stephen Curry,Harrison Barnes,Shaun Livingston,
124,Draymond.Green:Stephen.Curry:Leandro.Barbosa,1,-0.045739542,67.92897779,0.56493486,3,126.9198394,687,Draymond Green,Stephen Curry,Leandro Barbosa,
155,Draymond.Green:Andre.Iguodala:Shaun.Livingston,1,-0.046544394,67.92897779,0.56493486,3,92.4886061,630,Draymond Green,Andre Iguodala,Shaun Livingston,
206,Stephen.Curry:Klay.Thompson:Shaun.Livingston,1,-0.048590762,67.92897779,0.56493486,3,121.3435706,530,Stephen Curry,Klay Thompson,Shaun Livingston,
395,Andre.Iguodala:Shaun.Livingston:Festus.Ezeli,1,-0.049881605,67.92897779,0.56493486,3,24.06597831,541,Andre Iguodala,Shaun Livingston,Festus Ezeli,
367,Harrison.Barnes:Leandro.Barbosa:Marreese.Speights,1,-0.051971493,67.92897779,0.56493486,3,-2.543688715,443,Harrison Barnes,Leandro Barbosa,Marreese Speights,
293,Klay.Thompson:Andre.Iguodala:Marreese.Speights,1,-0.059891733,67.92897779,0.56493486,3,11.69876965,214,Klay Thompson,Andre Iguodala,Marreese Speights,
138,Draymond.Green:Klay.Thompson:Marreese.Speights,1,-0.070381275,67.92897779,0.56493486,3,52.18387066,250,Draymond Green,Klay Thompson,Marreese Speights,
345,Harrison.Barnes:Andre.Iguodala:Marreese.Speights,1,-0.071929598,67.92897779,0.56493486,3,-5.81294245,388,Harrison Barnes,Andre Iguodala,Marreese Speights,
302,Klay.Thompson:Shaun.Livingston:Marreese.Speights,1,-0.074612219,67.92897779,0.56493486,3,-4.248332223,356,Klay Thompson,Shaun Livingston,Marreese Speights,
279,Klay.Thompson:Harrison.Barnes:Shaun.Livingston,1,-0.08076308,67.92897779,0.56493486,3,35.27378791,733,Klay Thompson,Harrison Barnes,Shaun Livingston,
156,Draymond.Green:Andre.Iguodala:Andrew.Bogut,1,-0.086063843,67.92897779,0.56493486,3,79.44089147,535,Draymond Green,Andre Iguodala,Andrew Bogut,
252,Stephen.Curry:Leandro.Barbosa:Brandon.Rush,1,-0.089251672,67.92897779,0.56493486,3,0.865519774,208,Stephen Curry,Leandro Barbosa,Brandon Rush,
440,Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli,1,-0.08974909,67.92897779,0.56493486,3,-7.460681321,296,Shaun Livingston,Leandro Barbosa,Festus Ezeli,
354,Harrison.Barnes:Shaun.Livingston:Marreese.Speights,1,-0.096098061,67.92897779,0.56493486,3,-15.73850452,592,Harrison Barnes,Shaun Livingston,Marreese Speights,
222,Stephen.Curry:Harrison.Barnes:Festus.Ezeli,1,-0.101271916,67.92897779,0.56493486,3,38.78221829,395,Stephen Curry,Harrison Barnes,Festus Ezeli,
352,Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa,1,-0.101959287,67.92897779,0.56493486,3,-22.33741166,648,Harrison Barnes,Shaun Livingston,Leandro Barbosa,
227,Stephen.Curry:Andre.Iguodala:Shaun.Livingston,1,-0.102361125,67.92897779,0.56493486,3,73.67441722,499,Stephen Curry,Andre Iguodala,Shaun Livingston,
289,Klay.Thompson:Andre.Iguodala:Shaun.Livingston,1,-0.1026226,67.92897779,0.56493486,3,35.24957083,446,Klay Thompson,Andre Iguodala,Shaun Livingston,
392,Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa,1,-0.111383396,67.92897779,0.56493486,3,-18.42281873,685,Andre Iguodala,Shaun Livingston,Leandro Barbosa,
438,Shaun.Livingston:Leandro.Barbosa:Brandon.Rush,1,-0.122927454,67.92897779,0.56493486,3,-27.52548763,246,Shaun Livingston,Leandro Barbosa,Brandon Rush,
409,Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli,1,-0.123971721,67.92897779,0.56493486,3,6.633842803,369,Andre Iguodala,Leandro Barbosa,Festus Ezeli,
237,Stephen.Curry:Shaun.Livingston:Andrew.Bogut,1,-0.127456759,67.92897779,0.56493486,3,57.52631579,239,Stephen Curry,Shaun Livingston,Andrew Bogut,
228,Stephen.Curry:Andre.Iguodala:Andrew.Bogut,1,-0.133504699,67.92897779,0.56493486,3,70.15268801,541,Stephen Curry,Andre Iguodala,Andrew Bogut,
229,Stephen.Curry:Andre.Iguodala:Leandro.Barbosa,1,-0.138640278,67.92897779,0.56493486,3,37.11433209,478,Stephen Curry,Andre Iguodala,Leandro Barbosa,
181,Draymond.Green:Leandro.Barbosa:Brandon.Rush,1,-0.139052451,67.92897779,0.56493486,3,7.234567393,202,Draymond Green,Leandro Barbosa,Brandon Rush,
299,Klay.Thompson:Shaun.Livingston:Andrew.Bogut,1,-0.148591962,67.92897779,0.56493486,3,45.12729618,401,Klay Thompson,Shaun Livingston,Andrew Bogut,
343,Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa,1,-0.148603895,67.92897779,0.56493486,3,-7.738653405,544,Harrison Barnes,Andre Iguodala,Leandro Barbosa,
394,Andre.Iguodala:Shaun.Livingston:Marreese.Speights,1,-0.153812383,67.92897779,0.56493486,3,-16.89478842,521,Andre Iguodala,Shaun Livingston,Marreese Speights,
157,Draymond.Green:Andre.Iguodala:Leandro.Barbosa,1,-0.159479721,67.92897779,0.56493486,3,40.58139643,396,Draymond Green,Andre Iguodala,Leandro Barbosa,
231,Stephen.Curry:Andre.Iguodala:Marreese.Speights,1,-0.166514198,67.92897779,0.56493486,3,15.67164502,212,Stephen Curry,Andre Iguodala,Marreese Speights,
282,Klay.Thompson:Harrison.Barnes:Brandon.Rush,1,-0.168574734,67.92897779,0.56493486,3,-1.048346372,265,Klay Thompson,Harrison Barnes,Brandon Rush,
219,Stephen.Curry:Harrison.Barnes:Leandro.Barbosa,1,-0.184105658,67.92897779,0.56493486,3,16.52245754,253,Stephen Curry,Harrison Barnes,Leandro Barbosa,
445,Shaun.Livingston:Brandon.Rush:Marreese.Speights,1,-0.195982649,67.92897779,0.56493486,3,-30.22351412,200,Shaun Livingston,Brandon Rush,Marreese Speights,
220,Stephen.Curry:Harrison.Barnes:Brandon.Rush,1,-0.225759581,67.92897779,0.56493486,3,14.45196419,223,Stephen Curry,Harrison Barnes,Brandon Rush,
165,Draymond.Green:Shaun.Livingston:Andrew.Bogut,1,-0.23532149,67.92897779,0.56493486,3,47.35931373,370,Draymond Green,Shaun Livingston,Andrew Bogut,
353,Harrison.Barnes:Shaun.Livingston:Brandon.Rush,1,-0.252767942,67.92897779,0.56493486,3,-50.09572066,247,Harrison Barnes,Shaun Livingston,Brandon Rush,
301,Klay.Thompson:Shaun.Livingston:Brandon.Rush,1,-0.257685778,67.92897779,0.56493486,3,-32.36892583,208,Klay Thompson,Shaun Livingston,Brandon Rush,
342,Harrison.Barnes:Andre.Iguodala:Andrew.Bogut,1,-0.287956779,67.92897779,0.56493486,3,26.81428571,210,Harrison Barnes,Andre Iguodala,Andrew Bogut,
283,Klay.Thompson:Harrison.Barnes:Marreese.Speights,1,-0.292479209,67.92897779,0.56493486,3,-31.43346931,323,Klay Thompson,Harrison Barnes,Marreese Speights,
346,Harrison.Barnes:Andre.Iguodala:Festus.Ezeli,1,-0.296569155,67.92897779,0.56493486,3,-0.562424242,225,Harrison Barnes,Andre Iguodala,Festus Ezeli,
140,Draymond.Green:Klay.Thompson:Ian.Clark,1,-0.316353273,67.92897779,0.56493486,3,9.845711598,316,Draymond Green,Klay Thompson,Ian Clark,
284,Klay.Thompson:Harrison.Barnes:Festus.Ezeli,1,-0.354344853,67.92897779,0.56493486,3,-1.174659185,353,Klay Thompson,Harrison Barnes,Festus Ezeli,
128,Draymond.Green:Stephen.Curry:Ian.Clark,1,-0.385210329,67.92897779,0.56493486,3,14.48013098,205,Draymond Green,Stephen Curry,Ian Clark,
150,Draymond.Green:Harrison.Barnes:Festus.Ezeli,1,-0.393445319,67.92897779,0.56493486,3,16.03403647,326,Draymond Green,Harrison Barnes,Festus Ezeli,
230,Stephen.Curry:Andre.Iguodala:Brandon.Rush,1,-0.398184052,67.92897779,0.56493486,3,-13.52501499,207,Stephen Curry,Andre Iguodala,Brandon Rush,

==> JSA_SUB 2/gswRidgeout.csv <==
"","term","step","estimate","lambda","dev.ratio"
"1","(Intercept)",1,1.61889517736873,67.9289777899565,0.564934859814826
"2","Draymond.Green",1,0.278280062292616,67.9289777899565,0.564934859814826
"3","Stephen.Curry",1,0.252855271421995,67.9289777899565,0.564934859814826
"4","Klay.Thompson",1,0.147565797880476,67.9289777899565,0.564934859814826
"5","Harrison.Barnes",1,0.00824829908422796,67.9289777899565,0.564934859814826
"6","Andre.Iguodala",1,0.014688680023458,67.9289777899565,0.564934859814826
"7","Shaun.Livingston",1,-0.0909500270173526,67.9289777899565,0.564934859814826
"8","Andrew.Bogut",1,0.136026349628667,67.9289777899565,0.564934859814826
"9","Leandro.Barbosa",1,-0.128040980236829,67.9289777899565,0.564934859814826
"10","Brandon.Rush",1,-0.138576311768686,67.9289777899565,0.564934859814826
"11","Marreese.Speights",1,-0.0901584431719422,67.9289777899565,0.564934859814826
"12","Festus.Ezeli",1,0.0211683511721903,67.9289777899565,0.564934859814826
"13","Ian.Clark",1,-0.14950153967206,67.9289777899565,0.564934859814826
"14","James.Michael.McAdoo",1,-0.163377848841202,67.9289777899565,0.564934859814826
"15","Anderson.Varejao",1,-0.16511202404137,67.9289777899565,0.564934859814826
"16","Jason.Thompson",1,-0.151785770095224,67.9289777899565,0.564934859814826
"17","Draymond.Green:Stephen.Curry",1,0.648425998879307,67.9289777899565,0.564934859814826
"18","Draymond.Green:Klay.Thompson",1,0.468192974264348,67.9289777899565,0.564934859814826
"19","Draymond.Green:Harrison.Barnes",1,0.330925101607918,67.9289777899565,0.564934859814826
"20","Draymond.Green:Andre.Iguodala",1,0.292896868247577,67.9289777899565,0.564934859814826
"21","Draymond.Green:Shaun.Livingston",1,0.0769051809849023,67.9289777899565,0.564934859814826
"22","Draymond.Green:Andrew.Bogut",1,0.457752281596881,67.9289777899565,0.564934859814826
"23","Draymond.Green:Leandro.Barbosa",1,-0.0856147578709032,67.9289777899565,0.564934859814826
"24","Draymond.Green:Brandon.Rush",1,-0.0606145202606471,67.9289777899565,0.564934859814826
"25","Draymond.Green:Marreese.Speights",1,0.0698798833730159,67.9289777899565,0.564934859814826
"26","Draymond.Green:Festus.Ezeli",1,0.312124753406698,67.9289777899565,0.564934859814826
"27","Draymond.Green:Ian.Clark",1,-0.198931078550501,67.9289777899565,0.564934859814826
"28","Draymond.Green:James.Michael.McAdoo",1,-0.258000044735445,67.9289777899565,0.564934859814826
"29","Draymond.Green:Anderson.Varejao",1,-0.220691535909286,67.9289777899565,0.564934859814826
"30","Draymond.Green:Jason.Thompson",1,-0.359359255326107,67.9289777899565,0.564934859814826
"31","Stephen.Curry:Klay.Thompson",1,0.474706884398064,67.9289777899565,0.564934859814826
"32","Stephen.Curry:Harrison.Barnes",1,0.224294341690267,67.9289777899565,0.564934859814826
"33","Stephen.Curry:Andre.Iguodala",1,0.232680138138973,67.9289777899565,0.564934859814826
"34","Stephen.Curry:Shaun.Livingston",1,0.0430573364738474,67.9289777899565,0.564934859814826
"35","Stephen.Curry:Andrew.Bogut",1,0.52644762649722,67.9289777899565,0.564934859814826
"36","Stephen.Curry:Leandro.Barbosa",1,-0.0836737609257881,67.9289777899565,0.564934859814826
"37","Stephen.Curry:Brandon.Rush",1,-0.0515991232723558,67.9289777899565,0.564934859814826
"38","Stephen.Curry:Marreese.Speights",1,-0.055631675378742,67.9289777899565,0.564934859814826
"39","Stephen.Curry:Festus.Ezeli",1,0.317791650251716,67.9289777899565,0.564934859814826
"40","Stephen.Curry:Ian.Clark",1,-0.205929838054867,67.9289777899565,0.564934859814826
"41","Stephen.Curry:James.Michael.McAdoo",1,-0.233977659908278,67.9289777899565,0.564934859814826
"42","Stephen.Curry:Anderson.Varejao",1,-0.291708667029351,67.9289777899565,0.564934859814826
"43","Stephen.Curry:Jason.Thompson",1,-0.240109223754501,67.9289777899565,0.564934859814826
"44","Klay.Thompson:Harrison.Barnes",1,0.17627641568467,67.9289777899565,0.564934859814826
"45","Klay.Thompson:Andre.Iguodala",1,0.202219421426705,67.9289777899565,0.564934859814826
"46","Klay.Thompson:Shaun.Livingston",1,-0.109228572943808,67.9289777899565,0.564934859814826
"47","Klay.Thompson:Andrew.Bogut",1,0.408880217639569,67.9289777899565,0.564934859814826
"48","Klay.Thompson:Leandro.Barbosa",1,-0.223091322473264,67.9289777899565,0.564934859814826
"49","Klay.Thompson:Brandon.Rush",1,0.00624087607952244,67.9289777899565,0.564934859814826
"50","Klay.Thompson:Marreese.Speights",1,-0.147789831308542,67.9289777899565,0.564934859814826
"51","Klay.Thompson:Festus.Ezeli",1,0.00441121551557505,67.9289777899565,0.564934859814826
"52","Klay.Thompson:Ian.Clark",1,-0.14645218122368,67.9289777899565,0.564934859814826
"53","Klay.Thompson:James.Michael.McAdoo",1,-0.180228746656724,67.9289777899565,0.564934859814826
"54","Klay.Thompson:Anderson.Varejao",1,-0.181476923571148,67.9289777899565,0.564934859814826
"55","Klay.Thompson:Jason.Thompson",1,-0.190882196887955,67.9289777899565,0.564934859814826
"56","Harrison.Barnes:Andre.Iguodala",1,0.0652603995216511,67.9289777899565,0.564934859814826
"57","Harrison.Barnes:Shaun.Livingston",1,-0.0774824226994935,67.9289777899565,0.564934859814826
"58","Harrison.Barnes:Andrew.Bogut",1,0.210983067088274,67.9289777899565,0.564934859814826
"59","Harrison.Barnes:Leandro.Barbosa",1,-0.146564097879266,67.9289777899565,0.564934859814826
"60","Harrison.Barnes:Brandon.Rush",1,-0.17850033100332,67.9289777899565,0.564934859814826
"61","Harrison.Barnes:Marreese.Speights",1,-0.181133041368081,67.9289777899565,0.564934859814826
"62","Harrison.Barnes:Festus.Ezeli",1,-0.199374608694839,67.9289777899565,0.564934859814826
"63","Harrison.Barnes:Ian.Clark",1,-0.0978957242054994,67.9289777899565,0.564934859814826
"64","Harrison.Barnes:James.Michael.McAdoo",1,-0.184505104385784,67.9289777899565,0.564934859814826
"65","Harrison.Barnes:Anderson.Varejao",1,-0.216159861023627,67.9289777899565,0.564934859814826
"66","Harrison.Barnes:Jason.Thompson",1,-0.05254217404127,67.9289777899565,0.564934859814826
"67","Andre.Iguodala:Shaun.Livingston",1,-0.0914091075464685,67.9289777899565,0.564934859814826
"68","Andre.Iguodala:Andrew.Bogut",1,-0.0825800337531565,67.9289777899565,0.564934859814826
"69","Andre.Iguodala:Leandro.Barbosa",1,-0.125531482227452,67.9289777899565,0.564934859814826
"70","Andre.Iguodala:Brandon.Rush",1,-0.265011097605845,67.9289777899565,0.564934859814826
"71","Andre.Iguodala:Marreese.Speights",1,-0.102059348998797,67.9289777899565,0.564934859814826
"72","Andre.Iguodala:Festus.Ezeli",1,0.116597875990641,67.9289777899565,0.564934859814826
"73","Andre.Iguodala:Ian.Clark",1,-0.128000525674626,67.9289777899565,0.564934859814826
"74","Andre.Iguodala:James.Michael.McAdoo",1,-0.196132188601894,67.9289777899565,0.564934859814826
"75","Andre.Iguodala:Anderson.Varejao",1,-0.196054084401203,67.9289777899565,0.564934859814826
"76","Andre.Iguodala:Jason.Thompson",1,-0.159455283756723,67.9289777899565,0.564934859814826
"77","Shaun.Livingston:Andrew.Bogut",1,-0.0850252698495252,67.9289777899565,0.564934859814826
"78","Shaun.Livingston:Leandro.Barbosa",1,-0.0470449895092689,67.9289777899565,0.564934859814826
"79","Shaun.Livingston:Brandon.Rush",1,-0.176280583970201,67.9289777899565,0.564934859814826
"80","Shaun.Livingston:Marreese.Speights",1,-0.0358428849703391,67.9289777899565,0.564934859814826
"81","Shaun.Livingston:Festus.Ezeli",1,-0.0607429823924248,67.9289777899565,0.564934859814826
"82","Shaun.Livingston:Ian.Clark",1,-0.061059876253272,67.9289777899565,0.564934859814826
"83","Shaun.Livingston:James.Michael.McAdoo",1,-0.103407071206305,67.9289777899565,0.564934859814826
"84","Shaun.Livingston:Anderson.Varejao",1,-0.00597878221426833,67.9289777899565,0.564934859814826
"85","Shaun.Livingston:Jason.Thompson",1,-0.0224109777397109,67.9289777899565,0.564934859814826
"86","Andrew.Bogut:Leandro.Barbosa",1,-0.249085826776607,67.9289777899565,0.564934859814826
"87","Andrew.Bogut:Brandon.Rush",1,-0.10005852356669,67.9289777899565,0.564934859814826
"88","Andrew.Bogut:Marreese.Speights",1,-0.206937333854034,67.9289777899565,0.564934859814826
"89","Andrew.Bogut:Festus.Ezeli",1,-0.240753429120452,67.9289777899565,0.564934859814826
"90","Andrew.Bogut:Ian.Clark",1,-0.22452837308214,67.9289777899565,0.564934859814826
"91","Andrew.Bogut:James.Michael.McAdoo",1,0.00348543852216688,67.9289777899565,0.564934859814826
"92","Andrew.Bogut:Jason.Thompson",1,-0.454022966459182,67.9289777899565,0.564934859814826
"93","Leandro.Barbosa:Brandon.Rush",1,-0.0555862797952084,67.9289777899565,0.564934859814826
"94","Leandro.Barbosa:Marreese.Speights",1,0.0926324054256621,67.9289777899565,0.564934859814826
"95","Leandro.Barbosa:Festus.Ezeli",1,-0.0658437180641551,67.9289777899565,0.564934859814826
"96","Leandro.Barbosa:Ian.Clark",1,-0.0151229637671553,67.9289777899565,0.564934859814826
"97","Leandro.Barbosa:James.Michael.McAdoo",1,-0.11190979599078,67.9289777899565,0.564934859814826
"98","Leandro.Barbosa:Anderson.Varejao",1,-0.165102618094613,67.9289777899565,0.564934859814826
"99","Leandro.Barbosa:Jason.Thompson",1,-0.0909160201336845,67.9289777899565,0.564934859814826
"100","Brandon.Rush:Marreese.Speights",1,-0.127610122321889,67.9289777899565,0.564934859814826
"101","Brandon.Rush:Festus.Ezeli",1,-0.00966193024373929,67.9289777899565,0.564934859814826
"102","Brandon.Rush:Ian.Clark",1,-0.0815887096051153,67.9289777899565,0.564934859814826
"103","Brandon.Rush:James.Michael.McAdoo",1,-0.0857229941359496,67.9289777899565,0.564934859814826
"104","Brandon.Rush:Anderson.Varejao",1,-0.113644030571608,67.9289777899565,0.564934859814826
"105","Brandon.Rush:Jason.Thompson",1,-0.152047406423565,67.9289777899565,0.564934859814826
"106","Marreese.Speights:Festus.Ezeli",1,-0.070691203713512,67.9289777899565,0.564934859814826
"107","Marreese.Speights:Ian.Clark",1,-0.0773791204476751,67.9289777899565,0.564934859814826
"108","Marreese.Speights:James.Michael.McAdoo",1,-0.103359716730939,67.9289777899565,0.564934859814826
"109","Marreese.Speights:Anderson.Varejao",1,0.071659747693969,67.9289777899565,0.564934859814826
"110","Marreese.Speights:Jason.Thompson",1,-0.119539702860877,67.9289777899565,0.564934859814826
"111","Festus.Ezeli:Ian.Clark",1,-0.0766491338960342,67.9289777899565,0.564934859814826
"112","Festus.Ezeli:James.Michael.McAdoo",1,-0.185592508659535,67.9289777899565,0.564934859814826
"113","Festus.Ezeli:Anderson.Varejao",1,-0.658340147276916,67.9289777899565,0.564934859814826
"114","Festus.Ezeli:Jason.Thompson",1,-0.0417511905032674,67.9289777899565,0.564934859814826
"115","Ian.Clark:James.Michael.McAdoo",1,-0.0413220923345818,67.9289777899565,0.564934859814826
"116","Ian.Clark:Anderson.Varejao",1,-0.0231613649996099,67.9289777899565,0.564934859814826
"117","Ian.Clark:Jason.Thompson",1,-0.090655470270316,67.9289777899565,0.564934859814826
"118","James.Michael.McAdoo:Anderson.Varejao",1,-0.00885856117625122,67.9289777899565,0.564934859814826
"119","James.Michael.McAdoo:Jason.Thompson",1,-0.0577792811575503,67.9289777899565,0.564934859814826
"120","Draymond.Green:Stephen.Curry:Klay.Thompson",1,1.38682539404213,67.9289777899565,0.564934859814826
"121","Draymond.Green:Stephen.Curry:Harrison.Barnes",1,1.0238781284033,67.9289777899565,0.564934859814826
"122","Draymond.Green:Stephen.Curry:Andre.Iguodala",1,0.922622919772482,67.9289777899565,0.564934859814826
"123","Draymond.Green:Stephen.Curry:Shaun.Livingston",1,0.417461335636585,67.9289777899565,0.564934859814826
"124","Draymond.Green:Stephen.Curry:Andrew.Bogut",1,1.61015702846056,67.9289777899565,0.564934859814826
"125","Draymond.Green:Stephen.Curry:Leandro.Barbosa",1,-0.0457395421933235,67.9289777899565,0.564934859814826
"126","Draymond.Green:Stephen.Curry:Brandon.Rush",1,0.0886021647229946,67.9289777899565,0.564934859814826
"127","Draymond.Green:Stephen.Curry:Marreese.Speights",1,0.238085854381086,67.9289777899565,0.564934859814826
"128","Draymond.Green:Stephen.Curry:Festus.Ezeli",1,1.0013158435497,67.9289777899565,0.564934859814826
"129","Draymond.Green:Stephen.Curry:Ian.Clark",1,-0.385210328840143,67.9289777899565,0.564934859814826
"130","Draymond.Green:Stephen.Curry:James.Michael.McAdoo",1,-0.348570740069474,67.9289777899565,0.564934859814826
"131","Draymond.Green:Stephen.Curry:Anderson.Varejao",1,-0.483146068561513,67.9289777899565,0.564934859814826
"132","Draymond.Green:Stephen.Curry:Jason.Thompson",1,-0.578405941221594,67.9289777899565,0.564934859814826
"133","Draymond.Green:Klay.Thompson:Harrison.Barnes",1,1.026561810654,67.9289777899565,0.564934859814826
"134","Draymond.Green:Klay.Thompson:Andre.Iguodala",1,0.796522561512296,67.9289777899565,0.564934859814826
"135","Draymond.Green:Klay.Thompson:Shaun.Livingston",1,0.0174432250766324,67.9289777899565,0.564934859814826
"136","Draymond.Green:Klay.Thompson:Andrew.Bogut",1,1.23993250331575,67.9289777899565,0.564934859814826
"137","Draymond.Green:Klay.Thompson:Leandro.Barbosa",1,-0.3011609642344,67.9289777899565,0.564934859814826
"138","Draymond.Green:Klay.Thompson:Brandon.Rush",1,0.253891703470139,67.9289777899565,0.564934859814826
"139","Draymond.Green:Klay.Thompson:Marreese.Speights",1,-0.0703812754524956,67.9289777899565,0.564934859814826
"140","Draymond.Green:Klay.Thompson:Festus.Ezeli",1,0.392382383219521,67.9289777899565,0.564934859814826
"141","Draymond.Green:Klay.Thompson:Ian.Clark",1,-0.316353272737416,67.9289777899565,0.564934859814826
"142","Draymond.Green:Klay.Thompson:James.Michael.McAdoo",1,-0.467402004244391,67.9289777899565,0.564934859814826
"143","Draymond.Green:Klay.Thompson:Anderson.Varejao",1,-0.262233246146088,67.9289777899565,0.564934859814826
"144","Draymond.Green:Klay.Thompson:Jason.Thompson",1,-0.483812572125976,67.9289777899565,0.564934859814826
"145","Draymond.Green:Harrison.Barnes:Andre.Iguodala",1,0.565555935210427,67.9289777899565,0.564934859814826
"146","Draymond.Green:Harrison.Barnes:Shaun.Livingston",1,0.0299677824175732,67.9289777899565,0.564934859814826
"147","Draymond.Green:Harrison.Barnes:Andrew.Bogut",1,0.9444243999258,67.9289777899565,0.564934859814826
"148","Draymond.Green:Harrison.Barnes:Leandro.Barbosa",1,-0.283883437888323,67.9289777899565,0.564934859814826
"149","Draymond.Green:Harrison.Barnes:Brandon.Rush",1,-0.195102626817723,67.9289777899565,0.564934859814826
"150","Draymond.Green:Harrison.Barnes:Marreese.Speights",1,-0.296882412493481,67.9289777899565,0.564934859814826
"151","Draymond.Green:Harrison.Barnes:Festus.Ezeli",1,-0.393445319212735,67.9289777899565,0.564934859814826
"152","Draymond.Green:Harrison.Barnes:Ian.Clark",1,-0.206790271350588,67.9289777899565,0.564934859814826
"153","Draymond.Green:Harrison.Barnes:James.Michael.McAdoo",1,-0.476298965473138,67.9289777899565,0.564934859814826
"154","Draymond.Green:Harrison.Barnes:Anderson.Varejao",1,-0.567971052243196,67.9289777899565,0.564934859814826
"155","Draymond.Green:Harrison.Barnes:Jason.Thompson",1,-0.994850415793437,67.9289777899565,0.564934859814826
"156","Draymond.Green:Andre.Iguodala:Shaun.Livingston",1,-0.0465443936563185,67.9289777899565,0.564934859814826
"157","Draymond.Green:Andre.Iguodala:Andrew.Bogut",1,-0.0860638429820475,67.9289777899565,0.564934859814826
"158","Draymond.Green:Andre.Iguodala:Leandro.Barbosa",1,-0.159479720915352,67.9289777899565,0.564934859814826
"159","Draymond.Green:Andre.Iguodala:Brandon.Rush",1,-0.438554044765707,67.9289777899565,0.564934859814826
"160","Draymond.Green:Andre.Iguodala:Marreese.Speights",1,0.0783018686008549,67.9289777899565,0.564934859814826
"161","Draymond.Green:Andre.Iguodala:Festus.Ezeli",1,0.898469162893549,67.9289777899565,0.564934859814826
"162","Draymond.Green:Andre.Iguodala:Ian.Clark",1,-0.211150056133993,67.9289777899565,0.564934859814826
"163","Draymond.Green:Andre.Iguodala:James.Michael.McAdoo",1,-0.352705052590493,67.9289777899565,0.564934859814826
"164","Draymond.Green:Andre.Iguodala:Anderson.Varejao",1,-0.132002382325506,67.9289777899565,0.564934859814826
"165","Draymond.Green:Andre.Iguodala:Jason.Thompson",1,-0.16198165757899,67.9289777899565,0.564934859814826
"166","Draymond.Green:Shaun.Livingston:Andrew.Bogut",1,-0.23532149022896,67.9289777899565,0.564934859814826
"167","Draymond.Green:Shaun.Livingston:Leandro.Barbosa",1,0.0932308181599076,67.9289777899565,0.564934859814826
"168","Draymond.Green:Shaun.Livingston:Brandon.Rush",1,-0.186177746123342,67.9289777899565,0.564934859814826
"169","Draymond.Green:Shaun.Livingston:Marreese.Speights",1,0.204654483559785,67.9289777899565,0.564934859814826
"170","Draymond.Green:Shaun.Livingston:Festus.Ezeli",1,0.251389929911659,67.9289777899565,0.564934859814826
"171","Draymond.Green:Shaun.Livingston:Ian.Clark",1,-0.00307284972746832,67.9289777899565,0.564934859814826
"172","Draymond.Green:Shaun.Livingston:James.Michael.McAdoo",1,-0.102498805899386,67.9289777899565,0.564934859814826
"173","Draymond.Green:Shaun.Livingston:Anderson.Varejao",1,0.229947393469854,67.9289777899565,0.564934859814826
"174","Draymond.Green:Shaun.Livingston:Jason.Thompson",1,-0.00932200273998457,67.9289777899565,0.564934859814826
"175","Draymond.Green:Andrew.Bogut:Leandro.Barbosa",1,-0.440873432008664,67.9289777899565,0.564934859814826
"176","Draymond.Green:Andrew.Bogut:Brandon.Rush",1,0.0472450428533007,67.9289777899565,0.564934859814826
"177","Draymond.Green:Andrew.Bogut:Marreese.Speights",1,-0.30686740087014,67.9289777899565,0.564934859814826
"178","Draymond.Green:Andrew.Bogut:Festus.Ezeli",1,-0.333876304562232,67.9289777899565,0.564934859814826
"179","Draymond.Green:Andrew.Bogut:Ian.Clark",1,-0.525720046495024,67.9289777899565,0.564934859814826
"180","Draymond.Green:Andrew.Bogut:James.Michael.McAdoo",1,-0.263721937381878,67.9289777899565,0.564934859814826
"181","Draymond.Green:Andrew.Bogut:Jason.Thompson",1,-1.29673230811732,67.9289777899565,0.564934859814826
"182","Draymond.Green:Leandro.Barbosa:Brandon.Rush",1,-0.139052451365883,67.9289777899565,0.564934859814826
"183","Draymond.Green:Leandro.Barbosa:Marreese.Speights",1,0.425455858235939,67.9289777899565,0.564934859814826
"184","Draymond.Green:Leandro.Barbosa:Festus.Ezeli",1,-0.0379518342342919,67.9289777899565,0.564934859814826
"185","Draymond.Green:Leandro.Barbosa:Ian.Clark",1,0.104301139221916,67.9289777899565,0.564934859814826
"186","Draymond.Green:Leandro.Barbosa:James.Michael.McAdoo",1,-0.0723747154391633,67.9289777899565,0.564934859814826
"187","Draymond.Green:Leandro.Barbosa:Anderson.Varejao",1,-0.0282457602294637,67.9289777899565,0.564934859814826
"188","Draymond.Green:Leandro.Barbosa:Jason.Thompson",1,-0.13580109325214,67.9289777899565,0.564934859814826
"189","Draymond.Green:Brandon.Rush:Marreese.Speights",1,-0.0848612329785752,67.9289777899565,0.564934859814826
"190","Draymond.Green:Brandon.Rush:Festus.Ezeli",1,-0.093437027253213,67.9289777899565,0.564934859814826
"191","Draymond.Green:Brandon.Rush:Ian.Clark",1,-0.104020402511424,67.9289777899565,0.564934859814826
"192","Draymond.Green:Brandon.Rush:James.Michael.McAdoo",1,-0.100433493718316,67.9289777899565,0.564934859814826
"193","Draymond.Green:Brandon.Rush:Anderson.Varejao",1,-0.216004318512544,67.9289777899565,0.564934859814826
"194","Draymond.Green:Brandon.Rush:Jason.Thompson",1,-0.344453863438639,67.9289777899565,0.564934859814826
"195","Draymond.Green:Marreese.Speights:Festus.Ezeli",1,-0.342054313921036,67.9289777899565,0.564934859814826
"196","Draymond.Green:Marreese.Speights:Ian.Clark",1,-0.00833549106492601,67.9289777899565,0.564934859814826
"197","Draymond.Green:Marreese.Speights:James.Michael.McAdoo",1,-0.106029494910655,67.9289777899565,0.564934859814826
"198","Draymond.Green:Festus.Ezeli:Ian.Clark",1,-0.257347206871709,67.9289777899565,0.564934859814826
"199","Draymond.Green:Festus.Ezeli:James.Michael.McAdoo",1,-0.195992425638715,67.9289777899565,0.564934859814826
"200","Draymond.Green:Festus.Ezeli:Anderson.Varejao",1,-0.661016580525227,67.9289777899565,0.564934859814826
"201","Draymond.Green:Festus.Ezeli:Jason.Thompson",1,-0.0966587077136783,67.9289777899565,0.564934859814826
"202","Draymond.Green:Ian.Clark:James.Michael.McAdoo",1,-0.0346153346462547,67.9289777899565,0.564934859814826
"203","Draymond.Green:Ian.Clark:Anderson.Varejao",1,-0.0144767991917583,67.9289777899565,0.564934859814826
"204","Draymond.Green:Ian.Clark:Jason.Thompson",1,0.000190035314455818,67.9289777899565,0.564934859814826
"205","Stephen.Curry:Klay.Thompson:Harrison.Barnes",1,0.750013518134764,67.9289777899565,0.564934859814826
"206","Stephen.Curry:Klay.Thompson:Andre.Iguodala",1,0.758253961953491,67.9289777899565,0.564934859814826
"207","Stephen.Curry:Klay.Thompson:Shaun.Livingston",1,-0.0485907616686653,67.9289777899565,0.564934859814826
"208","Stephen.Curry:Klay.Thompson:Andrew.Bogut",1,1.48608186567394,67.9289777899565,0.564934859814826
"209","Stephen.Curry:Klay.Thompson:Leandro.Barbosa",1,-0.33141316950832,67.9289777899565,0.564934859814826
"210","Stephen.Curry:Klay.Thompson:Brandon.Rush",1,0.295263314567519,67.9289777899565,0.564934859814826
"211","Stephen.Curry:Klay.Thompson:Marreese.Speights",1,-0.307536484131514,67.9289777899565,0.564934859814826
"212","Stephen.Curry:Klay.Thompson:Festus.Ezeli",1,0.3910729089125,67.9289777899565,0.564934859814826
"213","Stephen.Curry:Klay.Thompson:Ian.Clark",1,-0.276350673232206,67.9289777899565,0.564934859814826
"214","Stephen.Curry:Klay.Thompson:James.Michael.McAdoo",1,-0.309836801614209,67.9289777899565,0.564934859814826
"215","Stephen.Curry:Klay.Thompson:Anderson.Varejao",1,-0.417980482976254,67.9289777899565,0.564934859814826
"216","Stephen.Curry:Klay.Thompson:Jason.Thompson",1,-0.37066063509365,67.9289777899565,0.564934859814826
"217","Stephen.Curry:Harrison.Barnes:Andre.Iguodala",1,0.283644065892972,67.9289777899565,0.564934859814826
"218","Stephen.Curry:Harrison.Barnes:Shaun.Livingston",1,-0.045284325539636,67.9289777899565,0.564934859814826
"219","Stephen.Curry:Harrison.Barnes:Andrew.Bogut",1,0.574024215075747,67.9289777899565,0.564934859814826
"220","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa",1,-0.184105657994875,67.9289777899565,0.564934859814826
"221","Stephen.Curry:Harrison.Barnes:Brandon.Rush",1,-0.225759581247267,67.9289777899565,0.564934859814826
"222","Stephen.Curry:Harrison.Barnes:Marreese.Speights",1,-0.285078318326577,67.9289777899565,0.564934859814826
"223","Stephen.Curry:Harrison.Barnes:Festus.Ezeli",1,-0.101271915732686,67.9289777899565,0.564934859814826
"224","Stephen.Curry:Harrison.Barnes:Ian.Clark",1,-0.0831624661278002,67.9289777899565,0.564934859814826
"225","Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo",1,-0.465760646994174,67.9289777899565,0.564934859814826
"226","Stephen.Curry:Harrison.Barnes:Anderson.Varejao",1,-0.395147066701273,67.9289777899565,0.564934859814826
"227","Stephen.Curry:Harrison.Barnes:Jason.Thompson",1,-0.130470474944534,67.9289777899565,0.564934859814826
"228","Stephen.Curry:Andre.Iguodala:Shaun.Livingston",1,-0.102361125262947,67.9289777899565,0.564934859814826
"229","Stephen.Curry:Andre.Iguodala:Andrew.Bogut",1,-0.133504698554179,67.9289777899565,0.564934859814826
"230","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa",1,-0.138640278472112,67.9289777899565,0.564934859814826
"231","Stephen.Curry:Andre.Iguodala:Brandon.Rush",1,-0.398184051811477,67.9289777899565,0.564934859814826
"232","Stephen.Curry:Andre.Iguodala:Marreese.Speights",1,-0.166514197976696,67.9289777899565,0.564934859814826
"233","Stephen.Curry:Andre.Iguodala:Festus.Ezeli",1,0.888404283467187,67.9289777899565,0.564934859814826
"234","Stephen.Curry:Andre.Iguodala:Ian.Clark",1,-0.268505581176363,67.9289777899565,0.564934859814826
"235","Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo",1,-0.382158376984401,67.9289777899565,0.564934859814826
"236","Stephen.Curry:Andre.Iguodala:Anderson.Varejao",1,-0.399475016327503,67.9289777899565,0.564934859814826
"237","Stephen.Curry:Andre.Iguodala:Jason.Thompson",1,-0.190104348210892,67.9289777899565,0.564934859814826
"238","Stephen.Curry:Shaun.Livingston:Andrew.Bogut",1,-0.127456758757141,67.9289777899565,0.564934859814826
"239","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa",1,0.0869765863677173,67.9289777899565,0.564934859814826
"240","Stephen.Curry:Shaun.Livingston:Brandon.Rush",1,-0.114536091941349,67.9289777899565,0.564934859814826
"241","Stephen.Curry:Shaun.Livingston:Marreese.Speights",1,0.0946819085466078,67.9289777899565,0.564934859814826
"242","Stephen.Curry:Shaun.Livingston:Festus.Ezeli",1,0.176448627348793,67.9289777899565,0.564934859814826
"243","Stephen.Curry:Shaun.Livingston:Ian.Clark",1,0.0284483825565169,67.9289777899565,0.564934859814826
"244","Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo",1,-0.128384404218088,67.9289777899565,0.564934859814826
"245","Stephen.Curry:Shaun.Livingston:Anderson.Varejao",1,-0.0176659688706837,67.9289777899565,0.564934859814826
"246","Stephen.Curry:Shaun.Livingston:Jason.Thompson",1,-0.00968679587174725,67.9289777899565,0.564934859814826
"247","Stephen.Curry:Andrew.Bogut:Leandro.Barbosa",1,-0.496935313319424,67.9289777899565,0.564934859814826
"248","Stephen.Curry:Andrew.Bogut:Brandon.Rush",1,0.23791064874748,67.9289777899565,0.564934859814826
"249","Stephen.Curry:Andrew.Bogut:Festus.Ezeli",1,-0.380162545622393,67.9289777899565,0.564934859814826
"250","Stephen.Curry:Andrew.Bogut:Ian.Clark",1,-0.9197028010793,67.9289777899565,0.564934859814826
"251","Stephen.Curry:Andrew.Bogut:James.Michael.McAdoo",1,-0.251462183787322,67.9289777899565,0.564934859814826
"252","Stephen.Curry:Andrew.Bogut:Jason.Thompson",1,-0.458804763977619,67.9289777899565,0.564934859814826
"253","Stephen.Curry:Leandro.Barbosa:Brandon.Rush",1,-0.0892516715839863,67.9289777899565,0.564934859814826
"254","Stephen.Curry:Leandro.Barbosa:Marreese.Speights",1,0.451689067612996,67.9289777899565,0.564934859814826
"255","Stephen.Curry:Leandro.Barbosa:Festus.Ezeli",1,-0.0504893997958207,67.9289777899565,0.564934859814826
"256","Stephen.Curry:Leandro.Barbosa:Ian.Clark",1,0.033633969552269,67.9289777899565,0.564934859814826
"257","Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo",1,-0.118553929406851,67.9289777899565,0.564934859814826
"258","Stephen.Curry:Leandro.Barbosa:Anderson.Varejao",1,-0.121576264112614,67.9289777899565,0.564934859814826
"259","Stephen.Curry:Leandro.Barbosa:Jason.Thompson",1,0.0552573446707911,67.9289777899565,0.564934859814826
"260","Stephen.Curry:Brandon.Rush:Marreese.Speights",1,-0.18226284806976,67.9289777899565,0.564934859814826
"261","Stephen.Curry:Brandon.Rush:Festus.Ezeli",1,-0.0430309072677947,67.9289777899565,0.564934859814826
"262","Stephen.Curry:Brandon.Rush:Ian.Clark",1,-0.107320057161496,67.9289777899565,0.564934859814826
"263","Stephen.Curry:Brandon.Rush:James.Michael.McAdoo",1,-0.0445142444839799,67.9289777899565,0.564934859814826
"264","Stephen.Curry:Brandon.Rush:Anderson.Varejao",1,-0.244829934862987,67.9289777899565,0.564934859814826
"265","Stephen.Curry:Brandon.Rush:Jason.Thompson",1,-0.164922418658995,67.9289777899565,0.564934859814826
"266","Stephen.Curry:Marreese.Speights:Festus.Ezeli",1,-0.681046615198025,67.9289777899565,0.564934859814826
"267","Stephen.Curry:Marreese.Speights:Ian.Clark",1,-0.14319042281067,67.9289777899565,0.564934859814826
"268","Stephen.Curry:Marreese.Speights:James.Michael.McAdoo",1,-0.151084279332726,67.9289777899565,0.564934859814826
"269","Stephen.Curry:Marreese.Speights:Anderson.Varejao",1,0.0295826435216517,67.9289777899565,0.564934859814826
"270","Stephen.Curry:Marreese.Speights:Jason.Thompson",1,-0.0175376644573563,67.9289777899565,0.564934859814826
"271","Stephen.Curry:Festus.Ezeli:Ian.Clark",1,-0.234243425049976,67.9289777899565,0.564934859814826
"272","Stephen.Curry:Festus.Ezeli:James.Michael.McAdoo",1,-0.0439508210801772,67.9289777899565,0.564934859814826
"273","Stephen.Curry:Festus.Ezeli:Anderson.Varejao",1,-0.66191653554979,67.9289777899565,0.564934859814826
"274","Stephen.Curry:Ian.Clark:James.Michael.McAdoo",1,0.0958073772388257,67.9289777899565,0.564934859814826
"275","Stephen.Curry:Ian.Clark:Anderson.Varejao",1,-0.0195954912453145,67.9289777899565,0.564934859814826
"276","Stephen.Curry:Ian.Clark:Jason.Thompson",1,-0.0147847787367084,67.9289777899565,0.564934859814826
"277","Stephen.Curry:James.Michael.McAdoo:Anderson.Varejao",1,-0.169396166712068,67.9289777899565,0.564934859814826
"278","Stephen.Curry:James.Michael.McAdoo:Jason.Thompson",1,0.169976116270801,67.9289777899565,0.564934859814826
"279","Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,0.385340823786555,67.9289777899565,0.564934859814826
"280","Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,-0.0807630796423043,67.9289777899565,0.564934859814826
"281","Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,0.551007750714785,67.9289777899565,0.564934859814826
"282","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-0.220436901163331,67.9289777899565,0.564934859814826
"283","Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-0.168574733993196,67.9289777899565,0.564934859814826
"284","Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.292479208942641,67.9289777899565,0.564934859814826
"285","Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-0.354344852896787,67.9289777899565,0.564934859814826
"286","Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-0.158397764941035,67.9289777899565,0.564934859814826
"287","Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-0.39342094664925,67.9289777899565,0.564934859814826
"288","Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-0.256993425961903,67.9289777899565,0.564934859814826
"289","Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.0949149382479416,67.9289777899565,0.564934859814826
"290","Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-0.102622599556871,67.9289777899565,0.564934859814826
"291","Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,0.235479120387624,67.9289777899565,0.564934859814826
"292","Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-0.308325351865141,67.9289777899565,0.564934859814826
"293","Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-0.11329436305467,67.9289777899565,0.564934859814826
"294","Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-0.0598917331796238,67.9289777899565,0.564934859814826
"295","Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,0.0671622503279201,67.9289777899565,0.564934859814826
"296","Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-0.170908341674269,67.9289777899565,0.564934859814826
"297","Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.197064930022056,67.9289777899565,0.564934859814826
"298","Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-0.29455170498315,67.9289777899565,0.564934859814826
"299","Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-0.3162600661811,67.9289777899565,0.564934859814826
"300","Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-0.148591961971079,67.9289777899565,0.564934859814826
"301","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.118245131096088,67.9289777899565,0.564934859814826
"302","Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.257685778029344,67.9289777899565,0.564934859814826
"303","Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-0.0746122193158346,67.9289777899565,0.564934859814826
"304","Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-0.227370522425178,67.9289777899565,0.564934859814826
"305","Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.0405986426867892,67.9289777899565,0.564934859814826
"306","Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.0948352382509544,67.9289777899565,0.564934859814826
"307","Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,0.110489489861475,67.9289777899565,0.564934859814826
"308","Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.0552823711964906,67.9289777899565,0.564934859814826
"309","Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-0.469477604361665,67.9289777899565,0.564934859814826
"310","Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,0.155323263703351,67.9289777899565,0.564934859814826
"311","Klay.Thompson:Andrew.Bogut:Marreese.Speights",1,-0.281550159074176,67.9289777899565,0.564934859814826
"312","Klay.Thompson:Andrew.Bogut:Festus.Ezeli",1,-0.381774443956255,67.9289777899565,0.564934859814826
"313","Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-0.278267403946812,67.9289777899565,0.564934859814826
"314","Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.036438351292364,67.9289777899565,0.564934859814826
"315","Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-0.460539856006,67.9289777899565,0.564934859814826
"316","Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-0.010912298742757,67.9289777899565,0.564934859814826
"317","Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.0955202093531364,67.9289777899565,0.564934859814826
"318","Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-0.176634529637685,67.9289777899565,0.564934859814826
"319","Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,0.0110574990393872,67.9289777899565,0.564934859814826
"320","Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.192160400285746,67.9289777899565,0.564934859814826
"321","Klay.Thompson:Leandro.Barbosa:Anderson.Varejao",1,-0.710015650823172,67.9289777899565,0.564934859814826
"322","Klay.Thompson:Leandro.Barbosa:Jason.Thompson",1,-0.0515430641866466,67.9289777899565,0.564934859814826
"323","Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-0.166061781014087,67.9289777899565,0.564934859814826
"324","Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,0.240204713760991,67.9289777899565,0.564934859814826
"325","Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.0168176248743424,67.9289777899565,0.564934859814826
"326","Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.0924870248000086,67.9289777899565,0.564934859814826
"327","Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-0.0528216180306207,67.9289777899565,0.564934859814826
"328","Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.153195644241672,67.9289777899565,0.564934859814826
"329","Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-0.108981517383096,67.9289777899565,0.564934859814826
"330","Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.0216791802789344,67.9289777899565,0.564934859814826
"331","Klay.Thompson:Marreese.Speights:James.Michael.McAdoo",1,-0.049889716528056,67.9289777899565,0.564934859814826
"332","Klay.Thompson:Marreese.Speights:Anderson.Varejao",1,0.0301505195931514,67.9289777899565,0.564934859814826
"333","Klay.Thompson:Marreese.Speights:Jason.Thompson",1,-0.0841904691919325,67.9289777899565,0.564934859814826
"334","Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.0679888623584721,67.9289777899565,0.564934859814826
"335","Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo",1,0.0202888730784574,67.9289777899565,0.564934859814826
"336","Klay.Thompson:Festus.Ezeli:Jason.Thompson",1,-0.181048983690869,67.9289777899565,0.564934859814826
"337","Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.00249076682927386,67.9289777899565,0.564934859814826
"338","Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.0777536196916891,67.9289777899565,0.564934859814826
"339","Klay.Thompson:Ian.Clark:Jason.Thompson",1,0.00262850268331538,67.9289777899565,0.564934859814826
"340","Klay.Thompson:James.Michael.McAdoo:Anderson.Varejao",1,0.141440163488909,67.9289777899565,0.564934859814826
"341","Klay.Thompson:James.Michael.McAdoo:Jason.Thompson",1,0.0885858391330602,67.9289777899565,0.564934859814826
"342","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,0.0492554138400331,67.9289777899565,0.564934859814826
"343","Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-0.287956778800598,67.9289777899565,0.564934859814826
"344","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.148603895211168,67.9289777899565,0.564934859814826
"345","Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.184661220162917,67.9289777899565,0.564934859814826
"346","Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.0719295983421588,67.9289777899565,0.564934859814826
"347","Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.29656915528413,67.9289777899565,0.564934859814826
"348","Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.0504422371841359,67.9289777899565,0.564934859814826
"349","Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.0848072878823338,67.9289777899565,0.564934859814826
"350","Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.364305772744651,67.9289777899565,0.564934859814826
"351","Harrison.Barnes:Andre.Iguodala:Jason.Thompson",1,0.111448501592551,67.9289777899565,0.564934859814826
"352","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,0.126329176177057,67.9289777899565,0.564934859814826
"353","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.101959287033216,67.9289777899565,0.564934859814826
"354","Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.252767941814855,67.9289777899565,0.564934859814826
"355","Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.096098060790577,67.9289777899565,0.564934859814826
"356","Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.235564476399818,67.9289777899565,0.564934859814826
"357","Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.0910401870665944,67.9289777899565,0.564934859814826
"358","Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.136596519416272,67.9289777899565,0.564934859814826
"359","Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.0667775488135244,67.9289777899565,0.564934859814826
"360","Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.00599566714654485,67.9289777899565,0.564934859814826
"361","Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.139614787980748,67.9289777899565,0.564934859814826
"362","Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-0.30181049303806,67.9289777899565,0.564934859814826
"363","Harrison.Barnes:Andrew.Bogut:Marreese.Speights",1,-0.281481911694283,67.9289777899565,0.564934859814826
"364","Harrison.Barnes:Andrew.Bogut:Festus.Ezeli",1,-0.0137673677618886,67.9289777899565,0.564934859814826
"365","Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.115448955875175,67.9289777899565,0.564934859814826
"366","Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0528196492460671,67.9289777899565,0.564934859814826
"367","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0400082582698979,67.9289777899565,0.564934859814826
"368","Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.0519714930059662,67.9289777899565,0.564934859814826
"369","Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,0.00285194884119601,67.9289777899565,0.564934859814826
"370","Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.064435255909724,67.9289777899565,0.564934859814826
"371","Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.142460680504469,67.9289777899565,0.564934859814826
"372","Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.287041809105425,67.9289777899565,0.564934859814826
"373","Harrison.Barnes:Leandro.Barbosa:Jason.Thompson",1,0.255826738147841,67.9289777899565,0.564934859814826
"374","Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.214858958804112,67.9289777899565,0.564934859814826
"375","Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.253130616144432,67.9289777899565,0.564934859814826
"376","Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.0553047199152171,67.9289777899565,0.564934859814826
"377","Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.0148997725306781,67.9289777899565,0.564934859814826
"378","Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.0933472037226466,67.9289777899565,0.564934859814826
"379","Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.0630472845210728,67.9289777899565,0.564934859814826
"380","Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.0830333532797365,67.9289777899565,0.564934859814826
"381","Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-0.18332510419345,67.9289777899565,0.564934859814826
"382","Harrison.Barnes:Marreese.Speights:James.Michael.McAdoo",1,0.263229867858635,67.9289777899565,0.564934859814826
"383","Harrison.Barnes:Marreese.Speights:Anderson.Varejao",1,0.118575606591928,67.9289777899565,0.564934859814826
"384","Harrison.Barnes:Marreese.Speights:Jason.Thompson",1,-0.0337137500473586,67.9289777899565,0.564934859814826
"385","Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,0.0787586161655531,67.9289777899565,0.564934859814826
"386","Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,0.00236054718274492,67.9289777899565,0.564934859814826
"387","Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.0787321931535362,67.9289777899565,0.564934859814826
"388","Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.0545654541734201,67.9289777899565,0.564934859814826
"389","Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.0418954786305443,67.9289777899565,0.564934859814826
"390","Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao",1,0.241598571830817,67.9289777899565,0.564934859814826
"391","Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.169531209616122,67.9289777899565,0.564934859814826
"392","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,0.0644955870682997,67.9289777899565,0.564934859814826
"393","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.111383395761214,67.9289777899565,0.564934859814826
"394","Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.15069864662975,67.9289777899565,0.564934859814826
"395","Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.153812382916105,67.9289777899565,0.564934859814826
"396","Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.049881604802225,67.9289777899565,0.564934859814826
"397","Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.0887526864413048,67.9289777899565,0.564934859814826
"398","Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.250773866194987,67.9289777899565,0.564934859814826
"399","Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.0308534866173137,67.9289777899565,0.564934859814826
"400","Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.0340430632541585,67.9289777899565,0.564934859814826
"401","Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.070413535128075,67.9289777899565,0.564934859814826
"402","Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.815235210380414,67.9289777899565,0.564934859814826
"403","Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.335634579321459,67.9289777899565,0.564934859814826
"404","Andre.Iguodala:Andrew.Bogut:Festus.Ezeli",1,-0.334457633053741,67.9289777899565,0.564934859814826
"405","Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.0298303686080888,67.9289777899565,0.564934859814826
"406","Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,0.0599110243534496,67.9289777899565,0.564934859814826
"407","Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.416475509688588,67.9289777899565,0.564934859814826
"408","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.11917579157215,67.9289777899565,0.564934859814826
"409","Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.0661385507377826,67.9289777899565,0.564934859814826
"410","Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.123971721046915,67.9289777899565,0.564934859814826
"411","Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.0297951212977684,67.9289777899565,0.564934859814826
"412","Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-0.144750556333025,67.9289777899565,0.564934859814826
"413","Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-0.021051200308826,67.9289777899565,0.564934859814826
"414","Andre.Iguodala:Leandro.Barbosa:Jason.Thompson",1,0.0632253612963715,67.9289777899565,0.564934859814826
"415","Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.271479426492567,67.9289777899565,0.564934859814826
"416","Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-0.230160435984134,67.9289777899565,0.564934859814826
"417","Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.133922914160236,67.9289777899565,0.564934859814826
"418","Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo",1,-0.0524294516144682,67.9289777899565,0.564934859814826
"419","Andre.Iguodala:Brandon.Rush:Anderson.Varejao",1,0.16754649359239,67.9289777899565,0.564934859814826
"420","Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-0.109076068164832,67.9289777899565,0.564934859814826
"421","Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.0433167108734457,67.9289777899565,0.564934859814826
"422","Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.0514872643898987,67.9289777899565,0.564934859814826
"423","Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo",1,-0.166076149860811,67.9289777899565,0.564934859814826
"424","Andre.Iguodala:Marreese.Speights:Jason.Thompson",1,-0.304356807065524,67.9289777899565,0.564934859814826
"425","Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.164959194221132,67.9289777899565,0.564934859814826
"426","Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.50378445177475,67.9289777899565,0.564934859814826
"427","Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.662549331774454,67.9289777899565,0.564934859814826
"428","Andre.Iguodala:Festus.Ezeli:Jason.Thompson",1,-0.122063183377428,67.9289777899565,0.564934859814826
"429","Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.0141251698913036,67.9289777899565,0.564934859814826
"430","Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.251288904587736,67.9289777899565,0.564934859814826
"431","Andre.Iguodala:James.Michael.McAdoo:Anderson.Varejao",1,0.168489333256438,67.9289777899565,0.564934859814826
"432","Andre.Iguodala:James.Michael.McAdoo:Jason.Thompson",1,-0.336426799670293,67.9289777899565,0.564934859814826
"433","Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.0827159842265048,67.9289777899565,0.564934859814826
"434","Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.538217750202538,67.9289777899565,0.564934859814826
"435","Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.141698492676548,67.9289777899565,0.564934859814826
"436","Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.24513687741381,67.9289777899565,0.564934859814826
"437","Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.0227468304459389,67.9289777899565,0.564934859814826
"438","Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.0149342698798689,67.9289777899565,0.564934859814826
"439","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.122927454408178,67.9289777899565,0.564934859814826
"440","Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.116176871931833,67.9289777899565,0.564934859814826
"441","Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.0897490900813768,67.9289777899565,0.564934859814826
"442","Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.0843270908320192,67.9289777899565,0.564934859814826
"443","Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.099888668928828,67.9289777899565,0.564934859814826
"444","Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.243499188194865,67.9289777899565,0.564934859814826
"445","Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.00926205707808955,67.9289777899565,0.564934859814826
"446","Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.195982649180978,67.9289777899565,0.564934859814826
"447","Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.0182924206101102,67.9289777899565,0.564934859814826
"448","Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.0971866136684568,67.9289777899565,0.564934859814826
"449","Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,0.0247413591390777,67.9289777899565,0.564934859814826
"450","Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.0315968170886595,67.9289777899565,0.564934859814826
"451","Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.0314968066888728,67.9289777899565,0.564934859814826
"452","Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.0674982086190746,67.9289777899565,0.564934859814826
"453","Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.098860964354512,67.9289777899565,0.564934859814826
"454","Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.0453702229001254,67.9289777899565,0.564934859814826
"455","Shaun.Livingston:Marreese.Speights:Anderson.Varejao",1,0.119481186929349,67.9289777899565,0.564934859814826
"456","Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0112225038696333,67.9289777899565,0.564934859814826
"457","Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.0907876726734251,67.9289777899565,0.564934859814826
"458","Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-0.173010839976512,67.9289777899565,0.564934859814826
"459","Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.0495884137783047,67.9289777899565,0.564934859814826
"460","Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,0.0362494242095183,67.9289777899565,0.564934859814826
"461","Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.0596354771882881,67.9289777899565,0.564934859814826
"462","Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.00618268322088216,67.9289777899565,0.564934859814826
"463","Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao",1,-0.342154500213397,67.9289777899565,0.564934859814826
"464","Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson",1,0.0733044484964401,67.9289777899565,0.564934859814826
"465","Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.127113111273029,67.9289777899565,0.564934859814826
"466","Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.30863369067929,67.9289777899565,0.564934859814826
"467","Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0147156878901503,67.9289777899565,0.564934859814826
"468","Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.424836033003688,67.9289777899565,0.564934859814826
"469","Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.088235484564793,67.9289777899565,0.564934859814826
"470","Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.0997571273951249,67.9289777899565,0.564934859814826
"471","Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,8.00470626265433e-06,67.9289777899565,0.564934859814826
"472","Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0650054495154547,67.9289777899565,0.564934859814826
"473","Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.00198191032028992,67.9289777899565,0.564934859814826
"474","Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0315141513109745,67.9289777899565,0.564934859814826
"475","Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.743038339573816,67.9289777899565,0.564934859814826
"476","Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.0982074120394147,67.9289777899565,0.564934859814826
"477","Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.0745548929017484,67.9289777899565,0.564934859814826
"478","Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.0497960151771063,67.9289777899565,0.564934859814826
"479","Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.00434165434244348,67.9289777899565,0.564934859814826
"480","Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.235009958544939,67.9289777899565,0.564934859814826
"481","Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.161377746525688,67.9289777899565,0.564934859814826
"482","Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.145872409690345,67.9289777899565,0.564934859814826
"483","Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.000856520066191234,67.9289777899565,0.564934859814826
"484","Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.170834286915135,67.9289777899565,0.564934859814826
"485","Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,-0.123026175361658,67.9289777899565,0.564934859814826
"486","Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,0.0261883498531447,67.9289777899565,0.564934859814826
"487","Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.303102263282884,67.9289777899565,0.564934859814826
"488","Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.0239244316457874,67.9289777899565,0.564934859814826
"489","Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.0955128421910237,67.9289777899565,0.564934859814826
"490","Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.108555872547528,67.9289777899565,0.564934859814826
"491","Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.17929314025366,67.9289777899565,0.564934859814826
"492","Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.0774163479655881,67.9289777899565,0.564934859814826
"493","Leandro.Barbosa:James.Michael.McAdoo:Jason.Thompson",1,-0.455018500740121,67.9289777899565,0.564934859814826
"494","Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.0792533147112873,67.9289777899565,0.564934859814826
"495","Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.0382956001691151,67.9289777899565,0.564934859814826
"496","Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.0847585903720216,67.9289777899565,0.564934859814826
"497","Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.074549990046042,67.9289777899565,0.564934859814826
"498","Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.231585307033067,67.9289777899565,0.564934859814826
"499","Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.024381794157719,67.9289777899565,0.564934859814826
"500","Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,-0.0728386505154561,67.9289777899565,0.564934859814826
"501","Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.146540940473601,67.9289777899565,0.564934859814826
"502","Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.155570606353285,67.9289777899565,0.564934859814826
"503","Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.0637324230167416,67.9289777899565,0.564934859814826
"504","Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.147755040882826,67.9289777899565,0.564934859814826
"505","Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.085323787382471,67.9289777899565,0.564934859814826
"506","Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.22155847214893,67.9289777899565,0.564934859814826
"507","Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.105445590675862,67.9289777899565,0.564934859814826
"508","Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.127788048391136,67.9289777899565,0.564934859814826
"509","Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.179478919537756,67.9289777899565,0.564934859814826
"510","Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.0389899098848069,67.9289777899565,0.564934859814826
"511","Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.140779237272973,67.9289777899565,0.564934859814826
"512","Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00526904517940673,67.9289777899565,0.564934859814826
"513","Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.0371015827678268,67.9289777899565,0.564934859814826
"514","Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.0733305954107021,67.9289777899565,0.564934859814826
"515","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes",1,3.84405592921796,67.9289777899565,0.564934859814826
"516","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala",1,3.35020090196168,67.9289777899565,0.564934859814826
"517","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston",1,0.477388337220266,67.9289777899565,0.564934859814826
"518","Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut",1,5.65757611574529,67.9289777899565,0.564934859814826
"519","Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa",1,-0.419782967002004,67.9289777899565,0.564934859814826
"520","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush",1,1.37825851854663,67.9289777899565,0.564934859814826
"521","Draymond.Green:Stephen.Curry:Klay.Thompson:Marreese.Speights",1,-0.138974090109331,67.9289777899565,0.564934859814826
"522","Draymond.Green:Stephen.Curry:Klay.Thompson:Festus.Ezeli",1,1.89215647489196,67.9289777899565,0.564934859814826
"523","Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark",1,-0.505347159315427,67.9289777899565,0.564934859814826
"524","Draymond.Green:Stephen.Curry:Klay.Thompson:James.Michael.McAdoo",1,-0.69575732255068,67.9289777899565,0.564934859814826
"525","Draymond.Green:Stephen.Curry:Klay.Thompson:Anderson.Varejao",1,-0.852859471112897,67.9289777899565,0.564934859814826
"526","Draymond.Green:Stephen.Curry:Klay.Thompson:Jason.Thompson",1,-0.824755568898312,67.9289777899565,0.564934859814826
"527","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala",1,3.09739153172293,67.9289777899565,0.564934859814826
"528","Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston",1,0.263415102781944,67.9289777899565,0.564934859814826
"529","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut",1,2.85607583901488,67.9289777899565,0.564934859814826
"530","Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa",1,-0.351918749662594,67.9289777899565,0.564934859814826
"531","Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush",1,-0.248302351503125,67.9289777899565,0.564934859814826
"532","Draymond.Green:Stephen.Curry:Harrison.Barnes:Marreese.Speights",1,-0.694273745577236,67.9289777899565,0.564934859814826
"533","Draymond.Green:Stephen.Curry:Harrison.Barnes:Festus.Ezeli",1,-0.28525175228662,67.9289777899565,0.564934859814826
"534","Draymond.Green:Stephen.Curry:Harrison.Barnes:Ian.Clark",1,-0.125066158190439,67.9289777899565,0.564934859814826
"535","Draymond.Green:Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo",1,-0.724156672621404,67.9289777899565,0.564934859814826
"536","Draymond.Green:Stephen.Curry:Harrison.Barnes:Anderson.Varejao",1,-1.274828794746,67.9289777899565,0.564934859814826
"537","Draymond.Green:Stephen.Curry:Harrison.Barnes:Jason.Thompson",1,-0.997441794931381,67.9289777899565,0.564934859814826
"538","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston",1,0.284391469997294,67.9289777899565,0.564934859814826
"539","Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut",1,0.680318716817731,67.9289777899565,0.564934859814826
"540","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa",1,-0.0815355472200236,67.9289777899565,0.564934859814826
"541","Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush",1,-0.683000645004441,67.9289777899565,0.564934859814826
"542","Draymond.Green:Stephen.Curry:Andre.Iguodala:Marreese.Speights",1,0.467418734865105,67.9289777899565,0.564934859814826
"543","Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli",1,2.88887533643511,67.9289777899565,0.564934859814826
"544","Draymond.Green:Stephen.Curry:Andre.Iguodala:Ian.Clark",1,-0.500502419435198,67.9289777899565,0.564934859814826
"545","Draymond.Green:Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo",1,-0.594431896988762,67.9289777899565,0.564934859814826
"546","Draymond.Green:Stephen.Curry:Andre.Iguodala:Anderson.Varejao",1,-0.188767242283907,67.9289777899565,0.564934859814826
"547","Draymond.Green:Stephen.Curry:Andre.Iguodala:Jason.Thompson",1,-0.257848423461235,67.9289777899565,0.564934859814826
"548","Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut",1,0.441500892203069,67.9289777899565,0.564934859814826
"549","Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa",1,0.355425916245566,67.9289777899565,0.564934859814826
"550","Draymond.Green:Stephen.Curry:Shaun.Livingston:Brandon.Rush",1,0.000739414879943471,67.9289777899565,0.564934859814826
"551","Draymond.Green:Stephen.Curry:Shaun.Livingston:Marreese.Speights",1,0.816114632057931,67.9289777899565,0.564934859814826
"552","Draymond.Green:Stephen.Curry:Shaun.Livingston:Festus.Ezeli",1,1.49619002750253,67.9289777899565,0.564934859814826
"553","Draymond.Green:Stephen.Curry:Shaun.Livingston:Ian.Clark",1,0.384827359849224,67.9289777899565,0.564934859814826
"554","Draymond.Green:Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo",1,-0.0495026470348875,67.9289777899565,0.564934859814826
"555","Draymond.Green:Stephen.Curry:Shaun.Livingston:Anderson.Varejao",1,0.146811880455445,67.9289777899565,0.564934859814826
"556","Draymond.Green:Stephen.Curry:Shaun.Livingston:Jason.Thompson",1,-0.0438512484825368,67.9289777899565,0.564934859814826
"557","Draymond.Green:Stephen.Curry:Andrew.Bogut:Leandro.Barbosa",1,-0.389704852902907,67.9289777899565,0.564934859814826
"558","Draymond.Green:Stephen.Curry:Andrew.Bogut:Brandon.Rush",1,1.01069808215826,67.9289777899565,0.564934859814826
"559","Draymond.Green:Stephen.Curry:Andrew.Bogut:Ian.Clark",1,-1.18241437178262,67.9289777899565,0.564934859814826
"560","Draymond.Green:Stephen.Curry:Andrew.Bogut:Jason.Thompson",1,-1.3020401805364,67.9289777899565,0.564934859814826
"561","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush",1,-0.260979008803064,67.9289777899565,0.564934859814826
"562","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Marreese.Speights",1,1.30172111782648,67.9289777899565,0.564934859814826
"563","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Festus.Ezeli",1,-0.140171886738793,67.9289777899565,0.564934859814826
"564","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Ian.Clark",1,0.0492511104319432,67.9289777899565,0.564934859814826
"565","Draymond.Green:Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo",1,-0.119062875633774,67.9289777899565,0.564934859814826
"566","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Anderson.Varejao",1,0.0350237469714948,67.9289777899565,0.564934859814826
"567","Draymond.Green:Stephen.Curry:Brandon.Rush:Marreese.Speights",1,-0.272832755287017,67.9289777899565,0.564934859814826
"568","Draymond.Green:Stephen.Curry:Brandon.Rush:Festus.Ezeli",1,-0.0845814547405549,67.9289777899565,0.564934859814826
"569","Draymond.Green:Stephen.Curry:Brandon.Rush:Ian.Clark",1,-0.379477135143972,67.9289777899565,0.564934859814826
"570","Draymond.Green:Stephen.Curry:Brandon.Rush:James.Michael.McAdoo",1,-0.0139412616015315,67.9289777899565,0.564934859814826
"571","Draymond.Green:Stephen.Curry:Brandon.Rush:Anderson.Varejao",1,-0.963481812712392,67.9289777899565,0.564934859814826
"572","Draymond.Green:Stephen.Curry:Brandon.Rush:Jason.Thompson",1,-0.449229642883853,67.9289777899565,0.564934859814826
"573","Draymond.Green:Stephen.Curry:Marreese.Speights:Ian.Clark",1,-0.51008619411154,67.9289777899565,0.564934859814826
"574","Draymond.Green:Stephen.Curry:Marreese.Speights:James.Michael.McAdoo",1,-0.322640551914805,67.9289777899565,0.564934859814826
"575","Draymond.Green:Stephen.Curry:Festus.Ezeli:Ian.Clark",1,-0.226903480251836,67.9289777899565,0.564934859814826
"576","Draymond.Green:Stephen.Curry:Festus.Ezeli:James.Michael.McAdoo",1,-0.19747757477046,67.9289777899565,0.564934859814826
"577","Draymond.Green:Stephen.Curry:Festus.Ezeli:Anderson.Varejao",1,-0.662916678686735,67.9289777899565,0.564934859814826
"578","Draymond.Green:Stephen.Curry:Ian.Clark:James.Michael.McAdoo",1,0.333363182944889,67.9289777899565,0.564934859814826
"579","Draymond.Green:Stephen.Curry:Ian.Clark:Anderson.Varejao",1,-0.0148342529762266,67.9289777899565,0.564934859814826
"580","Draymond.Green:Stephen.Curry:Ian.Clark:Jason.Thompson",1,-0.222161958459062,67.9289777899565,0.564934859814826
"581","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,2.08094602814376,67.9289777899565,0.564934859814826
"582","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,0.452099408936698,67.9289777899565,0.564934859814826
"583","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,2.87909326630312,67.9289777899565,0.564934859814826
"584","Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-0.0529848033082343,67.9289777899565,0.564934859814826
"585","Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,0.376405496183264,67.9289777899565,0.564934859814826
"586","Draymond.Green:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.230688756355489,67.9289777899565,0.564934859814826
"587","Draymond.Green:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-0.408335519156074,67.9289777899565,0.564934859814826
"588","Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-0.358687645646145,67.9289777899565,0.564934859814826
"589","Draymond.Green:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-1.18300358600453,67.9289777899565,0.564934859814826
"590","Draymond.Green:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-0.51115817558142,67.9289777899565,0.564934859814826
"591","Draymond.Green:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.997439159247664,67.9289777899565,0.564934859814826
"592","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-0.336357343653554,67.9289777899565,0.564934859814826
"593","Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,1.17101798895768,67.9289777899565,0.564934859814826
"594","Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-0.608981423742904,67.9289777899565,0.564934859814826
"595","Draymond.Green:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,0.151209479943958,67.9289777899565,0.564934859814826
"596","Draymond.Green:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,0.0565840613790687,67.9289777899565,0.564934859814826
"597","Draymond.Green:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.51105969126177,67.9289777899565,0.564934859814826
"598","Draymond.Green:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-0.475164175253819,67.9289777899565,0.564934859814826
"599","Draymond.Green:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.541712484777712,67.9289777899565,0.564934859814826
"600","Draymond.Green:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-0.457222782283518,67.9289777899565,0.564934859814826
"601","Draymond.Green:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-0.375785252890546,67.9289777899565,0.564934859814826
"602","Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-0.126984563319101,67.9289777899565,0.564934859814826
"603","Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,0.00693655690293731,67.9289777899565,0.564934859814826
"604","Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.369098826847512,67.9289777899565,0.564934859814826
"605","Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,0.254326245395871,67.9289777899565,0.564934859814826
"606","Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-0.406111967736938,67.9289777899565,0.564934859814826
"607","Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.0489647256629921,67.9289777899565,0.564934859814826
"608","Draymond.Green:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.132251353260148,67.9289777899565,0.564934859814826
"609","Draymond.Green:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,0.306412714282323,67.9289777899565,0.564934859814826
"610","Draymond.Green:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.0907510736300949,67.9289777899565,0.564934859814826
"611","Draymond.Green:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-0.92539751690916,67.9289777899565,0.564934859814826
"612","Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,0.901888265171834,67.9289777899565,0.564934859814826
"613","Draymond.Green:Klay.Thompson:Andrew.Bogut:Marreese.Speights",1,-0.307638345149485,67.9289777899565,0.564934859814826
"614","Draymond.Green:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-0.632492597705068,67.9289777899565,0.564934859814826
"615","Draymond.Green:Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.264887045774396,67.9289777899565,0.564934859814826
"616","Draymond.Green:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-1.30184500780204,67.9289777899565,0.564934859814826
"617","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-0.226446053497419,67.9289777899565,0.564934859814826
"618","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.170926574097897,67.9289777899565,0.564934859814826
"619","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-0.154872664987028,67.9289777899565,0.564934859814826
"620","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,-0.105235465485897,67.9289777899565,0.564934859814826
"621","Draymond.Green:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.34499748441787,67.9289777899565,0.564934859814826
"622","Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-0.0388002449495006,67.9289777899565,0.564934859814826
"623","Draymond.Green:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,0.599281839505374,67.9289777899565,0.564934859814826
"624","Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.343520775163325,67.9289777899565,0.564934859814826
"625","Draymond.Green:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.387115265969283,67.9289777899565,0.564934859814826
"626","Draymond.Green:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-0.113541892994442,67.9289777899565,0.564934859814826
"627","Draymond.Green:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.896626780902482,67.9289777899565,0.564934859814826
"628","Draymond.Green:Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-0.251878250373617,67.9289777899565,0.564934859814826
"629","Draymond.Green:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.212725927534708,67.9289777899565,0.564934859814826
"630","Draymond.Green:Klay.Thompson:Marreese.Speights:James.Michael.McAdoo",1,0.0129703458130833,67.9289777899565,0.564934859814826
"631","Draymond.Green:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.34759837059926,67.9289777899565,0.564934859814826
"632","Draymond.Green:Klay.Thompson:Festus.Ezeli:Jason.Thompson",1,-0.0968385237984817,67.9289777899565,0.564934859814826
"633","Draymond.Green:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.121961455495915,67.9289777899565,0.564934859814826
"634","Draymond.Green:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.0137285533210693,67.9289777899565,0.564934859814826
"635","Draymond.Green:Klay.Thompson:Ian.Clark:Jason.Thompson",1,0.0452900102850102,67.9289777899565,0.564934859814826
"636","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.220761704015233,67.9289777899565,0.564934859814826
"637","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-2.13728454148879,67.9289777899565,0.564934859814826
"638","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.600455771697337,67.9289777899565,0.564934859814826
"639","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.228666762335847,67.9289777899565,0.564934859814826
"640","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.260356635665845,67.9289777899565,0.564934859814826
"641","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.88689845843299,67.9289777899565,0.564934859814826
"642","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.0128280656758806,67.9289777899565,0.564934859814826
"643","Draymond.Green:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.496018983113312,67.9289777899565,0.564934859814826
"644","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.17219631275567,67.9289777899565,0.564934859814826
"645","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.305222400324311,67.9289777899565,0.564934859814826
"646","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.240145110979231,67.9289777899565,0.564934859814826
"647","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,0.465099091417883,67.9289777899565,0.564934859814826
"648","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.270382672825398,67.9289777899565,0.564934859814826
"649","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,0.0491454861224884,67.9289777899565,0.564934859814826
"650","Draymond.Green:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.173823361504577,67.9289777899565,0.564934859814826
"651","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,0.360994470197392,67.9289777899565,0.564934859814826
"652","Draymond.Green:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.414504092315098,67.9289777899565,0.564934859814826
"653","Draymond.Green:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-1.47391243064269,67.9289777899565,0.564934859814826
"654","Draymond.Green:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.254753672487495,67.9289777899565,0.564934859814826
"655","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0119327104488017,67.9289777899565,0.564934859814826
"656","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.340869443691889,67.9289777899565,0.564934859814826
"657","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.0304822664930067,67.9289777899565,0.564934859814826
"658","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.183883772676105,67.9289777899565,0.564934859814826
"659","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.0948576166363055,67.9289777899565,0.564934859814826
"660","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.78366018842508,67.9289777899565,0.564934859814826
"661","Draymond.Green:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-1.59133732319,67.9289777899565,0.564934859814826
"662","Draymond.Green:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.122810137177442,67.9289777899565,0.564934859814826
"663","Draymond.Green:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,0.00733428892581173,67.9289777899565,0.564934859814826
"664","Draymond.Green:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.129217241876059,67.9289777899565,0.564934859814826
"665","Draymond.Green:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-0.664901636337262,67.9289777899565,0.564934859814826
"666","Draymond.Green:Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,-0.0339519158523453,67.9289777899565,0.564934859814826
"667","Draymond.Green:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,-0.197451528844278,67.9289777899565,0.564934859814826
"668","Draymond.Green:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.278526749270391,67.9289777899565,0.564934859814826
"669","Draymond.Green:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.502905035633313,67.9289777899565,0.564934859814826
"670","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.562501259646626,67.9289777899565,0.564934859814826
"671","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.117779645025704,67.9289777899565,0.564934859814826
"672","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.0614702979578331,67.9289777899565,0.564934859814826
"673","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.654155491910361,67.9289777899565,0.564934859814826
"674","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,1.02419474750111,67.9289777899565,0.564934859814826
"675","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.0641980258386484,67.9289777899565,0.564934859814826
"676","Draymond.Green:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.297484024941599,67.9289777899565,0.564934859814826
"677","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.0482476101225359,67.9289777899565,0.564934859814826
"678","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.0900435527390211,67.9289777899565,0.564934859814826
"679","Draymond.Green:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.177157531064327,67.9289777899565,0.564934859814826
"680","Draymond.Green:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-2.10693676294767,67.9289777899565,0.564934859814826
"681","Draymond.Green:Andre.Iguodala:Andrew.Bogut:Festus.Ezeli",1,-0.335233233492034,67.9289777899565,0.564934859814826
"682","Draymond.Green:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.44344363702383,67.9289777899565,0.564934859814826
"683","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.760868394256573,67.9289777899565,0.564934859814826
"684","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.976220848593644,67.9289777899565,0.564934859814826
"685","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.0980517430293968,67.9289777899565,0.564934859814826
"686","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.133381210654514,67.9289777899565,0.564934859814826
"687","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-0.261360557260551,67.9289777899565,0.564934859814826
"688","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,0.458908804251807,67.9289777899565,0.564934859814826
"689","Draymond.Green:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.199126433622153,67.9289777899565,0.564934859814826
"690","Draymond.Green:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-1.2405978617986,67.9289777899565,0.564934859814826
"691","Draymond.Green:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.11944491367307,67.9289777899565,0.564934859814826
"692","Draymond.Green:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-0.000104642459492251,67.9289777899565,0.564934859814826
"693","Draymond.Green:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.430407403218658,67.9289777899565,0.564934859814826
"694","Draymond.Green:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.0936948809242551,67.9289777899565,0.564934859814826
"695","Draymond.Green:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.286112076822454,67.9289777899565,0.564934859814826
"696","Draymond.Green:Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.662656357645948,67.9289777899565,0.564934859814826
"697","Draymond.Green:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.067915540382779,67.9289777899565,0.564934859814826
"698","Draymond.Green:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,0.090761373296479,67.9289777899565,0.564934859814826
"699","Draymond.Green:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.203792630935825,67.9289777899565,0.564934859814826
"700","Draymond.Green:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-1.60296147597801,67.9289777899565,0.564934859814826
"701","Draymond.Green:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.334840634775306,67.9289777899565,0.564934859814826
"702","Draymond.Green:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.205356514927624,67.9289777899565,0.564934859814826
"703","Draymond.Green:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.264650224992843,67.9289777899565,0.564934859814826
"704","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.0345594871489161,67.9289777899565,0.564934859814826
"705","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.579413914078671,67.9289777899565,0.564934859814826
"706","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.230191987000444,67.9289777899565,0.564934859814826
"707","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,0.120135723069135,67.9289777899565,0.564934859814826
"708","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.220443754537871,67.9289777899565,0.564934859814826
"709","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.0364115848642214,67.9289777899565,0.564934859814826
"710","Draymond.Green:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.269562607121224,67.9289777899565,0.564934859814826
"711","Draymond.Green:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.510209806103882,67.9289777899565,0.564934859814826
"712","Draymond.Green:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.0558034486589909,67.9289777899565,0.564934859814826
"713","Draymond.Green:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.77795850287471,67.9289777899565,0.564934859814826
"714","Draymond.Green:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.341873836090214,67.9289777899565,0.564934859814826
"715","Draymond.Green:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,0.331295804835035,67.9289777899565,0.564934859814826
"716","Draymond.Green:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.268968255015076,67.9289777899565,0.564934859814826
"717","Draymond.Green:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.233681438711979,67.9289777899565,0.564934859814826
"718","Draymond.Green:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.0970332528139561,67.9289777899565,0.564934859814826
"719","Draymond.Green:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.141844015277865,67.9289777899565,0.564934859814826
"720","Draymond.Green:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.256287193306401,67.9289777899565,0.564934859814826
"721","Draymond.Green:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.26652713846524,67.9289777899565,0.564934859814826
"722","Draymond.Green:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.225834048821471,67.9289777899565,0.564934859814826
"723","Draymond.Green:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.528850460408996,67.9289777899565,0.564934859814826
"724","Draymond.Green:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.265773737145574,67.9289777899565,0.564934859814826
"725","Draymond.Green:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0849526359657998,67.9289777899565,0.564934859814826
"726","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.00462583865321703,67.9289777899565,0.564934859814826
"727","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.0951330180659143,67.9289777899565,0.564934859814826
"728","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.391121794082745,67.9289777899565,0.564934859814826
"729","Draymond.Green:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.103161038745655,67.9289777899565,0.564934859814826
"730","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.616165018339027,67.9289777899565,0.564934859814826
"731","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.133623422913211,67.9289777899565,0.564934859814826
"732","Draymond.Green:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.53990209723746,67.9289777899565,0.564934859814826
"733","Draymond.Green:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.214222112622235,67.9289777899565,0.564934859814826
"734","Draymond.Green:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.139330589704064,67.9289777899565,0.564934859814826
"735","Draymond.Green:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.134011469549932,67.9289777899565,0.564934859814826
"736","Draymond.Green:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.205273733570744,67.9289777899565,0.564934859814826
"737","Draymond.Green:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0607387807925344,67.9289777899565,0.564934859814826
"738","Draymond.Green:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.141757907117023,67.9289777899565,0.564934859814826
"739","Draymond.Green:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.269088068998098,67.9289777899565,0.564934859814826
"740","Draymond.Green:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.206844261786455,67.9289777899565,0.564934859814826
"741","Draymond.Green:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.134506542747721,67.9289777899565,0.564934859814826
"742","Draymond.Green:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.107893584235198,67.9289777899565,0.564934859814826
"743","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,1.5938836304865,67.9289777899565,0.564934859814826
"744","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,0.116069360194659,67.9289777899565,0.564934859814826
"745","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,2.16241705799542,67.9289777899565,0.564934859814826
"746","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-0.0880247312578473,67.9289777899565,0.564934859814826
"747","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-0.0481896747498308,67.9289777899565,0.564934859814826
"748","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.570498742172654,67.9289777899565,0.564934859814826
"749","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-0.283341926671217,67.9289777899565,0.564934859814826
"750","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-0.0536612020681665,67.9289777899565,0.564934859814826
"751","Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-0.717237735211421,67.9289777899565,0.564934859814826
"752","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-0.549177652813571,67.9289777899565,0.564934859814826
"753","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.165555867548934,67.9289777899565,0.564934859814826
"754","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-0.529879873142496,67.9289777899565,0.564934859814826
"755","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,1.08418487778485,67.9289777899565,0.564934859814826
"756","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-0.692546835012611,67.9289777899565,0.564934859814826
"757","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-0.274343323431399,67.9289777899565,0.564934859814826
"758","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-0.728926965926508,67.9289777899565,0.564934859814826
"759","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.28203256568228,67.9289777899565,0.564934859814826
"760","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-0.716463721671038,67.9289777899565,0.564934859814826
"761","Stephen.Curry:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.353051434614313,67.9289777899565,0.564934859814826
"762","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-0.705879483407793,67.9289777899565,0.564934859814826
"763","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-0.646853794042984,67.9289777899565,0.564934859814826
"764","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,0.0999170147847844,67.9289777899565,0.564934859814826
"765","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.348473520603813,67.9289777899565,0.564934859814826
"766","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.141710349834676,67.9289777899565,0.564934859814826
"767","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-0.0575818566472611,67.9289777899565,0.564934859814826
"768","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-0.501025865564374,67.9289777899565,0.564934859814826
"769","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,0.0350440065922056,67.9289777899565,0.564934859814826
"770","Stephen.Curry:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.0363953645302729,67.9289777899565,0.564934859814826
"771","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-0.0958917826948665,67.9289777899565,0.564934859814826
"772","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.21793684101067,67.9289777899565,0.564934859814826
"773","Stephen.Curry:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-0.939107480708435,67.9289777899565,0.564934859814826
"774","Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,1.56411799133285,67.9289777899565,0.564934859814826
"775","Stephen.Curry:Klay.Thompson:Andrew.Bogut:Festus.Ezeli",1,-0.383602289460545,67.9289777899565,0.564934859814826
"776","Stephen.Curry:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-1.20755054772393,67.9289777899565,0.564934859814826
"777","Stephen.Curry:Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.694637658470247,67.9289777899565,0.564934859814826
"778","Stephen.Curry:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-0.46245490145724,67.9289777899565,0.564934859814826
"779","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,0.0798971491438376,67.9289777899565,0.564934859814826
"780","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.241894830122071,67.9289777899565,0.564934859814826
"781","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-0.321688051818765,67.9289777899565,0.564934859814826
"782","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,0.147441741894283,67.9289777899565,0.564934859814826
"783","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.272745926328477,67.9289777899565,0.564934859814826
"784","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Jason.Thompson",1,0.0236474105093029,67.9289777899565,0.564934859814826
"785","Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-0.243516294521659,67.9289777899565,0.564934859814826
"786","Stephen.Curry:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,0.819965383454869,67.9289777899565,0.564934859814826
"787","Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.164466988445805,67.9289777899565,0.564934859814826
"788","Stephen.Curry:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.133128935787562,67.9289777899565,0.564934859814826
"789","Stephen.Curry:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-0.286338340417884,67.9289777899565,0.564934859814826
"790","Stephen.Curry:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.269444248472351,67.9289777899565,0.564934859814826
"791","Stephen.Curry:Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-0.53658782002551,67.9289777899565,0.564934859814826
"792","Stephen.Curry:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.221317607678803,67.9289777899565,0.564934859814826
"793","Stephen.Curry:Klay.Thompson:Marreese.Speights:Anderson.Varejao",1,0.0291514100873261,67.9289777899565,0.564934859814826
"794","Stephen.Curry:Klay.Thompson:Marreese.Speights:Jason.Thompson",1,-0.0107660196916728,67.9289777899565,0.564934859814826
"795","Stephen.Curry:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.438794428122799,67.9289777899565,0.564934859814826
"796","Stephen.Curry:Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo",1,-0.0539396606532279,67.9289777899565,0.564934859814826
"797","Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,0.0899169206639718,67.9289777899565,0.564934859814826
"798","Stephen.Curry:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,0.0327473773231747,67.9289777899565,0.564934859814826
"799","Stephen.Curry:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-0.127543978477466,67.9289777899565,0.564934859814826
"800","Stephen.Curry:Klay.Thompson:James.Michael.McAdoo:Anderson.Varejao",1,0.00452832626087591,67.9289777899565,0.564934859814826
"801","Stephen.Curry:Klay.Thompson:James.Michael.McAdoo:Jason.Thompson",1,0.168160062879596,67.9289777899565,0.564934859814826
"802","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.259033144358398,67.9289777899565,0.564934859814826
"803","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-1.06474671369375,67.9289777899565,0.564934859814826
"804","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.379533803512304,67.9289777899565,0.564934859814826
"805","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.221082832968216,67.9289777899565,0.564934859814826
"806","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.450109482922244,67.9289777899565,0.564934859814826
"807","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,0.633318284979773,67.9289777899565,0.564934859814826
"808","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.178798484099419,67.9289777899565,0.564934859814826
"809","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.427317110726082,67.9289777899565,0.564934859814826
"810","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.7126853315003,67.9289777899565,0.564934859814826
"811","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Jason.Thompson",1,0.0678816732880164,67.9289777899565,0.564934859814826
"812","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.59344090636403,67.9289777899565,0.564934859814826
"813","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,0.057367663009762,67.9289777899565,0.564934859814826
"814","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.210367725433954,67.9289777899565,0.564934859814826
"815","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.0537961215565887,67.9289777899565,0.564934859814826
"816","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,0.125887782161796,67.9289777899565,0.564934859814826
"817","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.0611244399693434,67.9289777899565,0.564934859814826
"818","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.407624521342724,67.9289777899565,0.564934859814826
"819","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,0.0266192176427191,67.9289777899565,0.564934859814826
"820","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.0870259440912559,67.9289777899565,0.564934859814826
"821","Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.945901974181193,67.9289777899565,0.564934859814826
"822","Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-0.876034335578457,67.9289777899565,0.564934859814826
"823","Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0539160062593098,67.9289777899565,0.564934859814826
"824","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0096862485024836,67.9289777899565,0.564934859814826
"825","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,0.196686822054472,67.9289777899565,0.564934859814826
"826","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,0.196919918601159,67.9289777899565,0.564934859814826
"827","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.361963981425872,67.9289777899565,0.564934859814826
"828","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.136181326101399,67.9289777899565,0.564934859814826
"829","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.377792207480663,67.9289777899565,0.564934859814826
"830","Stephen.Curry:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.19431648731675,67.9289777899565,0.564934859814826
"831","Stephen.Curry:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.748144062134557,67.9289777899565,0.564934859814826
"832","Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.0931098304402138,67.9289777899565,0.564934859814826
"833","Stephen.Curry:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.0386365569032349,67.9289777899565,0.564934859814826
"834","Stephen.Curry:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,0.00278661901731587,67.9289777899565,0.564934859814826
"835","Stephen.Curry:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.132983290703711,67.9289777899565,0.564934859814826
"836","Stephen.Curry:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.536812112330321,67.9289777899565,0.564934859814826
"837","Stephen.Curry:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,0.0450327012791118,67.9289777899565,0.564934859814826
"838","Stephen.Curry:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,-0.197343973509371,67.9289777899565,0.564934859814826
"839","Stephen.Curry:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.0137979084044128,67.9289777899565,0.564934859814826
"840","Stephen.Curry:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.0969162387226722,67.9289777899565,0.564934859814826
"841","Stephen.Curry:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.274204474394075,67.9289777899565,0.564934859814826
"842","Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.167997774621698,67.9289777899565,0.564934859814826
"843","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.697433052349179,67.9289777899565,0.564934859814826
"844","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.323842456871425,67.9289777899565,0.564934859814826
"845","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.0640835389461687,67.9289777899565,0.564934859814826
"846","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.630425486140778,67.9289777899565,0.564934859814826
"847","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,0.997576006405233,67.9289777899565,0.564934859814826
"848","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,0.0128679743793534,67.9289777899565,0.564934859814826
"849","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.424725121313332,67.9289777899565,0.564934859814826
"850","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.202796829711901,67.9289777899565,0.564934859814826
"851","Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.378714605493336,67.9289777899565,0.564934859814826
"852","Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-1.15131806761415,67.9289777899565,0.564934859814826
"853","Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.993916519445852,67.9289777899565,0.564934859814826
"854","Stephen.Curry:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.253488367382119,67.9289777899565,0.564934859814826
"855","Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.417151249133408,67.9289777899565,0.564934859814826
"856","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.248009491298094,67.9289777899565,0.564934859814826
"857","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.903691085637597,67.9289777899565,0.564934859814826
"858","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,0.197087515753152,67.9289777899565,0.564934859814826
"859","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.29431024590705,67.9289777899565,0.564934859814826
"860","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-0.61153815481481,67.9289777899565,0.564934859814826
"861","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,0.0434316356688405,67.9289777899565,0.564934859814826
"862","Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.293285686870119,67.9289777899565,0.564934859814826
"863","Stephen.Curry:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-0.312244591575884,67.9289777899565,0.564934859814826
"864","Stephen.Curry:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.18010180373281,67.9289777899565,0.564934859814826
"865","Stephen.Curry:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,4.0473919588352e-06,67.9289777899565,0.564934859814826
"866","Stephen.Curry:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-1.21268001217385,67.9289777899565,0.564934859814826
"867","Stephen.Curry:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.0517631406738574,67.9289777899565,0.564934859814826
"868","Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.0395425222502562,67.9289777899565,0.564934859814826
"869","Stephen.Curry:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.0214623482234123,67.9289777899565,0.564934859814826
"870","Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.662231239865074,67.9289777899565,0.564934859814826
"871","Stephen.Curry:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.128521463385233,67.9289777899565,0.564934859814826
"872","Stephen.Curry:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.103548612867546,67.9289777899565,0.564934859814826
"873","Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0128420033817233,67.9289777899565,0.564934859814826
"874","Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.479110725209251,67.9289777899565,0.564934859814826
"875","Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.383395006161823,67.9289777899565,0.564934859814826
"876","Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.129377103778565,67.9289777899565,0.564934859814826
"877","Stephen.Curry:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,0.188744609990497,67.9289777899565,0.564934859814826
"878","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.0387236923155934,67.9289777899565,0.564934859814826
"879","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.868426276384746,67.9289777899565,0.564934859814826
"880","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.321657621361586,67.9289777899565,0.564934859814826
"881","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.00383762273635907,67.9289777899565,0.564934859814826
"882","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.0167861853324851,67.9289777899565,0.564934859814826
"883","Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.0904830323259133,67.9289777899565,0.564934859814826
"884","Stephen.Curry:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.11571849297752,67.9289777899565,0.564934859814826
"885","Stephen.Curry:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.0821302070234083,67.9289777899565,0.564934859814826
"886","Stephen.Curry:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.149939280013919,67.9289777899565,0.564934859814826
"887","Stephen.Curry:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.75198477370151,67.9289777899565,0.564934859814826
"888","Stephen.Curry:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.0239051991844616,67.9289777899565,0.564934859814826
"889","Stephen.Curry:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.150608079624682,67.9289777899565,0.564934859814826
"890","Stephen.Curry:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0177837625057805,67.9289777899565,0.564934859814826
"891","Stephen.Curry:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.0631456596878732,67.9289777899565,0.564934859814826
"892","Stephen.Curry:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.0563049747734624,67.9289777899565,0.564934859814826
"893","Stephen.Curry:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00623272054233488,67.9289777899565,0.564934859814826
"894","Stephen.Curry:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.100995484162523,67.9289777899565,0.564934859814826
"895","Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao",1,-0.342034175425737,67.9289777899565,0.564934859814826
"896","Stephen.Curry:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.125490096435644,67.9289777899565,0.564934859814826
"897","Stephen.Curry:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.256863519168433,67.9289777899565,0.564934859814826
"898","Stephen.Curry:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0649632038684032,67.9289777899565,0.564934859814826
"899","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.121720517755456,67.9289777899565,0.564934859814826
"900","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.172467597938424,67.9289777899565,0.564934859814826
"901","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.0109180965220699,67.9289777899565,0.564934859814826
"902","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0356698662709859,67.9289777899565,0.564934859814826
"903","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.197144952912861,67.9289777899565,0.564934859814826
"904","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,0.0558186178380834,67.9289777899565,0.564934859814826
"905","Stephen.Curry:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.288262216257065,67.9289777899565,0.564934859814826
"906","Stephen.Curry:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.110505661677902,67.9289777899565,0.564934859814826
"907","Stephen.Curry:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.188187272717105,67.9289777899565,0.564934859814826
"908","Stephen.Curry:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.0371523178867889,67.9289777899565,0.564934859814826
"909","Stephen.Curry:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.0789446469333396,67.9289777899565,0.564934859814826
"910","Stephen.Curry:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,0.087674391929709,67.9289777899565,0.564934859814826
"911","Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.342304332125207,67.9289777899565,0.564934859814826
"912","Stephen.Curry:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.031749572266329,67.9289777899565,0.564934859814826
"913","Stephen.Curry:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0604941904062716,67.9289777899565,0.564934859814826
"914","Stephen.Curry:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.0289889745398647,67.9289777899565,0.564934859814826
"915","Stephen.Curry:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0171309618056437,67.9289777899565,0.564934859814826
"916","Stephen.Curry:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.0461965984048165,67.9289777899565,0.564934859814826
"917","Stephen.Curry:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.0871408190967046,67.9289777899565,0.564934859814826
"918","Stephen.Curry:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0251045636193924,67.9289777899565,0.564934859814826
"919","Stephen.Curry:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.00424045522609665,67.9289777899565,0.564934859814826
"920","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,0.263058766608529,67.9289777899565,0.564934859814826
"921","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-0.386262873783423,67.9289777899565,0.564934859814826
"922","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.200548418148277,67.9289777899565,0.564934859814826
"923","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,0.15722969521218,67.9289777899565,0.564934859814826
"924","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,0.215437755302731,67.9289777899565,0.564934859814826
"925","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.947410316968545,67.9289777899565,0.564934859814826
"926","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.167218747863539,67.9289777899565,0.564934859814826
"927","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.288476017754934,67.9289777899565,0.564934859814826
"928","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.131764727781167,67.9289777899565,0.564934859814826
"929","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.0530062281339711,67.9289777899565,0.564934859814826
"930","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.347313439255764,67.9289777899565,0.564934859814826
"931","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.428536158156465,67.9289777899565,0.564934859814826
"932","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.255162608468965,67.9289777899565,0.564934859814826
"933","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.399962011870093,67.9289777899565,0.564934859814826
"934","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.197183538121386,67.9289777899565,0.564934859814826
"935","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.368368084235808,67.9289777899565,0.564934859814826
"936","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.0129829826803496,67.9289777899565,0.564934859814826
"937","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.106120091417576,67.9289777899565,0.564934859814826
"938","Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.237923042259566,67.9289777899565,0.564934859814826
"939","Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-0.318008709066004,67.9289777899565,0.564934859814826
"940","Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Marreese.Speights",1,-0.686321138218949,67.9289777899565,0.564934859814826
"941","Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.283014921931663,67.9289777899565,0.564934859814826
"942","Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0534275236570598,67.9289777899565,0.564934859814826
"943","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.136627865168777,67.9289777899565,0.564934859814826
"944","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.13057484207072,67.9289777899565,0.564934859814826
"945","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.191239723614022,67.9289777899565,0.564934859814826
"946","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.288379217722289,67.9289777899565,0.564934859814826
"947","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-0.813394373258205,67.9289777899565,0.564934859814826
"948","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.709826020156272,67.9289777899565,0.564934859814826
"949","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.806814627937925,67.9289777899565,0.564934859814826
"950","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.235269029684333,67.9289777899565,0.564934859814826
"951","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.0796836899309126,67.9289777899565,0.564934859814826
"952","Klay.Thompson:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.337568640423686,67.9289777899565,0.564934859814826
"953","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.0717098285722189,67.9289777899565,0.564934859814826
"954","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.00790625082988859,67.9289777899565,0.564934859814826
"955","Klay.Thompson:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.257228672550879,67.9289777899565,0.564934859814826
"956","Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-0.184166699752782,67.9289777899565,0.564934859814826
"957","Klay.Thompson:Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,0.159201646790584,67.9289777899565,0.564934859814826
"958","Klay.Thompson:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,0.200449308330928,67.9289777899565,0.564934859814826
"959","Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.0429381637089719,67.9289777899565,0.564934859814826
"960","Klay.Thompson:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.314668215466039,67.9289777899565,0.564934859814826
"961","Klay.Thompson:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.171812220428479,67.9289777899565,0.564934859814826
"962","Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao",1,0.276549849524874,67.9289777899565,0.564934859814826
"963","Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.167922495998696,67.9289777899565,0.564934859814826
"964","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,0.167338731394972,67.9289777899565,0.564934859814826
"965","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.0477980159651679,67.9289777899565,0.564934859814826
"966","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.0117555037180133,67.9289777899565,0.564934859814826
"967","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,0.259951248261629,67.9289777899565,0.564934859814826
"968","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.67657508741092,67.9289777899565,0.564934859814826
"969","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.134959131777254,67.9289777899565,0.564934859814826
"970","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.36063195436613,67.9289777899565,0.564934859814826
"971","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,0.117265551195091,67.9289777899565,0.564934859814826
"972","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.0217658940790472,67.9289777899565,0.564934859814826
"973","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.0868728532398684,67.9289777899565,0.564934859814826
"974","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.548815539683412,67.9289777899565,0.564934859814826
"975","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.403383232425803,67.9289777899565,0.564934859814826
"976","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,0.0713122817094875,67.9289777899565,0.564934859814826
"977","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,0.0163647813965741,67.9289777899565,0.564934859814826
"978","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.416540588917017,67.9289777899565,0.564934859814826
"979","Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,0.0909836418484161,67.9289777899565,0.564934859814826
"980","Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.264486248847945,67.9289777899565,0.564934859814826
"981","Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.539892982524166,67.9289777899565,0.564934859814826
"982","Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.511815881820354,67.9289777899565,0.564934859814826
"983","Klay.Thompson:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,0.170475882722735,67.9289777899565,0.564934859814826
"984","Klay.Thompson:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.0361508251303607,67.9289777899565,0.564934859814826
"985","Klay.Thompson:Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo",1,0.0560794307628012,67.9289777899565,0.564934859814826
"986","Klay.Thompson:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.252460571381608,67.9289777899565,0.564934859814826
"987","Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.306149437713259,67.9289777899565,0.564934859814826
"988","Klay.Thompson:Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo",1,0.0961852443481406,67.9289777899565,0.564934859814826
"989","Klay.Thompson:Andre.Iguodala:Marreese.Speights:Jason.Thompson",1,0.0880680164699241,67.9289777899565,0.564934859814826
"990","Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.192033455849197,67.9289777899565,0.564934859814826
"991","Klay.Thompson:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.262195967395463,67.9289777899565,0.564934859814826
"992","Klay.Thompson:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.00216151967917237,67.9289777899565,0.564934859814826
"993","Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.171609157348718,67.9289777899565,0.564934859814826
"994","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.159587556867589,67.9289777899565,0.564934859814826
"995","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.985804756490983,67.9289777899565,0.564934859814826
"996","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.280809172296806,67.9289777899565,0.564934859814826
"997","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.382925268881403,67.9289777899565,0.564934859814826
"998","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.210698014705073,67.9289777899565,0.564934859814826
"999","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.116843963312997,67.9289777899565,0.564934859814826
"1000","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.142444790003378,67.9289777899565,0.564934859814826
"1001","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.111470008367454,67.9289777899565,0.564934859814826
"1002","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.0696532734727865,67.9289777899565,0.564934859814826
"1003","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,0.041331152326457,67.9289777899565,0.564934859814826
"1004","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.12670655049195,67.9289777899565,0.564934859814826
"1005","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.709825561529624,67.9289777899565,0.564934859814826
"1006","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.0580014543693285,67.9289777899565,0.564934859814826
"1007","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.652745247267441,67.9289777899565,0.564934859814826
"1008","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.184567359020042,67.9289777899565,0.564934859814826
"1009","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,0.119608587993461,67.9289777899565,0.564934859814826
"1010","Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.0382559821540018,67.9289777899565,0.564934859814826
"1011","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.688573063455748,67.9289777899565,0.564934859814826
"1012","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.144692847917172,67.9289777899565,0.564934859814826
"1013","Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.0996084659484727,67.9289777899565,0.564934859814826
"1014","Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.0992817321233815,67.9289777899565,0.564934859814826
"1015","Klay.Thompson:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,0.00623508198467309,67.9289777899565,0.564934859814826
"1016","Klay.Thompson:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0236154747256413,67.9289777899565,0.564934859814826
"1017","Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,0.107741849388391,67.9289777899565,0.564934859814826
"1018","Klay.Thompson:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.207512510941379,67.9289777899565,0.564934859814826
"1019","Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.182055509244038,67.9289777899565,0.564934859814826
"1020","Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.00241792637283426,67.9289777899565,0.564934859814826
"1021","Klay.Thompson:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00732892654161889,67.9289777899565,0.564934859814826
"1022","Klay.Thompson:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.0930562195939696,67.9289777899565,0.564934859814826
"1023","Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson",1,0.0450258522718262,67.9289777899565,0.564934859814826
"1024","Klay.Thompson:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.376988304906678,67.9289777899565,0.564934859814826
"1025","Klay.Thompson:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.252485442717969,67.9289777899565,0.564934859814826
"1026","Klay.Thompson:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.124342458202975,67.9289777899565,0.564934859814826
"1027","Klay.Thompson:Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,0.000183549675853959,67.9289777899565,0.564934859814826
"1028","Klay.Thompson:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0644479164327734,67.9289777899565,0.564934859814826
"1029","Klay.Thompson:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0290944952698151,67.9289777899565,0.564934859814826
"1030","Klay.Thompson:Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0307972100099189,67.9289777899565,0.564934859814826
"1031","Klay.Thompson:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.742827963611966,67.9289777899565,0.564934859814826
"1032","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.228332070674508,67.9289777899565,0.564934859814826
"1033","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.311235446913936,67.9289777899565,0.564934859814826
"1034","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.489848639972395,67.9289777899565,0.564934859814826
"1035","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.300309015872653,67.9289777899565,0.564934859814826
"1036","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.0401366233962038,67.9289777899565,0.564934859814826
"1037","Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.121576580469016,67.9289777899565,0.564934859814826
"1038","Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0275709188783867,67.9289777899565,0.564934859814826
"1039","Klay.Thompson:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.286644252563747,67.9289777899565,0.564934859814826
"1040","Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0334552176652799,67.9289777899565,0.564934859814826
"1041","Klay.Thompson:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.337058725135243,67.9289777899565,0.564934859814826
"1042","Klay.Thompson:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.26659761171851,67.9289777899565,0.564934859814826
"1043","Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.144233644795847,67.9289777899565,0.564934859814826
"1044","Klay.Thompson:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.0234271924939133,67.9289777899565,0.564934859814826
"1045","Klay.Thompson:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.22285962011111,67.9289777899565,0.564934859814826
"1046","Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.23884138693652,67.9289777899565,0.564934859814826
"1047","Klay.Thompson:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0124209052138732,67.9289777899565,0.564934859814826
"1048","Klay.Thompson:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.0289181871597169,67.9289777899565,0.564934859814826
"1049","Klay.Thompson:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.386025675833188,67.9289777899565,0.564934859814826
"1050","Klay.Thompson:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0892315581278197,67.9289777899565,0.564934859814826
"1051","Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0770678409676794,67.9289777899565,0.564934859814826
"1052","Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.156944915053576,67.9289777899565,0.564934859814826
"1053","Klay.Thompson:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.0373774533069829,67.9289777899565,0.564934859814826
"1054","Klay.Thompson:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.028413100985657,67.9289777899565,0.564934859814826
"1055","Klay.Thompson:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.102590381964004,67.9289777899565,0.564934859814826
"1056","Klay.Thompson:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.192166542915564,67.9289777899565,0.564934859814826
"1057","Klay.Thompson:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.304187575468355,67.9289777899565,0.564934859814826
"1058","Klay.Thompson:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.00980627738117199,67.9289777899565,0.564934859814826
"1059","Klay.Thompson:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.194313538571078,67.9289777899565,0.564934859814826
"1060","Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.140421162355376,67.9289777899565,0.564934859814826
"1061","Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.229526732362306,67.9289777899565,0.564934859814826
"1062","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,1.22182188005998,67.9289777899565,0.564934859814826
"1063","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.12183978220274,67.9289777899565,0.564934859814826
"1064","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.205956032887761,67.9289777899565,0.564934859814826
"1065","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,0.337612298785066,67.9289777899565,0.564934859814826
"1066","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.636062941014043,67.9289777899565,0.564934859814826
"1067","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,0.0696534779866543,67.9289777899565,0.564934859814826
"1068","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.2302991330888e-05,67.9289777899565,0.564934859814826
"1069","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.0131551948348108,67.9289777899565,0.564934859814826
"1070","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.162613520137457,67.9289777899565,0.564934859814826
"1071","Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.0990343078683634,67.9289777899565,0.564934859814826
"1072","Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.0163435922281584,67.9289777899565,0.564934859814826
"1073","Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.778072531978197,67.9289777899565,0.564934859814826
"1074","Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,0.0130675072197163,67.9289777899565,0.564934859814826
"1075","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.393747763522614,67.9289777899565,0.564934859814826
"1076","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.239513298578787,67.9289777899565,0.564934859814826
"1077","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,0.174098664129723,67.9289777899565,0.564934859814826
"1078","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-0.106663159794557,67.9289777899565,0.564934859814826
"1079","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,1.28294580929802,67.9289777899565,0.564934859814826
"1080","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-0.593928820991379,67.9289777899565,0.564934859814826
"1081","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Jason.Thompson",1,0.256549932983742,67.9289777899565,0.564934859814826
"1082","Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.368559943813869,67.9289777899565,0.564934859814826
"1083","Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.0925383951195218,67.9289777899565,0.564934859814826
"1084","Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,0.010501261557015,67.9289777899565,0.564934859814826
"1085","Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,0.0776694196996641,67.9289777899565,0.564934859814826
"1086","Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.0193273837402459,67.9289777899565,0.564934859814826
"1087","Harrison.Barnes:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,0.0145655510171537,67.9289777899565,0.564934859814826
"1088","Harrison.Barnes:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.0176856541640984,67.9289777899565,0.564934859814826
"1089","Harrison.Barnes:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,0.0101003881634887,67.9289777899565,0.564934859814826
"1090","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.391994952806172,67.9289777899565,0.564934859814826
"1091","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,0.160361139123259,67.9289777899565,0.564934859814826
"1092","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.114385974682682,67.9289777899565,0.564934859814826
"1093","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.0144463897266973,67.9289777899565,0.564934859814826
"1094","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.00668248122445196,67.9289777899565,0.564934859814826
"1095","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.376675243692288,67.9289777899565,0.564934859814826
"1096","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.0338304403558514,67.9289777899565,0.564934859814826
"1097","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.245273973788949,67.9289777899565,0.564934859814826
"1098","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.293881934689094,67.9289777899565,0.564934859814826
"1099","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.235072140795758,67.9289777899565,0.564934859814826
"1100","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.349581753555758,67.9289777899565,0.564934859814826
"1101","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,0.256295336763117,67.9289777899565,0.564934859814826
"1102","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.484857074093208,67.9289777899565,0.564934859814826
"1103","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.0468298588529944,67.9289777899565,0.564934859814826
"1104","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.117606478785618,67.9289777899565,0.564934859814826
"1105","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.11054921333868,67.9289777899565,0.564934859814826
"1106","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.137412270063792,67.9289777899565,0.564934859814826
"1107","Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,0.0583754346404054,67.9289777899565,0.564934859814826
"1108","Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.431961642945408,67.9289777899565,0.564934859814826
"1109","Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Anderson.Varejao",1,0.119056182991926,67.9289777899565,0.564934859814826
"1110","Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,0.123246965742148,67.9289777899565,0.564934859814826
"1111","Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.0243606705488143,67.9289777899565,0.564934859814826
"1112","Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.200202572436329,67.9289777899565,0.564934859814826
"1113","Harrison.Barnes:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,0.0260834022545863,67.9289777899565,0.564934859814826
"1114","Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00967806605096752,67.9289777899565,0.564934859814826
"1115","Harrison.Barnes:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.0073866610342233,67.9289777899565,0.564934859814826
"1116","Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.0487727174650106,67.9289777899565,0.564934859814826
"1117","Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,0.00886704340145541,67.9289777899565,0.564934859814826
"1118","Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0141260670947409,67.9289777899565,0.564934859814826
"1119","Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.424345631147599,67.9289777899565,0.564934859814826
"1120","Harrison.Barnes:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,0.240695063004274,67.9289777899565,0.564934859814826
"1121","Harrison.Barnes:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,0.109824397669982,67.9289777899565,0.564934859814826
"1122","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.356133475735455,67.9289777899565,0.564934859814826
"1123","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.0909379321395899,67.9289777899565,0.564934859814826
"1124","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.214581658984546,67.9289777899565,0.564934859814826
"1125","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0211931932551177,67.9289777899565,0.564934859814826
"1126","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.228802737598688,67.9289777899565,0.564934859814826
"1127","Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.158683072716932,67.9289777899565,0.564934859814826
"1128","Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.316752702010379,67.9289777899565,0.564934859814826
"1129","Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,0.314651517452747,67.9289777899565,0.564934859814826
"1130","Harrison.Barnes:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.097440258082689,67.9289777899565,0.564934859814826
"1131","Harrison.Barnes:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.258890771509991,67.9289777899565,0.564934859814826
"1132","Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,0.204785410498369,67.9289777899565,0.564934859814826
"1133","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.351355316557209,67.9289777899565,0.564934859814826
"1134","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.172165767301578,67.9289777899565,0.564934859814826
"1135","Harrison.Barnes:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.263970179833975,67.9289777899565,0.564934859814826
"1136","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.118710749958701,67.9289777899565,0.564934859814826
"1137","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.190056634725819,67.9289777899565,0.564934859814826
"1138","Harrison.Barnes:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0742433103079254,67.9289777899565,0.564934859814826
"1139","Harrison.Barnes:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0291563768528931,67.9289777899565,0.564934859814826
"1140","Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.104845214739493,67.9289777899565,0.564934859814826
"1141","Harrison.Barnes:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.0355755466148447,67.9289777899565,0.564934859814826
"1142","Harrison.Barnes:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.105724740882389,67.9289777899565,0.564934859814826
"1143","Harrison.Barnes:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.262608372848858,67.9289777899565,0.564934859814826
"1144","Harrison.Barnes:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0348021942154457,67.9289777899565,0.564934859814826
"1145","Harrison.Barnes:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.240512575040178,67.9289777899565,0.564934859814826
"1146","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.407511938604474,67.9289777899565,0.564934859814826
"1147","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.194896677676843,67.9289777899565,0.564934859814826
"1148","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.265397615896821,67.9289777899565,0.564934859814826
"1149","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.334073967196067,67.9289777899565,0.564934859814826
"1150","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.239021840889584,67.9289777899565,0.564934859814826
"1151","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,0.189387494383532,67.9289777899565,0.564934859814826
"1152","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.28924971286686,67.9289777899565,0.564934859814826
"1153","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.172774362806608,67.9289777899565,0.564934859814826
"1154","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.330979662219271,67.9289777899565,0.564934859814826
"1155","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.0815453463313917,67.9289777899565,0.564934859814826
"1156","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.349316836966302,67.9289777899565,0.564934859814826
"1157","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.178073979070739,67.9289777899565,0.564934859814826
"1158","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,0.0639882380143846,67.9289777899565,0.564934859814826
"1159","Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.308114485137295,67.9289777899565,0.564934859814826
"1160","Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.37522283613015,67.9289777899565,0.564934859814826
"1161","Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.292084774520342,67.9289777899565,0.564934859814826
"1162","Andre.Iguodala:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,0.0695491404527275,67.9289777899565,0.564934859814826
"1163","Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,0.0125389255652152,67.9289777899565,0.564934859814826
"1164","Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.162093637486316,67.9289777899565,0.564934859814826
"1165","Andre.Iguodala:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.177764422380287,67.9289777899565,0.564934859814826
"1166","Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.304404007896961,67.9289777899565,0.564934859814826
"1167","Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.303536445972703,67.9289777899565,0.564934859814826
"1168","Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-0.995617679540887,67.9289777899565,0.564934859814826
"1169","Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.121707495971709,67.9289777899565,0.564934859814826
"1170","Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.0389617653065659,67.9289777899565,0.564934859814826
"1171","Andre.Iguodala:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.414382254852754,67.9289777899565,0.564934859814826
"1172","Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.0998433816714459,67.9289777899565,0.564934859814826
"1173","Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.624192803530922,67.9289777899565,0.564934859814826
"1174","Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.424157014701228,67.9289777899565,0.564934859814826
"1175","Andre.Iguodala:Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,0.000500579617977269,67.9289777899565,0.564934859814826
"1176","Andre.Iguodala:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.0339672854057571,67.9289777899565,0.564934859814826
"1177","Andre.Iguodala:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.743103990477742,67.9289777899565,0.564934859814826
"1178","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.0539300507194886,67.9289777899565,0.564934859814826
"1179","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.438899057663826,67.9289777899565,0.564934859814826
"1180","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.173746779689053,67.9289777899565,0.564934859814826
"1181","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.243012210772428,67.9289777899565,0.564934859814826
"1182","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,0.17019001731767,67.9289777899565,0.564934859814826
"1183","Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.492148934933944,67.9289777899565,0.564934859814826
"1184","Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.00870624898887755,67.9289777899565,0.564934859814826
"1185","Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.181606824484978,67.9289777899565,0.564934859814826
"1186","Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0555814800035813,67.9289777899565,0.564934859814826
"1187","Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.0390756883004189,67.9289777899565,0.564934859814826
"1188","Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-1.02962600306761,67.9289777899565,0.564934859814826
"1189","Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.122090449804832,67.9289777899565,0.564934859814826
"1190","Andre.Iguodala:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.242111735543513,67.9289777899565,0.564934859814826
"1191","Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,0.16971652657691,67.9289777899565,0.564934859814826
"1192","Andre.Iguodala:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.169902986471926,67.9289777899565,0.564934859814826
"1193","Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.349963999523603,67.9289777899565,0.564934859814826
"1194","Andre.Iguodala:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.399671515318853,67.9289777899565,0.564934859814826
"1195","Andre.Iguodala:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.653051346924827,67.9289777899565,0.564934859814826
"1196","Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.150394542139532,67.9289777899565,0.564934859814826
"1197","Andre.Iguodala:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.164369158779641,67.9289777899565,0.564934859814826
"1198","Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,0.169090253576278,67.9289777899565,0.564934859814826
"1199","Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.337768855756025,67.9289777899565,0.564934859814826
"1200","Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.215958902209625,67.9289777899565,0.564934859814826
"1201","Andre.Iguodala:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.154073714160516,67.9289777899565,0.564934859814826
"1202","Andre.Iguodala:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.05372739220703,67.9289777899565,0.564934859814826
"1203","Andre.Iguodala:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.196087884151077,67.9289777899565,0.564934859814826
"1204","Andre.Iguodala:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.338493951143452,67.9289777899565,0.564934859814826
"1205","Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.30818386039418,67.9289777899565,0.564934859814826
"1206","Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0137370735662575,67.9289777899565,0.564934859814826
"1207","Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,0.240783104046502,67.9289777899565,0.564934859814826
"1208","Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,0.109969297783924,67.9289777899565,0.564934859814826
"1209","Shaun.Livingston:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.0945454181491689,67.9289777899565,0.564934859814826
"1210","Shaun.Livingston:Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0309033926104496,67.9289777899565,0.564934859814826
"1211","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.107733792794863,67.9289777899565,0.564934859814826
"1212","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.14525075732927,67.9289777899565,0.564934859814826
"1213","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.278262438506514,67.9289777899565,0.564934859814826
"1214","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0937155250677085,67.9289777899565,0.564934859814826
"1215","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.72241615754868,67.9289777899565,0.564934859814826
"1216","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.090332280135648,67.9289777899565,0.564934859814826
"1217","Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.434440745107269,67.9289777899565,0.564934859814826
"1218","Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.0874229444193744,67.9289777899565,0.564934859814826
"1219","Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.181224526586156,67.9289777899565,0.564934859814826
"1220","Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0585676537927094,67.9289777899565,0.564934859814826
"1221","Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.111659078468302,67.9289777899565,0.564934859814826
"1222","Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.392095549478629,67.9289777899565,0.564934859814826
"1223","Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.0343839248535434,67.9289777899565,0.564934859814826
"1224","Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.136906233039022,67.9289777899565,0.564934859814826
"1225","Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.108882341882314,67.9289777899565,0.564934859814826
"1226","Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.342270470429376,67.9289777899565,0.564934859814826
"1227","Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.164875473526126,67.9289777899565,0.564934859814826
"1228","Shaun.Livingston:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.269132704129116,67.9289777899565,0.564934859814826
"1229","Shaun.Livingston:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.118385195346332,67.9289777899565,0.564934859814826
"1230","Shaun.Livingston:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,0.496676085286858,67.9289777899565,0.564934859814826
"1231","Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.116815010353176,67.9289777899565,0.564934859814826
"1232","Shaun.Livingston:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,0.107073962984184,67.9289777899565,0.564934859814826
"1233","Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.286060206835242,67.9289777899565,0.564934859814826
"1234","Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.0232046450579278,67.9289777899565,0.564934859814826
"1235","Shaun.Livingston:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.135945320434649,67.9289777899565,0.564934859814826
"1236","Shaun.Livingston:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.0542447506636551,67.9289777899565,0.564934859814826
"1237","Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.129508892453479,67.9289777899565,0.564934859814826
"1238","Shaun.Livingston:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.00103777123180824,67.9289777899565,0.564934859814826
"1239","Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.235103076149148,67.9289777899565,0.564934859814826
"1240","Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0440743427945245,67.9289777899565,0.564934859814826
"1241","Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,0.141222183020682,67.9289777899565,0.564934859814826
"1242","Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,0.0801278001091162,67.9289777899565,0.564934859814826
"1243","Shaun.Livingston:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.183347685383985,67.9289777899565,0.564934859814826
"1244","Andrew.Bogut:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0246065390306408,67.9289777899565,0.564934859814826
"1245","Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.0571763179014518,67.9289777899565,0.564934859814826
"1246","Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.170744813686894,67.9289777899565,0.564934859814826
"1247","Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0582488752756694,67.9289777899565,0.564934859814826
"1248","Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.667504486563447,67.9289777899565,0.564934859814826
"1249","Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0589402086464775,67.9289777899565,0.564934859814826
"1250","Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,-0.0733671930296889,67.9289777899565,0.564934859814826
"1251","Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.145321186000934,67.9289777899565,0.564934859814826
"1252","Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.12397727855185,67.9289777899565,0.564934859814826
"1253","Leandro.Barbosa:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.0446449900298426,67.9289777899565,0.564934859814826
"1254","Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.251866258418731,67.9289777899565,0.564934859814826
"1255","Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.0868273238247818,67.9289777899565,0.564934859814826
"1256","Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.456095562846225,67.9289777899565,0.564934859814826
"1257","Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.26538976008427,67.9289777899565,0.564934859814826
"1258","Leandro.Barbosa:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.292691559911252,67.9289777899565,0.564934859814826
"1259","Leandro.Barbosa:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.25431752901906,67.9289777899565,0.564934859814826
"1260","Leandro.Barbosa:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00311628452429146,67.9289777899565,0.564934859814826
"1261","Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.0695182042008199,67.9289777899565,0.564934859814826
"1262","Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.457053974800153,67.9289777899565,0.564934859814826
"1263","Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.0422957634264718,67.9289777899565,0.564934859814826
"1264","Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.298644477573697,67.9289777899565,0.564934859814826
"1265","Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.233767483419434,67.9289777899565,0.564934859814826
"1266","Brandon.Rush:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.404900304898991,67.9289777899565,0.564934859814826
"1267","Brandon.Rush:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.255028951506431,67.9289777899565,0.564934859814826
"1268","Brandon.Rush:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00232241283537219,67.9289777899565,0.564934859814826
"1269","Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.343293751078847,67.9289777899565,0.564934859814826
"1270","Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.231242795717068,67.9289777899565,0.564934859814826
"1271","Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.0579739617807406,67.9289777899565,0.564934859814826
"1272","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,20.7742382708262,67.9289777899565,0.564934859814826
"1273","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,4.72867629646329,67.9289777899565,0.564934859814826
"1274","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,17.8034809671533,67.9289777899565,0.564934859814826
"1275","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,1.58682364618415,67.9289777899565,0.564934859814826
"1276","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,2.36190777138809,67.9289777899565,0.564934859814826
"1277","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.746870746343511,67.9289777899565,0.564934859814826
"1278","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,0.84763541922583,67.9289777899565,0.564934859814826
"1279","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,0.15139457013351,67.9289777899565,0.564934859814826
"1280","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-3.31676669875913,67.9289777899565,0.564934859814826
"1281","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-1.75956376944175,67.9289777899565,0.564934859814826
"1282","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.996863882102263,67.9289777899565,0.564934859814826
"1283","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-1.55050062304565,67.9289777899565,0.564934859814826
"1284","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,11.9077180987311,67.9289777899565,0.564934859814826
"1285","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-1.73871383326113,67.9289777899565,0.564934859814826
"1286","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,1.46603656731237,67.9289777899565,0.564934859814826
"1287","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-0.158745365560063,67.9289777899565,0.564934859814826
"1288","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,10.2296329025786,67.9289777899565,0.564934859814826
"1289","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-2.09156184872234,67.9289777899565,0.564934859814826
"1290","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.552554392498526,67.9289777899565,0.564934859814826
"1291","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-1.09108932296083,67.9289777899565,0.564934859814826
"1292","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-1.08134842343251,67.9289777899565,0.564934859814826
"1293","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,4.18449094391328,67.9289777899565,0.564934859814826
"1294","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.904665172379563,67.9289777899565,0.564934859814826
"1295","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.213689785638764,67.9289777899565,0.564934859814826
"1296","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,0.701510244440851,67.9289777899565,0.564934859814826
"1297","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-1.93279334686911,67.9289777899565,0.564934859814826
"1298","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,0.385384544015465,67.9289777899565,0.564934859814826
"1299","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,0.205924573960374,67.9289777899565,0.564934859814826
"1300","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-0.0537502508506202,67.9289777899565,0.564934859814826
"1301","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.398669550536211,67.9289777899565,0.564934859814826
"1302","Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-2.062442355625,67.9289777899565,0.564934859814826
"1303","Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,10.8770977910037,67.9289777899565,0.564934859814826
"1304","Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-2.27964953565788,67.9289777899565,0.564934859814826
"1305","Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-1.30044525591728,67.9289777899565,0.564934859814826
"1306","Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,0.356560484365236,67.9289777899565,0.564934859814826
"1307","Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.64803696317373,67.9289777899565,0.564934859814826
"1308","Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,0.108797751660411,67.9289777899565,0.564934859814826
"1309","Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,0.215233833786083,67.9289777899565,0.564934859814826
"1310","Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.623293111874371,67.9289777899565,0.564934859814826
"1311","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,0.75603415292022,67.9289777899565,0.564934859814826
"1312","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,2.61184788999483,67.9289777899565,0.564934859814826
"1313","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.771762410079986,67.9289777899565,0.564934859814826
"1314","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.379557049934774,67.9289777899565,0.564934859814826
"1315","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-1.30594504512826,67.9289777899565,0.564934859814826
"1316","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.896074863534743,67.9289777899565,0.564934859814826
"1317","Draymond.Green:Stephen.Curry:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.7268621077009,67.9289777899565,0.564934859814826
"1318","Draymond.Green:Stephen.Curry:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.624336159038025,67.9289777899565,0.564934859814826
"1319","Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,0.536972045718195,67.9289777899565,0.564934859814826
"1320","Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.014203073426288,67.9289777899565,0.564934859814826
"1321","Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-0.22199852590806,67.9289777899565,0.564934859814826
"1322","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-1.55251675782056,67.9289777899565,0.564934859814826
"1323","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-1.83008807536956,67.9289777899565,0.564934859814826
"1324","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-1.29298060870787,67.9289777899565,0.564934859814826
"1325","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.732999181774768,67.9289777899565,0.564934859814826
"1326","Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,0.0540158658071335,67.9289777899565,0.564934859814826
"1327","Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-1.29544840670164,67.9289777899565,0.564934859814826
"1328","Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.191765332658339,67.9289777899565,0.564934859814826
"1329","Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.173114325028611,67.9289777899565,0.564934859814826
"1330","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.383024625401206,67.9289777899565,0.564934859814826
"1331","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-1.47249594211493,67.9289777899565,0.564934859814826
"1332","Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0761130534218292,67.9289777899565,0.564934859814826
"1333","Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.637883200980833,67.9289777899565,0.564934859814826
"1334","Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.361528686180659,67.9289777899565,0.564934859814826
"1335","Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.136702434052907,67.9289777899565,0.564934859814826
"1336","Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.782885129777449,67.9289777899565,0.564934859814826
"1337","Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-1.59066413951781,67.9289777899565,0.564934859814826
"1338","Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.162107364327516,67.9289777899565,0.564934859814826
"1339","Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.0381686238342831,67.9289777899565,0.564934859814826
"1340","Draymond.Green:Stephen.Curry:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,-0.196664686806832,67.9289777899565,0.564934859814826
"1341","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-1.87874102546826,67.9289777899565,0.564934859814826
"1342","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.409503014098701,67.9289777899565,0.564934859814826
"1343","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.467130818242803,67.9289777899565,0.564934859814826
"1344","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.799318597862082,67.9289777899565,0.564934859814826
"1345","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,8.64333145561194,67.9289777899565,0.564934859814826
"1346","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.705594811346648,67.9289777899565,0.564934859814826
"1347","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.312202725322982,67.9289777899565,0.564934859814826
"1348","Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.181537235758732,67.9289777899565,0.564934859814826
"1349","Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-3.33752776442335,67.9289777899565,0.564934859814826
"1350","Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.992867706796602,67.9289777899565,0.564934859814826
"1351","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.78309992319458,67.9289777899565,0.564934859814826
"1352","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,3.97794017903195,67.9289777899565,0.564934859814826
"1353","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,0.019232853921151,67.9289777899565,0.564934859814826
"1354","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.294823381561943,67.9289777899565,0.564934859814826
"1355","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-1.231301014077,67.9289777899565,0.564934859814826
"1356","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,1.19286167529364,67.9289777899565,0.564934859814826
"1357","Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.218757901424985,67.9289777899565,0.564934859814826
"1358","Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-1.2397800418878,67.9289777899565,0.564934859814826
"1359","Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,0.000680033244815896,67.9289777899565,0.564934859814826
"1360","Draymond.Green:Stephen.Curry:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.480436045720599,67.9289777899565,0.564934859814826
"1361","Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,0.172624300251854,67.9289777899565,0.564934859814826
"1362","Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.661235801767126,67.9289777899565,0.564934859814826
"1363","Draymond.Green:Stephen.Curry:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.128980285366042,67.9289777899565,0.564934859814826
"1364","Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0117526388414215,67.9289777899565,0.564934859814826
"1365","Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.149925387260743,67.9289777899565,0.564934859814826
"1366","Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,0.339948352799576,67.9289777899565,0.564934859814826
"1367","Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,4.90431924717249,67.9289777899565,0.564934859814826
"1368","Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.567451968847503,67.9289777899565,0.564934859814826
"1369","Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.752895842308496,67.9289777899565,0.564934859814826
"1370","Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.349006242130274,67.9289777899565,0.564934859814826
"1371","Draymond.Green:Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.434177876564705,67.9289777899565,0.564934859814826
"1372","Draymond.Green:Stephen.Curry:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.322742934087867,67.9289777899565,0.564934859814826
"1373","Draymond.Green:Stephen.Curry:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.352153959195596,67.9289777899565,0.564934859814826
"1374","Draymond.Green:Stephen.Curry:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.255958292686567,67.9289777899565,0.564934859814826
"1375","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-1.13803531723168,67.9289777899565,0.564934859814826
"1376","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.114872211088316,67.9289777899565,0.564934859814826
"1377","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.376861417068198,67.9289777899565,0.564934859814826
"1378","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.615589585349495,67.9289777899565,0.564934859814826
"1379","Draymond.Green:Stephen.Curry:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.316824140839605,67.9289777899565,0.564934859814826
"1380","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.263211734059039,67.9289777899565,0.564934859814826
"1381","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-2.43352132555429,67.9289777899565,0.564934859814826
"1382","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.887368828307666,67.9289777899565,0.564934859814826
"1383","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-1.37209745304192,67.9289777899565,0.564934859814826
"1384","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.927888790119885,67.9289777899565,0.564934859814826
"1385","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.495470742605214,67.9289777899565,0.564934859814826
"1386","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.22974089835515,67.9289777899565,0.564934859814826
"1387","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.126029208231791,67.9289777899565,0.564934859814826
"1388","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.483706348165013,67.9289777899565,0.564934859814826
"1389","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,1.27052226983363,67.9289777899565,0.564934859814826
"1390","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.876473807799068,67.9289777899565,0.564934859814826
"1391","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.371745268196475,67.9289777899565,0.564934859814826
"1392","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,0.361607885469298,67.9289777899565,0.564934859814826
"1393","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.589613745429939,67.9289777899565,0.564934859814826
"1394","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.26512035840969,67.9289777899565,0.564934859814826
"1395","Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.220646479517889,67.9289777899565,0.564934859814826
"1396","Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.0725963139175531,67.9289777899565,0.564934859814826
"1397","Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.250380825103412,67.9289777899565,0.564934859814826
"1398","Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.128760459845904,67.9289777899565,0.564934859814826
"1399","Draymond.Green:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-1.21239889970426,67.9289777899565,0.564934859814826
"1400","Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.278533713795544,67.9289777899565,0.564934859814826
"1401","Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.502696702991205,67.9289777899565,0.564934859814826
"1402","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.589774647479361,67.9289777899565,0.564934859814826
"1403","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.339021010045528,67.9289777899565,0.564934859814826
"1404","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.253793260110066,67.9289777899565,0.564934859814826
"1405","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.569526078332238,67.9289777899565,0.564934859814826
"1406","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.209662508886324,67.9289777899565,0.564934859814826
"1407","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.50703616779589,67.9289777899565,0.564934859814826
"1408","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.568711964110855,67.9289777899565,0.564934859814826
"1409","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,0.18083259914597,67.9289777899565,0.564934859814826
"1410","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.13134660274666,67.9289777899565,0.564934859814826
"1411","Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.651778070777679,67.9289777899565,0.564934859814826
"1412","Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.864844402764772,67.9289777899565,0.564934859814826
"1413","Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.403697430515563,67.9289777899565,0.564934859814826
"1414","Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.00889514660446716,67.9289777899565,0.564934859814826
"1415","Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.662530407318604,67.9289777899565,0.564934859814826
"1416","Draymond.Green:Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.0909346701151052,67.9289777899565,0.564934859814826
"1417","Draymond.Green:Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,1.04517907144737,67.9289777899565,0.564934859814826
"1418","Draymond.Green:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.488582170034309,67.9289777899565,0.564934859814826
"1419","Draymond.Green:Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,0.0910822592409736,67.9289777899565,0.564934859814826
"1420","Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.477295820510957,67.9289777899565,0.564934859814826
"1421","Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-3.04661976476311,67.9289777899565,0.564934859814826
"1422","Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.444844476265949,67.9289777899565,0.564934859814826
"1423","Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.263694980305857,67.9289777899565,0.564934859814826
"1424","Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,0.00919902412024452,67.9289777899565,0.564934859814826
"1425","Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.389067331762076,67.9289777899565,0.564934859814826
"1426","Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.687841686127695,67.9289777899565,0.564934859814826
"1427","Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,0.0476645259178744,67.9289777899565,0.564934859814826
"1428","Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.103370330724526,67.9289777899565,0.564934859814826
"1429","Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,0.15649976215847,67.9289777899565,0.564934859814826
"1430","Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.778552754096203,67.9289777899565,0.564934859814826
"1431","Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.251797111366796,67.9289777899565,0.564934859814826
"1432","Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,0.0635429398900162,67.9289777899565,0.564934859814826
"1433","Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.126304573481811,67.9289777899565,0.564934859814826
"1434","Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.0969738031003052,67.9289777899565,0.564934859814826
"1435","Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.256663362394887,67.9289777899565,0.564934859814826
"1436","Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.266296453907787,67.9289777899565,0.564934859814826
"1437","Draymond.Green:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.799979315175884,67.9289777899565,0.564934859814826
"1438","Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.528121862195529,67.9289777899565,0.564934859814826
"1439","Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.272355392028566,67.9289777899565,0.564934859814826
"1440","Draymond.Green:Klay.Thompson:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0843856913880946,67.9289777899565,0.564934859814826
"1441","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.218702621904501,67.9289777899565,0.564934859814826
"1442","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.678767726306472,67.9289777899565,0.564934859814826
"1443","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.201905573499212,67.9289777899565,0.564934859814826
"1444","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.510978548622555,67.9289777899565,0.564934859814826
"1445","Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.355130787540933,67.9289777899565,0.564934859814826
"1446","Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0122471448670516,67.9289777899565,0.564934859814826
"1447","Draymond.Green:Klay.Thompson:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.14177918271035,67.9289777899565,0.564934859814826
"1448","Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.79065188521504,67.9289777899565,0.564934859814826
"1449","Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.20695399370715,67.9289777899565,0.564934859814826
"1450","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.0566034491987851,67.9289777899565,0.564934859814826
"1451","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.0059501939435473,67.9289777899565,0.564934859814826
"1452","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.396835082553074,67.9289777899565,0.564934859814826
"1453","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,0.844723583986839,67.9289777899565,0.564934859814826
"1454","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.259817057804933,67.9289777899565,0.564934859814826
"1455","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.0462393128493969,67.9289777899565,0.564934859814826
"1456","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.261334819964746,67.9289777899565,0.564934859814826
"1457","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.241031682472105,67.9289777899565,0.564934859814826
"1458","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.341449465231985,67.9289777899565,0.564934859814826
"1459","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.161125208331072,67.9289777899565,0.564934859814826
"1460","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.0336334190800873,67.9289777899565,0.564934859814826
"1461","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0530512607988343,67.9289777899565,0.564934859814826
"1462","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.115372626256291,67.9289777899565,0.564934859814826
"1463","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0541441925044708,67.9289777899565,0.564934859814826
"1464","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.333283157050491,67.9289777899565,0.564934859814826
"1465","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.075612680550433,67.9289777899565,0.564934859814826
"1466","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.478959518030316,67.9289777899565,0.564934859814826
"1467","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.80011398480844,67.9289777899565,0.564934859814826
"1468","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.352517944436321,67.9289777899565,0.564934859814826
"1469","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.111417339338527,67.9289777899565,0.564934859814826
"1470","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.235169337023591,67.9289777899565,0.564934859814826
"1471","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.274896389910635,67.9289777899565,0.564934859814826
"1472","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.430057452721865,67.9289777899565,0.564934859814826
"1473","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.537359601305978,67.9289777899565,0.564934859814826
"1474","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.141841508675751,67.9289777899565,0.564934859814826
"1475","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.215686730096008,67.9289777899565,0.564934859814826
"1476","Draymond.Green:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.284879677250065,67.9289777899565,0.564934859814826
"1477","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.527277610355349,67.9289777899565,0.564934859814826
"1478","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.510561335473385,67.9289777899565,0.564934859814826
"1479","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.0560562283275391,67.9289777899565,0.564934859814826
"1480","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.596932680331284,67.9289777899565,0.564934859814826
"1481","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.214585609370277,67.9289777899565,0.564934859814826
"1482","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,1.86490669424703,67.9289777899565,0.564934859814826
"1483","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.122815092219434,67.9289777899565,0.564934859814826
"1484","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.135462009443474,67.9289777899565,0.564934859814826
"1485","Draymond.Green:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.10702761956707,67.9289777899565,0.564934859814826
"1486","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.185772282820081,67.9289777899565,0.564934859814826
"1487","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-1.46914804488512,67.9289777899565,0.564934859814826
"1488","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.46150441257871,67.9289777899565,0.564934859814826
"1489","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,0.0197930788026821,67.9289777899565,0.564934859814826
"1490","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-1.08528994413065,67.9289777899565,0.564934859814826
"1491","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.804217427184043,67.9289777899565,0.564934859814826
"1492","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.717439197080239,67.9289777899565,0.564934859814826
"1493","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.101227250647494,67.9289777899565,0.564934859814826
"1494","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.316058331942349,67.9289777899565,0.564934859814826
"1495","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-1.50651961273212,67.9289777899565,0.564934859814826
"1496","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.187924847804714,67.9289777899565,0.564934859814826
"1497","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.209834061283775,67.9289777899565,0.564934859814826
"1498","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.818967184954357,67.9289777899565,0.564934859814826
"1499","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.00562933347679504,67.9289777899565,0.564934859814826
"1500","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.292691176546719,67.9289777899565,0.564934859814826
"1501","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.136338433725124,67.9289777899565,0.564934859814826
"1502","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.241293416799756,67.9289777899565,0.564934859814826
"1503","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.79818917589566,67.9289777899565,0.564934859814826
"1504","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-1.12527301679722,67.9289777899565,0.564934859814826
"1505","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0523336978313369,67.9289777899565,0.564934859814826
"1506","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,0.0762739689047349,67.9289777899565,0.564934859814826
"1507","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.734045371951756,67.9289777899565,0.564934859814826
"1508","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.872965324433356,67.9289777899565,0.564934859814826
"1509","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.448357783399481,67.9289777899565,0.564934859814826
"1510","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,0.0314089815727942,67.9289777899565,0.564934859814826
"1511","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.13286184233174,67.9289777899565,0.564934859814826
"1512","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.536692247811317,67.9289777899565,0.564934859814826
"1513","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,0.0387406868886316,67.9289777899565,0.564934859814826
"1514","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.0138171643937667,67.9289777899565,0.564934859814826
"1515","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.274106024978001,67.9289777899565,0.564934859814826
"1516","Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.168277899788576,67.9289777899565,0.564934859814826
"1517","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.761609499306032,67.9289777899565,0.564934859814826
"1518","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.138560294822865,67.9289777899565,0.564934859814826
"1519","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.0685302495022752,67.9289777899565,0.564934859814826
"1520","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.896046626924169,67.9289777899565,0.564934859814826
"1521","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.0594388278799198,67.9289777899565,0.564934859814826
"1522","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.0592729604027731,67.9289777899565,0.564934859814826
"1523","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-1.11906231741455,67.9289777899565,0.564934859814826
"1524","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.693247438679814,67.9289777899565,0.564934859814826
"1525","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.415381216916068,67.9289777899565,0.564934859814826
"1526","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.608404690358984,67.9289777899565,0.564934859814826
"1527","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.58469775808421,67.9289777899565,0.564934859814826
"1528","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.250548218854382,67.9289777899565,0.564934859814826
"1529","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.0537030331100735,67.9289777899565,0.564934859814826
"1530","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.43292420852146,67.9289777899565,0.564934859814826
"1531","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.803914511014436,67.9289777899565,0.564934859814826
"1532","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.381943733899699,67.9289777899565,0.564934859814826
"1533","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.128346017591253,67.9289777899565,0.564934859814826
"1534","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.248349986077937,67.9289777899565,0.564934859814826
"1535","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.0432213272167094,67.9289777899565,0.564934859814826
"1536","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,0.103048316986896,67.9289777899565,0.564934859814826
"1537","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.287822875353987,67.9289777899565,0.564934859814826
"1538","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.00134877594295846,67.9289777899565,0.564934859814826
"1539","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0117588016025835,67.9289777899565,0.564934859814826
"1540","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.0564944099052794,67.9289777899565,0.564934859814826
"1541","Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0635820177604069,67.9289777899565,0.564934859814826
"1542","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.141431607828039,67.9289777899565,0.564934859814826
"1543","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,0.0228830573899146,67.9289777899565,0.564934859814826
"1544","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.0784706734988553,67.9289777899565,0.564934859814826
"1545","Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.026092032866198,67.9289777899565,0.564934859814826
"1546","Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.0290218267163116,67.9289777899565,0.564934859814826
"1547","Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0176059768693703,67.9289777899565,0.564934859814826
"1548","Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.107668479394562,67.9289777899565,0.564934859814826
"1549","Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.00390898711721225,67.9289777899565,0.564934859814826
"1550","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.316734797633082,67.9289777899565,0.564934859814826
"1551","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.417745629982074,67.9289777899565,0.564934859814826
"1552","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.682446406799856,67.9289777899565,0.564934859814826
"1553","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,0.84218629119899,67.9289777899565,0.564934859814826
"1554","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.127980704290983,67.9289777899565,0.564934859814826
"1555","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.750481780405679,67.9289777899565,0.564934859814826
"1556","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.0681206025783934,67.9289777899565,0.564934859814826
"1557","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-1.64085932506829,67.9289777899565,0.564934859814826
"1558","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.0154940154554347,67.9289777899565,0.564934859814826
"1559","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.454463126925441,67.9289777899565,0.564934859814826
"1560","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.305476321484338,67.9289777899565,0.564934859814826
"1561","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,1.85590029021783,67.9289777899565,0.564934859814826
"1562","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-1.1048123728675,67.9289777899565,0.564934859814826
"1563","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.209823116646614,67.9289777899565,0.564934859814826
"1564","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.0840283323891813,67.9289777899565,0.564934859814826
"1565","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.0506750385990333,67.9289777899565,0.564934859814826
"1566","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,1.34108808952819,67.9289777899565,0.564934859814826
"1567","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.1419722554083,67.9289777899565,0.564934859814826
"1568","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.210461400481293,67.9289777899565,0.564934859814826
"1569","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00621424067242893,67.9289777899565,0.564934859814826
"1570","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.502106386605741,67.9289777899565,0.564934859814826
"1571","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.195063358517995,67.9289777899565,0.564934859814826
"1572","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,0.177023700600173,67.9289777899565,0.564934859814826
"1573","Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.2002204601936,67.9289777899565,0.564934859814826
"1574","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,0.190016097793149,67.9289777899565,0.564934859814826
"1575","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.362743709464614,67.9289777899565,0.564934859814826
"1576","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.930971011351633,67.9289777899565,0.564934859814826
"1577","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.517941954290539,67.9289777899565,0.564934859814826
"1578","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-1.21253317494571,67.9289777899565,0.564934859814826
"1579","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.226087292192518,67.9289777899565,0.564934859814826
"1580","Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.0991719339759667,67.9289777899565,0.564934859814826
"1581","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.283805369629834,67.9289777899565,0.564934859814826
"1582","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.82641622581348,67.9289777899565,0.564934859814826
"1583","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.0112633788522634,67.9289777899565,0.564934859814826
"1584","Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.274734558745794,67.9289777899565,0.564934859814826
"1585","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.3056594134487,67.9289777899565,0.564934859814826
"1586","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.149964309136427,67.9289777899565,0.564934859814826
"1587","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.288200871239939,67.9289777899565,0.564934859814826
"1588","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.188670911438371,67.9289777899565,0.564934859814826
"1589","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.0630354200950905,67.9289777899565,0.564934859814826
"1590","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.342555765743363,67.9289777899565,0.564934859814826
"1591","Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0598876371656525,67.9289777899565,0.564934859814826
"1592","Stephen.Curry:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0259388185867662,67.9289777899565,0.564934859814826
"1593","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.11153583692364,67.9289777899565,0.564934859814826
"1594","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.0861552176653776,67.9289777899565,0.564934859814826
"1595","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,2.32250837130555,67.9289777899565,0.564934859814826
"1596","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.112211509000759,67.9289777899565,0.564934859814826
"1597","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.49061679537798,67.9289777899565,0.564934859814826
"1598","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,2.92088277168992,67.9289777899565,0.564934859814826
"1599","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-2.17846612925597,67.9289777899565,0.564934859814826
"1600","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.126736073576037,67.9289777899565,0.564934859814826
"1601","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.558441162883374,67.9289777899565,0.564934859814826
"1602","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,0.0544811245669768,67.9289777899565,0.564934859814826
"1603","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.206870905650801,67.9289777899565,0.564934859814826
"1604","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.777589003633087,67.9289777899565,0.564934859814826
"1605","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.136047552601942,67.9289777899565,0.564934859814826
"1606","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.0389131879416372,67.9289777899565,0.564934859814826
"1607","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.0399428214979869,67.9289777899565,0.564934859814826
"1608","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.390792744334715,67.9289777899565,0.564934859814826
"1609","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.572789666395678,67.9289777899565,0.564934859814826
"1610","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,0.047488464900624,67.9289777899565,0.564934859814826
"1611","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.00894638448877539,67.9289777899565,0.564934859814826
"1612","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0415411610103415,67.9289777899565,0.564934859814826
"1613","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,0.129515126866667,67.9289777899565,0.564934859814826
"1614","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.591025209211699,67.9289777899565,0.564934859814826
"1615","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.441558203228045,67.9289777899565,0.564934859814826
"1616","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.625311815511485,67.9289777899565,0.564934859814826
"1617","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.71660996747476,67.9289777899565,0.564934859814826
"1618","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.0365209806242568,67.9289777899565,0.564934859814826
"1619","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.813631184173843,67.9289777899565,0.564934859814826
"1620","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.709659700376186,67.9289777899565,0.564934859814826
"1621","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-3.17170309105796,67.9289777899565,0.564934859814826
"1622","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.596305026246251,67.9289777899565,0.564934859814826
"1623","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.104003297667818,67.9289777899565,0.564934859814826
"1624","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.658470653163193,67.9289777899565,0.564934859814826
"1625","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,0.449014647054937,67.9289777899565,0.564934859814826
"1626","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.200310319572003,67.9289777899565,0.564934859814826
"1627","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.241907240153346,67.9289777899565,0.564934859814826
"1628","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.0259701746138579,67.9289777899565,0.564934859814826
"1629","Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.0493089990659531,67.9289777899565,0.564934859814826
"1630","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.168491213728071,67.9289777899565,0.564934859814826
"1631","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.158690714596838,67.9289777899565,0.564934859814826
"1632","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.504046104437989,67.9289777899565,0.564934859814826
"1633","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.666301312861057,67.9289777899565,0.564934859814826
"1634","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.0219954558610093,67.9289777899565,0.564934859814826
"1635","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.339131580768099,67.9289777899565,0.564934859814826
"1636","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.783917685919404,67.9289777899565,0.564934859814826
"1637","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.210847012454747,67.9289777899565,0.564934859814826
"1638","Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.275459377604907,67.9289777899565,0.564934859814826
"1639","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.0451983365577535,67.9289777899565,0.564934859814826
"1640","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.194266874815246,67.9289777899565,0.564934859814826
"1641","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.180308706302668,67.9289777899565,0.564934859814826
"1642","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,0.191354110370007,67.9289777899565,0.564934859814826
"1643","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.177822697550142,67.9289777899565,0.564934859814826
"1644","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.222723918611337,67.9289777899565,0.564934859814826
"1645","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.529524106159204,67.9289777899565,0.564934859814826
"1646","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,0.132471028620728,67.9289777899565,0.564934859814826
"1647","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,0.0869306145118551,67.9289777899565,0.564934859814826
"1648","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,0.152810610587867,67.9289777899565,0.564934859814826
"1649","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.440315359967462,67.9289777899565,0.564934859814826
"1650","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,0.000824990418424537,67.9289777899565,0.564934859814826
"1651","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0265736426714266,67.9289777899565,0.564934859814826
"1652","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.743403900648011,67.9289777899565,0.564934859814826
"1653","Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.651969012203177,67.9289777899565,0.564934859814826
"1654","Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.16982298534635,67.9289777899565,0.564934859814826
"1655","Klay.Thompson:Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.110464877027867,67.9289777899565,0.564934859814826
"1656","Klay.Thompson:Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.13249432420843,67.9289777899565,0.564934859814826
"1657","Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.0570516002871691,67.9289777899565,0.564934859814826
"1658","Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.470018942899572,67.9289777899565,0.564934859814826
"1659","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0309258383001855,67.9289777899565,0.564934859814826
"1660","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.0480839692495865,67.9289777899565,0.564934859814826
"1661","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0160445594658375,67.9289777899565,0.564934859814826
"1662","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.132359635569208,67.9289777899565,0.564934859814826
"1663","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0323854585229478,67.9289777899565,0.564934859814826
"1664","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.336769346709525,67.9289777899565,0.564934859814826
"1665","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.267262078070175,67.9289777899565,0.564934859814826
"1666","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,0.0557541144362179,67.9289777899565,0.564934859814826
"1667","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.20267632423012,67.9289777899565,0.564934859814826
"1668","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0796956910137106,67.9289777899565,0.564934859814826
"1669","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.070468915695445,67.9289777899565,0.564934859814826
"1670","Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.187693375215026,67.9289777899565,0.564934859814826
"1671","Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.000715021614651754,67.9289777899565,0.564934859814826
"1672","Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.220931849028294,67.9289777899565,0.564934859814826
"1673","Klay.Thompson:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.0110483514669416,67.9289777899565,0.564934859814826
"1674","Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,0.0813687892985323,67.9289777899565,0.564934859814826
"1675","Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.327841025554508,67.9289777899565,0.564934859814826
"1676","Klay.Thompson:Andrew.Bogut:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0245276507764357,67.9289777899565,0.564934859814826
"1677","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.0568014083038741,67.9289777899565,0.564934859814826
"1678","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,1.26363146895517,67.9289777899565,0.564934859814826
"1679","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.298244486642011,67.9289777899565,0.564934859814826
"1680","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.105616483438567,67.9289777899565,0.564934859814826
"1681","Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.442768225233714,67.9289777899565,0.564934859814826
"1682","Klay.Thompson:Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.436778134427475,67.9289777899565,0.564934859814826
"1683","Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.388723381402038,67.9289777899565,0.564934859814826
"1684","Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.127906077707177,67.9289777899565,0.564934859814826
"1685","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,2.25548330610367,67.9289777899565,0.564934859814826
"1686","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.601137720133809,67.9289777899565,0.564934859814826
"1687","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-1.11096909405551,67.9289777899565,0.564934859814826
"1688","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.548585804655871,67.9289777899565,0.564934859814826
"1689","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.44187032226797,67.9289777899565,0.564934859814826
"1690","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,1.28270518201244,67.9289777899565,0.564934859814826
"1691","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.0801221139343247,67.9289777899565,0.564934859814826
"1692","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,0.255834870519211,67.9289777899565,0.564934859814826
"1693","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,0.0583605845847636,67.9289777899565,0.564934859814826
"1694","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.0750970620212467,67.9289777899565,0.564934859814826
"1695","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.660347930543965,67.9289777899565,0.564934859814826
"1696","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,0.0256968126837524,67.9289777899565,0.564934859814826
"1697","Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.423885132480709,67.9289777899565,0.564934859814826
"1698","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.120952695023974,67.9289777899565,0.564934859814826
"1699","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.119744293007143,67.9289777899565,0.564934859814826
"1700","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.228420797383269,67.9289777899565,0.564934859814826
"1701","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,0.106028589971194,67.9289777899565,0.564934859814826
"1702","Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.772482564232245,67.9289777899565,0.564934859814826
"1703","Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.00861636111321566,67.9289777899565,0.564934859814826
"1704","Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.563207196223753,67.9289777899565,0.564934859814826
"1705","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,0.00912780181729302,67.9289777899565,0.564934859814826
"1706","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0133347136074297,67.9289777899565,0.564934859814826
"1707","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,0.240853987824229,67.9289777899565,0.564934859814826
"1708","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,0.11008916686057,67.9289777899565,0.564934859814826
"1709","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,1.21418842079789,67.9289777899565,0.564934859814826
"1710","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.0553620762467085,67.9289777899565,0.564934859814826
"1711","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.29235283516588,67.9289777899565,0.564934859814826
"1712","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.725925468298648,67.9289777899565,0.564934859814826
"1713","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.136467781363256,67.9289777899565,0.564934859814826
"1714","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.810077190654204,67.9289777899565,0.564934859814826
"1715","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.117950691742013,67.9289777899565,0.564934859814826
"1716","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.147270639214242,67.9289777899565,0.564934859814826
"1717","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.135502053620018,67.9289777899565,0.564934859814826
"1718","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.172858016626834,67.9289777899565,0.564934859814826
"1719","Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,0.12071454002013,67.9289777899565,0.564934859814826
"1720","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.000935647527119944,67.9289777899565,0.564934859814826
"1721","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.52034132486459,67.9289777899565,0.564934859814826
"1722","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0130547287360434,67.9289777899565,0.564934859814826
"1723","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.429654879052757,67.9289777899565,0.564934859814826
"1724","Harrison.Barnes:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.203040527049395,67.9289777899565,0.564934859814826
"1725","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.353436876824669,67.9289777899565,0.564934859814826
"1726","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.261231443660363,67.9289777899565,0.564934859814826
"1727","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.192964131952129,67.9289777899565,0.564934859814826
"1728","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.62400406667505,67.9289777899565,0.564934859814826
"1729","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.0945810186660138,67.9289777899565,0.564934859814826
"1730","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.0862048538552409,67.9289777899565,0.564934859814826
"1731","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.0495297598496171,67.9289777899565,0.564934859814826
"1732","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,1.63398103895298,67.9289777899565,0.564934859814826
"1733","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0502510667596198,67.9289777899565,0.564934859814826
"1734","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.842160983379789,67.9289777899565,0.564934859814826
"1735","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.054462851778414,67.9289777899565,0.564934859814826
"1736","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.184760091509322,67.9289777899565,0.564934859814826
"1737","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-2.06668811049107,67.9289777899565,0.564934859814826
"1738","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.122847799132713,67.9289777899565,0.564934859814826
"1739","Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.653673960523436,67.9289777899565,0.564934859814826
"1740","Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.06776083766233,67.9289777899565,0.564934859814826
"1741","Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.175112846830713,67.9289777899565,0.564934859814826
"1742","Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.05492429486388,67.9289777899565,0.564934859814826
"1743","Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,0.0779460815469535,67.9289777899565,0.564934859814826
"1744","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0144831485238901,67.9289777899565,0.564934859814826
"1745","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.170949482248017,67.9289777899565,0.564934859814826
"1746","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.380199737301012,67.9289777899565,0.564934859814826
"1747","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,0.167795048718671,67.9289777899565,0.564934859814826
"1748","Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.123545221113785,67.9289777899565,0.564934859814826
"1749","Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.972483400997971,67.9289777899565,0.564934859814826
"1750","Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.339894037494955,67.9289777899565,0.564934859814826
"1751","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.547843250097411,67.9289777899565,0.564934859814826
"1752","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.475498357340106,67.9289777899565,0.564934859814826
"1753","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.0397719749705143,67.9289777899565,0.564934859814826
"1754","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,0.106112883605282,67.9289777899565,0.564934859814826
"1755","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.284783460322878,67.9289777899565,0.564934859814826
"1756","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.470359256403849,67.9289777899565,0.564934859814826
"1757","Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark:Jason.Thompson",1,0.084007398368155,67.9289777899565,0.564934859814826
"1758","Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,0.493666714679501,67.9289777899565,0.564934859814826
"1759","Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.0736464910009542,67.9289777899565,0.564934859814826
"1760","Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.290042108595601,67.9289777899565,0.564934859814826
"1761","Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.476883042551665,67.9289777899565,0.564934859814826
"1762","Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.670853185000944,67.9289777899565,0.564934859814826
"1763","Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.255793851717614,67.9289777899565,0.564934859814826
"1764","Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00151916927466612,67.9289777899565,0.564934859814826
"1765","Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.344115048121247,67.9289777899565,0.564934859814826
"1766","Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.458885636560634,67.9289777899565,0.564934859814826
"1767","Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.407347262057242,67.9289777899565,0.564934859814826


==> JSA_SUB 2/tables/GSWbad_threes_200poss.csv <==
,P1,P2,P3,LogSpecPP,PM,Poss
45,Leandro Barbosa,Marreese Speights,Ian Clark,-2.1,-0.2,203.0
31,Draymond Green,Andre Iguodala,Andrew Bogut,-2.4,79.4,535.0
33,Draymond Green,Shaun Livingston,Andrew Bogut,-2.5,47.4,370.0
30,Klay Thompson,Harrison Barnes,Marreese Speights,-2.6,-31.4,323.0
23,Stephen Curry,Andre Iguodala,Andrew Bogut,-2.8,70.2,541.0
24,Klay Thompson,Harrison Barnes,Festus Ezeli,-2.9,-1.2,353.0
19,Draymond Green,Stephen Curry,Leandro Barbosa,-3.0,126.9,687.0
22,Stephen Curry,Klay Thompson,Shaun Livingston,-3.0,121.3,530.0
25,Klay Thompson,Harrison Barnes,Brandon Rush,-3.1,-1.0,265.0
21,Draymond Green,Harrison Barnes,Festus Ezeli,-3.3,16.0,326.0
17,Stephen Curry,Andre Iguodala,Brandon Rush,-3.8,-13.5,207.0
16,Draymond Green,Stephen Curry,Marreese Speights,-4.1,97.9,299.0
15,Draymond Green,Klay Thompson,Marreese Speights,-4.5,52.2,250.0
6,Draymond Green,Klay Thompson,Ian Clark,-5.8,9.8,316.0
3,Draymond Green,Stephen Curry,Ian Clark,-7.4,14.5,205.0


==> gswR3Poss200.csv <==
,term,step,estimate,lambda,dev.ratio,num,PM,Poss,Player1,Player2,Player3,
123,Draymond.Green:Stephen.Curry:Andrew.Bogut,1,1.610157028,67.92897779,0.56493486,3,377.4253881,2346,Draymond Green,Stephen Curry,Andrew Bogut,
207,Stephen.Curry:Klay.Thompson:Andrew.Bogut,1,1.486081866,67.92897779,0.56493486,3,382.1710244,2296,Stephen Curry,Klay Thompson,Andrew Bogut,
119,Draymond.Green:Stephen.Curry:Klay.Thompson,1,1.386825394,67.92897779,0.56493486,3,812.7315516,4085,Draymond Green,Stephen Curry,Klay Thompson,
135,Draymond.Green:Klay.Thompson:Andrew.Bogut,1,1.239932503,67.92897779,0.56493486,3,359.772797,2409,Draymond Green,Klay Thompson,Andrew Bogut,
132,Draymond.Green:Klay.Thompson:Harrison.Barnes,1,1.026561811,67.92897779,0.56493486,3,427.3125803,2473,Draymond Green,Klay Thompson,Harrison Barnes,
120,Draymond.Green:Stephen.Curry:Harrison.Barnes,1,1.023878128,67.92897779,0.56493486,3,411.3472797,2421,Draymond Green,Stephen Curry,Harrison Barnes,
127,Draymond.Green:Stephen.Curry:Festus.Ezeli,1,1.001315844,67.92897779,0.56493486,3,231.0609482,948,Draymond Green,Stephen Curry,Festus Ezeli,
146,Draymond.Green:Harrison.Barnes:Andrew.Bogut,1,0.9444244,67.92897779,0.56493486,3,178.686382,1246,Draymond Green,Harrison Barnes,Andrew Bogut,
121,Draymond.Green:Stephen.Curry:Andre.Iguodala,1,0.92262292,67.92897779,0.56493486,3,464.7522037,1830,Draymond Green,Stephen Curry,Andre Iguodala,
160,Draymond.Green:Andre.Iguodala:Festus.Ezeli,1,0.898469163,67.92897779,0.56493486,3,180.8397481,569,Draymond Green,Andre Iguodala,Festus Ezeli,
232,Stephen.Curry:Andre.Iguodala:Festus.Ezeli,1,0.888404283,67.92897779,0.56493486,3,197.1675836,633,Stephen Curry,Andre Iguodala,Festus Ezeli,
133,Draymond.Green:Klay.Thompson:Andre.Iguodala,1,0.796522562,67.92897779,0.56493486,3,388.3521012,1418,Draymond Green,Klay Thompson,Andre Iguodala,
205,Stephen.Curry:Klay.Thompson:Andre.Iguodala,1,0.758253962,67.92897779,0.56493486,3,376.9668597,1270,Stephen Curry,Klay Thompson,Andre Iguodala,
204,Stephen.Curry:Klay.Thompson:Harrison.Barnes,1,0.750013518,67.92897779,0.56493486,3,416.4783198,2431,Stephen Curry,Klay Thompson,Harrison Barnes,
218,Stephen.Curry:Harrison.Barnes:Andrew.Bogut,1,0.574024215,67.92897779,0.56493486,3,161.289423,1299,Stephen Curry,Harrison Barnes,Andrew Bogut,
144,Draymond.Green:Harrison.Barnes:Andre.Iguodala,1,0.565555935,67.92897779,0.56493486,3,170.4761235,472,Draymond Green,Harrison Barnes,Andre Iguodala,
280,Klay.Thompson:Harrison.Barnes:Andrew.Bogut,1,0.551007751,67.92897779,0.56493486,3,180.9058796,1393,Klay Thompson,Harrison Barnes,Andrew Bogut,
253,Stephen.Curry:Leandro.Barbosa:Marreese.Speights,1,0.451689068,67.92897779,0.56493486,3,84.63363636,245,Stephen Curry,Leandro Barbosa,Marreese Speights,
182,Draymond.Green:Leandro.Barbosa:Marreese.Speights,1,0.425455858,67.92897779,0.56493486,3,88.91759436,248,Draymond Green,Leandro Barbosa,Marreese Speights,
122,Draymond.Green:Stephen.Curry:Shaun.Livingston,1,0.417461336,67.92897779,0.56493486,3,264.4501423,962,Draymond Green,Stephen Curry,Shaun Livingston,
139,Draymond.Green:Klay.Thompson:Festus.Ezeli,1,0.392382383,67.92897779,0.56493486,3,151.3798733,721,Draymond Green,Klay Thompson,Festus Ezeli,
211,Stephen.Curry:Klay.Thompson:Festus.Ezeli,1,0.391072909,67.92897779,0.56493486,3,152.4401908,694,Stephen Curry,Klay Thompson,Festus Ezeli,
278,Klay.Thompson:Harrison.Barnes:Andre.Iguodala,1,0.385340824,67.92897779,0.56493486,3,199.5137859,671,Klay Thompson,Harrison Barnes,Andre Iguodala,
209,Stephen.Curry:Klay.Thompson:Brandon.Rush,1,0.295263315,67.92897779,0.56493486,3,175.4997059,946,Stephen Curry,Klay Thompson,Brandon Rush,
216,Stephen.Curry:Harrison.Barnes:Andre.Iguodala,1,0.283644066,67.92897779,0.56493486,3,164.0287676,696,Stephen Curry,Harrison Barnes,Andre Iguodala,
137,Draymond.Green:Klay.Thompson:Brandon.Rush,1,0.253891703,67.92897779,0.56493486,3,161.0184806,984,Draymond Green,Klay Thompson,Brandon Rush,
169,Draymond.Green:Shaun.Livingston:Festus.Ezeli,1,0.25138993,67.92897779,0.56493486,3,94.4314544,272,Draymond Green,Shaun Livingston,Festus Ezeli,
126,Draymond.Green:Stephen.Curry:Marreese.Speights,1,0.238085854,67.92897779,0.56493486,3,97.86675325,299,Draymond Green,Stephen Curry,Marreese Speights,
247,Stephen.Curry:Andrew.Bogut:Brandon.Rush,1,0.237910649,67.92897779,0.56493486,3,78.2502698,655,Stephen Curry,Andrew Bogut,Brandon Rush,
290,Klay.Thompson:Andre.Iguodala:Andrew.Bogut,1,0.23547912,67.92897779,0.56493486,3,128.3514975,535,Klay Thompson,Andre Iguodala,Andrew Bogut,
168,Draymond.Green:Shaun.Livingston:Marreese.Speights,1,0.204654484,67.92897779,0.56493486,3,70.61333751,242,Draymond Green,Shaun Livingston,Marreese Speights,
241,Stephen.Curry:Shaun.Livingston:Festus.Ezeli,1,0.176448627,67.92897779,0.56493486,3,80.03571125,244,Stephen Curry,Shaun Livingston,Festus Ezeli,
309,Klay.Thompson:Andrew.Bogut:Brandon.Rush,1,0.155323264,67.92897779,0.56493486,3,68.07169837,666,Klay Thompson,Andrew Bogut,Brandon Rush,
351,Harrison.Barnes:Shaun.Livingston:Andrew.Bogut,1,0.126329176,67.92897779,0.56493486,3,55.39645203,246,Harrison Barnes,Shaun Livingston,Andrew Bogut,
439,Shaun.Livingston:Leandro.Barbosa:Marreese.Speights,1,0.116176872,67.92897779,0.56493486,3,42.9382604,652,Shaun Livingston,Leandro Barbosa,Marreese Speights,
475,Leandro.Barbosa:Brandon.Rush:Marreese.Speights,1,0.098207412,67.92897779,0.56493486,3,17.63334782,291,Leandro Barbosa,Brandon Rush,Marreese Speights,
166,Draymond.Green:Shaun.Livingston:Leandro.Barbosa,1,0.093230818,67.92897779,0.56493486,3,81.45256911,317,Draymond Green,Shaun Livingston,Leandro Barbosa,
125,Draymond.Green:Stephen.Curry:Brandon.Rush,1,0.088602165,67.92897779,0.56493486,3,153.9412955,1116,Draymond Green,Stephen Curry,Brandon Rush,
238,Stephen.Curry:Shaun.Livingston:Leandro.Barbosa,1,0.086976586,67.92897779,0.56493486,3,58.19018398,205,Stephen Curry,Shaun Livingston,Leandro Barbosa,
159,Draymond.Green:Andre.Iguodala:Marreese.Speights,1,0.078301869,67.92897779,0.56493486,3,44.81782866,202,Draymond Green,Andre Iguodala,Marreese Speights,
294,Klay.Thompson:Andre.Iguodala:Festus.Ezeli,1,0.06716225,67.92897779,0.56493486,3,74.09435309,360,Klay Thompson,Andre Iguodala,Festus Ezeli,
408,Andre.Iguodala:Leandro.Barbosa:Marreese.Speights,1,0.066138551,67.92897779,0.56493486,3,16.97209469,483,Andre Iguodala,Leandro Barbosa,Marreese Speights,
391,Andre.Iguodala:Shaun.Livingston:Andrew.Bogut,1,0.064495587,67.92897779,0.56493486,3,34.56915584,266,Andre Iguodala,Shaun Livingston,Andrew Bogut,
477,Leandro.Barbosa:Brandon.Rush:Ian.Clark,1,0.049796015,67.92897779,0.56493486,3,0.154722905,214,Leandro Barbosa,Brandon Rush,Ian Clark,
341,Harrison.Barnes:Andre.Iguodala:Shaun.Livingston,1,0.049255414,67.92897779,0.56493486,3,51.10523937,742,Harrison Barnes,Andre Iguodala,Shaun Livingston,
175,Draymond.Green:Andrew.Bogut:Brandon.Rush,1,0.047245043,67.92897779,0.56493486,3,59.02965057,652,Draymond Green,Andrew Bogut,Brandon Rush,
145,Draymond.Green:Harrison.Barnes:Shaun.Livingston,1,0.029967782,67.92897779,0.56493486,3,95.77500944,384,Draymond Green,Harrison Barnes,Shaun Livingston,
134,Draymond.Green:Klay.Thompson:Shaun.Livingston,1,0.017443225,67.92897779,0.56493486,3,160.4587114,929,Draymond Green,Klay Thompson,Shaun Livingston,
482,Leandro.Barbosa:Marreese.Speights:Ian.Clark,1,0.00085652,67.92897779,0.56493486,3,-0.188458913,203,Leandro Barbosa,Marreese Speights,Ian Clark,
494,Brandon.Rush:Marreese.Speights:Ian.Clark,1,-0.0382956,67.92897779,0.56493486,3,-24.57627616,265,Brandon Rush,Marreese Speights,Ian Clark,
217,Stephen.Curry:Harrison.Barnes:Shaun.Livingston,1,-0.045284326,67.92897779,0.56493486,3,72.06650645,328,Stephen Curry,Harrison Barnes,Shaun Livingston,
124,Draymond.Green:Stephen.Curry:Leandro.Barbosa,1,-0.045739542,67.92897779,0.56493486,3,126.9198394,687,Draymond Green,Stephen Curry,Leandro Barbosa,
155,Draymond.Green:Andre.Iguodala:Shaun.Livingston,1,-0.046544394,67.92897779,0.56493486,3,92.4886061,630,Draymond Green,Andre Iguodala,Shaun Livingston,
206,Stephen.Curry:Klay.Thompson:Shaun.Livingston,1,-0.048590762,67.92897779,0.56493486,3,121.3435706,530,Stephen Curry,Klay Thompson,Shaun Livingston,
395,Andre.Iguodala:Shaun.Livingston:Festus.Ezeli,1,-0.049881605,67.92897779,0.56493486,3,24.06597831,541,Andre Iguodala,Shaun Livingston,Festus Ezeli,
367,Harrison.Barnes:Leandro.Barbosa:Marreese.Speights,1,-0.051971493,67.92897779,0.56493486,3,-2.543688715,443,Harrison Barnes,Leandro Barbosa,Marreese Speights,
293,Klay.Thompson:Andre.Iguodala:Marreese.Speights,1,-0.059891733,67.92897779,0.56493486,3,11.69876965,214,Klay Thompson,Andre Iguodala,Marreese Speights,
138,Draymond.Green:Klay.Thompson:Marreese.Speights,1,-0.070381275,67.92897779,0.56493486,3,52.18387066,250,Draymond Green,Klay Thompson,Marreese Speights,
345,Harrison.Barnes:Andre.Iguodala:Marreese.Speights,1,-0.071929598,67.92897779,0.56493486,3,-5.81294245,388,Harrison Barnes,Andre Iguodala,Marreese Speights,
302,Klay.Thompson:Shaun.Livingston:Marreese.Speights,1,-0.074612219,67.92897779,0.56493486,3,-4.248332223,356,Klay Thompson,Shaun Livingston,Marreese Speights,
279,Klay.Thompson:Harrison.Barnes:Shaun.Livingston,1,-0.08076308,67.92897779,0.56493486,3,35.27378791,733,Klay Thompson,Harrison Barnes,Shaun Livingston,
156,Draymond.Green:Andre.Iguodala:Andrew.Bogut,1,-0.086063843,67.92897779,0.56493486,3,79.44089147,535,Draymond Green,Andre Iguodala,Andrew Bogut,
252,Stephen.Curry:Leandro.Barbosa:Brandon.Rush,1,-0.089251672,67.92897779,0.56493486,3,0.865519774,208,Stephen Curry,Leandro Barbosa,Brandon Rush,
440,Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli,1,-0.08974909,67.92897779,0.56493486,3,-7.460681321,296,Shaun Livingston,Leandro Barbosa,Festus Ezeli,
354,Harrison.Barnes:Shaun.Livingston:Marreese.Speights,1,-0.096098061,67.92897779,0.56493486,3,-15.73850452,592,Harrison Barnes,Shaun Livingston,Marreese Speights,
222,Stephen.Curry:Harrison.Barnes:Festus.Ezeli,1,-0.101271916,67.92897779,0.56493486,3,38.78221829,395,Stephen Curry,Harrison Barnes,Festus Ezeli,
352,Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa,1,-0.101959287,67.92897779,0.56493486,3,-22.33741166,648,Harrison Barnes,Shaun Livingston,Leandro Barbosa,
227,Stephen.Curry:Andre.Iguodala:Shaun.Livingston,1,-0.102361125,67.92897779,0.56493486,3,73.67441722,499,Stephen Curry,Andre Iguodala,Shaun Livingston,
289,Klay.Thompson:Andre.Iguodala:Shaun.Livingston,1,-0.1026226,67.92897779,0.56493486,3,35.24957083,446,Klay Thompson,Andre Iguodala,Shaun Livingston,
392,Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa,1,-0.111383396,67.92897779,0.56493486,3,-18.42281873,685,Andre Iguodala,Shaun Livingston,Leandro Barbosa,
438,Shaun.Livingston:Leandro.Barbosa:Brandon.Rush,1,-0.122927454,67.92897779,0.56493486,3,-27.52548763,246,Shaun Livingston,Leandro Barbosa,Brandon Rush,
409,Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli,1,-0.123971721,67.92897779,0.56493486,3,6.633842803,369,Andre Iguodala,Leandro Barbosa,Festus Ezeli,
237,Stephen.Curry:Shaun.Livingston:Andrew.Bogut,1,-0.127456759,67.92897779,0.56493486,3,57.52631579,239,Stephen Curry,Shaun Livingston,Andrew Bogut,
228,Stephen.Curry:Andre.Iguodala:Andrew.Bogut,1,-0.133504699,67.92897779,0.56493486,3,70.15268801,541,Stephen Curry,Andre Iguodala,Andrew Bogut,
229,Stephen.Curry:Andre.Iguodala:Leandro.Barbosa,1,-0.138640278,67.92897779,0.56493486,3,37.11433209,478,Stephen Curry,Andre Iguodala,Leandro Barbosa,
181,Draymond.Green:Leandro.Barbosa:Brandon.Rush,1,-0.139052451,67.92897779,0.56493486,3,7.234567393,202,Draymond Green,Leandro Barbosa,Brandon Rush,
299,Klay.Thompson:Shaun.Livingston:Andrew.Bogut,1,-0.148591962,67.92897779,0.56493486,3,45.12729618,401,Klay Thompson,Shaun Livingston,Andrew Bogut,
343,Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa,1,-0.148603895,67.92897779,0.56493486,3,-7.738653405,544,Harrison Barnes,Andre Iguodala,Leandro Barbosa,
394,Andre.Iguodala:Shaun.Livingston:Marreese.Speights,1,-0.153812383,67.92897779,0.56493486,3,-16.89478842,521,Andre Iguodala,Shaun Livingston,Marreese Speights,
157,Draymond.Green:Andre.Iguodala:Leandro.Barbosa,1,-0.159479721,67.92897779,0.56493486,3,40.58139643,396,Draymond Green,Andre Iguodala,Leandro Barbosa,
231,Stephen.Curry:Andre.Iguodala:Marreese.Speights,1,-0.166514198,67.92897779,0.56493486,3,15.67164502,212,Stephen Curry,Andre Iguodala,Marreese Speights,
282,Klay.Thompson:Harrison.Barnes:Brandon.Rush,1,-0.168574734,67.92897779,0.56493486,3,-1.048346372,265,Klay Thompson,Harrison Barnes,Brandon Rush,
219,Stephen.Curry:Harrison.Barnes:Leandro.Barbosa,1,-0.184105658,67.92897779,0.56493486,3,16.52245754,253,Stephen Curry,Harrison Barnes,Leandro Barbosa,
445,Shaun.Livingston:Brandon.Rush:Marreese.Speights,1,-0.195982649,67.92897779,0.56493486,3,-30.22351412,200,Shaun Livingston,Brandon Rush,Marreese Speights,
220,Stephen.Curry:Harrison.Barnes:Brandon.Rush,1,-0.225759581,67.92897779,0.56493486,3,14.45196419,223,Stephen Curry,Harrison Barnes,Brandon Rush,
165,Draymond.Green:Shaun.Livingston:Andrew.Bogut,1,-0.23532149,67.92897779,0.56493486,3,47.35931373,370,Draymond Green,Shaun Livingston,Andrew Bogut,
353,Harrison.Barnes:Shaun.Livingston:Brandon.Rush,1,-0.252767942,67.92897779,0.56493486,3,-50.09572066,247,Harrison Barnes,Shaun Livingston,Brandon Rush,
301,Klay.Thompson:Shaun.Livingston:Brandon.Rush,1,-0.257685778,67.92897779,0.56493486,3,-32.36892583,208,Klay Thompson,Shaun Livingston,Brandon Rush,
342,Harrison.Barnes:Andre.Iguodala:Andrew.Bogut,1,-0.287956779,67.92897779,0.56493486,3,26.81428571,210,Harrison Barnes,Andre Iguodala,Andrew Bogut,
283,Klay.Thompson:Harrison.Barnes:Marreese.Speights,1,-0.292479209,67.92897779,0.56493486,3,-31.43346931,323,Klay Thompson,Harrison Barnes,Marreese Speights,
346,Harrison.Barnes:Andre.Iguodala:Festus.Ezeli,1,-0.296569155,67.92897779,0.56493486,3,-0.562424242,225,Harrison Barnes,Andre Iguodala,Festus Ezeli,
140,Draymond.Green:Klay.Thompson:Ian.Clark,1,-0.316353273,67.92897779,0.56493486,3,9.845711598,316,Draymond Green,Klay Thompson,Ian Clark,
284,Klay.Thompson:Harrison.Barnes:Festus.Ezeli,1,-0.354344853,67.92897779,0.56493486,3,-1.174659185,353,Klay Thompson,Harrison Barnes,Festus Ezeli,
128,Draymond.Green:Stephen.Curry:Ian.Clark,1,-0.385210329,67.92897779,0.56493486,3,14.48013098,205,Draymond Green,Stephen Curry,Ian Clark,
150,Draymond.Green:Harrison.Barnes:Festus.Ezeli,1,-0.393445319,67.92897779,0.56493486,3,16.03403647,326,Draymond Green,Harrison Barnes,Festus Ezeli,
230,Stephen.Curry:Andre.Iguodala:Brandon.Rush,1,-0.398184052,67.92897779,0.56493486,3,-13.52501499,207,Stephen Curry,Andre Iguodala,Brandon Rush,

==> gswRidgeout.csv <==
"","term","step","estimate","lambda","dev.ratio"
"1","(Intercept)",1,1.61889517736873,67.9289777899565,0.564934859814826
"2","Draymond.Green",1,0.278280062292616,67.9289777899565,0.564934859814826
"3","Stephen.Curry",1,0.252855271421995,67.9289777899565,0.564934859814826
"4","Klay.Thompson",1,0.147565797880476,67.9289777899565,0.564934859814826
"5","Harrison.Barnes",1,0.00824829908422796,67.9289777899565,0.564934859814826
"6","Andre.Iguodala",1,0.014688680023458,67.9289777899565,0.564934859814826
"7","Shaun.Livingston",1,-0.0909500270173526,67.9289777899565,0.564934859814826
"8","Andrew.Bogut",1,0.136026349628667,67.9289777899565,0.564934859814826
"9","Leandro.Barbosa",1,-0.128040980236829,67.9289777899565,0.564934859814826
"10","Brandon.Rush",1,-0.138576311768686,67.9289777899565,0.564934859814826
"11","Marreese.Speights",1,-0.0901584431719422,67.9289777899565,0.564934859814826
"12","Festus.Ezeli",1,0.0211683511721903,67.9289777899565,0.564934859814826
"13","Ian.Clark",1,-0.14950153967206,67.9289777899565,0.564934859814826
"14","James.Michael.McAdoo",1,-0.163377848841202,67.9289777899565,0.564934859814826
"15","Anderson.Varejao",1,-0.16511202404137,67.9289777899565,0.564934859814826
"16","Jason.Thompson",1,-0.151785770095224,67.9289777899565,0.564934859814826
"17","Draymond.Green:Stephen.Curry",1,0.648425998879307,67.9289777899565,0.564934859814826
"18","Draymond.Green:Klay.Thompson",1,0.468192974264348,67.9289777899565,0.564934859814826
"19","Draymond.Green:Harrison.Barnes",1,0.330925101607918,67.9289777899565,0.564934859814826
"20","Draymond.Green:Andre.Iguodala",1,0.292896868247577,67.9289777899565,0.564934859814826
"21","Draymond.Green:Shaun.Livingston",1,0.0769051809849023,67.9289777899565,0.564934859814826
"22","Draymond.Green:Andrew.Bogut",1,0.457752281596881,67.9289777899565,0.564934859814826
"23","Draymond.Green:Leandro.Barbosa",1,-0.0856147578709032,67.9289777899565,0.564934859814826
"24","Draymond.Green:Brandon.Rush",1,-0.0606145202606471,67.9289777899565,0.564934859814826
"25","Draymond.Green:Marreese.Speights",1,0.0698798833730159,67.9289777899565,0.564934859814826
"26","Draymond.Green:Festus.Ezeli",1,0.312124753406698,67.9289777899565,0.564934859814826
"27","Draymond.Green:Ian.Clark",1,-0.198931078550501,67.9289777899565,0.564934859814826
"28","Draymond.Green:James.Michael.McAdoo",1,-0.258000044735445,67.9289777899565,0.564934859814826
"29","Draymond.Green:Anderson.Varejao",1,-0.220691535909286,67.9289777899565,0.564934859814826
"30","Draymond.Green:Jason.Thompson",1,-0.359359255326107,67.9289777899565,0.564934859814826
"31","Stephen.Curry:Klay.Thompson",1,0.474706884398064,67.9289777899565,0.564934859814826
"32","Stephen.Curry:Harrison.Barnes",1,0.224294341690267,67.9289777899565,0.564934859814826
"33","Stephen.Curry:Andre.Iguodala",1,0.232680138138973,67.9289777899565,0.564934859814826
"34","Stephen.Curry:Shaun.Livingston",1,0.0430573364738474,67.9289777899565,0.564934859814826
"35","Stephen.Curry:Andrew.Bogut",1,0.52644762649722,67.9289777899565,0.564934859814826
"36","Stephen.Curry:Leandro.Barbosa",1,-0.0836737609257881,67.9289777899565,0.564934859814826
"37","Stephen.Curry:Brandon.Rush",1,-0.0515991232723558,67.9289777899565,0.564934859814826
"38","Stephen.Curry:Marreese.Speights",1,-0.055631675378742,67.9289777899565,0.564934859814826
"39","Stephen.Curry:Festus.Ezeli",1,0.317791650251716,67.9289777899565,0.564934859814826
"40","Stephen.Curry:Ian.Clark",1,-0.205929838054867,67.9289777899565,0.564934859814826
"41","Stephen.Curry:James.Michael.McAdoo",1,-0.233977659908278,67.9289777899565,0.564934859814826
"42","Stephen.Curry:Anderson.Varejao",1,-0.291708667029351,67.9289777899565,0.564934859814826
"43","Stephen.Curry:Jason.Thompson",1,-0.240109223754501,67.9289777899565,0.564934859814826
"44","Klay.Thompson:Harrison.Barnes",1,0.17627641568467,67.9289777899565,0.564934859814826
"45","Klay.Thompson:Andre.Iguodala",1,0.202219421426705,67.9289777899565,0.564934859814826
"46","Klay.Thompson:Shaun.Livingston",1,-0.109228572943808,67.9289777899565,0.564934859814826
"47","Klay.Thompson:Andrew.Bogut",1,0.408880217639569,67.9289777899565,0.564934859814826
"48","Klay.Thompson:Leandro.Barbosa",1,-0.223091322473264,67.9289777899565,0.564934859814826
"49","Klay.Thompson:Brandon.Rush",1,0.00624087607952244,67.9289777899565,0.564934859814826
"50","Klay.Thompson:Marreese.Speights",1,-0.147789831308542,67.9289777899565,0.564934859814826
"51","Klay.Thompson:Festus.Ezeli",1,0.00441121551557505,67.9289777899565,0.564934859814826
"52","Klay.Thompson:Ian.Clark",1,-0.14645218122368,67.9289777899565,0.564934859814826
"53","Klay.Thompson:James.Michael.McAdoo",1,-0.180228746656724,67.9289777899565,0.564934859814826
"54","Klay.Thompson:Anderson.Varejao",1,-0.181476923571148,67.9289777899565,0.564934859814826
"55","Klay.Thompson:Jason.Thompson",1,-0.190882196887955,67.9289777899565,0.564934859814826
"56","Harrison.Barnes:Andre.Iguodala",1,0.0652603995216511,67.9289777899565,0.564934859814826
"57","Harrison.Barnes:Shaun.Livingston",1,-0.0774824226994935,67.9289777899565,0.564934859814826
"58","Harrison.Barnes:Andrew.Bogut",1,0.210983067088274,67.9289777899565,0.564934859814826
"59","Harrison.Barnes:Leandro.Barbosa",1,-0.146564097879266,67.9289777899565,0.564934859814826
"60","Harrison.Barnes:Brandon.Rush",1,-0.17850033100332,67.9289777899565,0.564934859814826
"61","Harrison.Barnes:Marreese.Speights",1,-0.181133041368081,67.9289777899565,0.564934859814826
"62","Harrison.Barnes:Festus.Ezeli",1,-0.199374608694839,67.9289777899565,0.564934859814826
"63","Harrison.Barnes:Ian.Clark",1,-0.0978957242054994,67.9289777899565,0.564934859814826
"64","Harrison.Barnes:James.Michael.McAdoo",1,-0.184505104385784,67.9289777899565,0.564934859814826
"65","Harrison.Barnes:Anderson.Varejao",1,-0.216159861023627,67.9289777899565,0.564934859814826
"66","Harrison.Barnes:Jason.Thompson",1,-0.05254217404127,67.9289777899565,0.564934859814826
"67","Andre.Iguodala:Shaun.Livingston",1,-0.0914091075464685,67.9289777899565,0.564934859814826
"68","Andre.Iguodala:Andrew.Bogut",1,-0.0825800337531565,67.9289777899565,0.564934859814826
"69","Andre.Iguodala:Leandro.Barbosa",1,-0.125531482227452,67.9289777899565,0.564934859814826
"70","Andre.Iguodala:Brandon.Rush",1,-0.265011097605845,67.9289777899565,0.564934859814826
"71","Andre.Iguodala:Marreese.Speights",1,-0.102059348998797,67.9289777899565,0.564934859814826
"72","Andre.Iguodala:Festus.Ezeli",1,0.116597875990641,67.9289777899565,0.564934859814826
"73","Andre.Iguodala:Ian.Clark",1,-0.128000525674626,67.9289777899565,0.564934859814826
"74","Andre.Iguodala:James.Michael.McAdoo",1,-0.196132188601894,67.9289777899565,0.564934859814826
"75","Andre.Iguodala:Anderson.Varejao",1,-0.196054084401203,67.9289777899565,0.564934859814826
"76","Andre.Iguodala:Jason.Thompson",1,-0.159455283756723,67.9289777899565,0.564934859814826
"77","Shaun.Livingston:Andrew.Bogut",1,-0.0850252698495252,67.9289777899565,0.564934859814826
"78","Shaun.Livingston:Leandro.Barbosa",1,-0.0470449895092689,67.9289777899565,0.564934859814826
"79","Shaun.Livingston:Brandon.Rush",1,-0.176280583970201,67.9289777899565,0.564934859814826
"80","Shaun.Livingston:Marreese.Speights",1,-0.0358428849703391,67.9289777899565,0.564934859814826
"81","Shaun.Livingston:Festus.Ezeli",1,-0.0607429823924248,67.9289777899565,0.564934859814826
"82","Shaun.Livingston:Ian.Clark",1,-0.061059876253272,67.9289777899565,0.564934859814826
"83","Shaun.Livingston:James.Michael.McAdoo",1,-0.103407071206305,67.9289777899565,0.564934859814826
"84","Shaun.Livingston:Anderson.Varejao",1,-0.00597878221426833,67.9289777899565,0.564934859814826
"85","Shaun.Livingston:Jason.Thompson",1,-0.0224109777397109,67.9289777899565,0.564934859814826
"86","Andrew.Bogut:Leandro.Barbosa",1,-0.249085826776607,67.9289777899565,0.564934859814826
"87","Andrew.Bogut:Brandon.Rush",1,-0.10005852356669,67.9289777899565,0.564934859814826
"88","Andrew.Bogut:Marreese.Speights",1,-0.206937333854034,67.9289777899565,0.564934859814826
"89","Andrew.Bogut:Festus.Ezeli",1,-0.240753429120452,67.9289777899565,0.564934859814826
"90","Andrew.Bogut:Ian.Clark",1,-0.22452837308214,67.9289777899565,0.564934859814826
"91","Andrew.Bogut:James.Michael.McAdoo",1,0.00348543852216688,67.9289777899565,0.564934859814826
"92","Andrew.Bogut:Jason.Thompson",1,-0.454022966459182,67.9289777899565,0.564934859814826
"93","Leandro.Barbosa:Brandon.Rush",1,-0.0555862797952084,67.9289777899565,0.564934859814826
"94","Leandro.Barbosa:Marreese.Speights",1,0.0926324054256621,67.9289777899565,0.564934859814826
"95","Leandro.Barbosa:Festus.Ezeli",1,-0.0658437180641551,67.9289777899565,0.564934859814826
"96","Leandro.Barbosa:Ian.Clark",1,-0.0151229637671553,67.9289777899565,0.564934859814826
"97","Leandro.Barbosa:James.Michael.McAdoo",1,-0.11190979599078,67.9289777899565,0.564934859814826
"98","Leandro.Barbosa:Anderson.Varejao",1,-0.165102618094613,67.9289777899565,0.564934859814826
"99","Leandro.Barbosa:Jason.Thompson",1,-0.0909160201336845,67.9289777899565,0.564934859814826
"100","Brandon.Rush:Marreese.Speights",1,-0.127610122321889,67.9289777899565,0.564934859814826
"101","Brandon.Rush:Festus.Ezeli",1,-0.00966193024373929,67.9289777899565,0.564934859814826
"102","Brandon.Rush:Ian.Clark",1,-0.0815887096051153,67.9289777899565,0.564934859814826
"103","Brandon.Rush:James.Michael.McAdoo",1,-0.0857229941359496,67.9289777899565,0.564934859814826
"104","Brandon.Rush:Anderson.Varejao",1,-0.113644030571608,67.9289777899565,0.564934859814826
"105","Brandon.Rush:Jason.Thompson",1,-0.152047406423565,67.9289777899565,0.564934859814826
"106","Marreese.Speights:Festus.Ezeli",1,-0.070691203713512,67.9289777899565,0.564934859814826
"107","Marreese.Speights:Ian.Clark",1,-0.0773791204476751,67.9289777899565,0.564934859814826
"108","Marreese.Speights:James.Michael.McAdoo",1,-0.103359716730939,67.9289777899565,0.564934859814826
"109","Marreese.Speights:Anderson.Varejao",1,0.071659747693969,67.9289777899565,0.564934859814826
"110","Marreese.Speights:Jason.Thompson",1,-0.119539702860877,67.9289777899565,0.564934859814826
"111","Festus.Ezeli:Ian.Clark",1,-0.0766491338960342,67.9289777899565,0.564934859814826
"112","Festus.Ezeli:James.Michael.McAdoo",1,-0.185592508659535,67.9289777899565,0.564934859814826
"113","Festus.Ezeli:Anderson.Varejao",1,-0.658340147276916,67.9289777899565,0.564934859814826
"114","Festus.Ezeli:Jason.Thompson",1,-0.0417511905032674,67.9289777899565,0.564934859814826
"115","Ian.Clark:James.Michael.McAdoo",1,-0.0413220923345818,67.9289777899565,0.564934859814826
"116","Ian.Clark:Anderson.Varejao",1,-0.0231613649996099,67.9289777899565,0.564934859814826
"117","Ian.Clark:Jason.Thompson",1,-0.090655470270316,67.9289777899565,0.564934859814826
"118","James.Michael.McAdoo:Anderson.Varejao",1,-0.00885856117625122,67.9289777899565,0.564934859814826
"119","James.Michael.McAdoo:Jason.Thompson",1,-0.0577792811575503,67.9289777899565,0.564934859814826
"120","Draymond.Green:Stephen.Curry:Klay.Thompson",1,1.38682539404213,67.9289777899565,0.564934859814826
"121","Draymond.Green:Stephen.Curry:Harrison.Barnes",1,1.0238781284033,67.9289777899565,0.564934859814826
"122","Draymond.Green:Stephen.Curry:Andre.Iguodala",1,0.922622919772482,67.9289777899565,0.564934859814826
"123","Draymond.Green:Stephen.Curry:Shaun.Livingston",1,0.417461335636585,67.9289777899565,0.564934859814826
"124","Draymond.Green:Stephen.Curry:Andrew.Bogut",1,1.61015702846056,67.9289777899565,0.564934859814826
"125","Draymond.Green:Stephen.Curry:Leandro.Barbosa",1,-0.0457395421933235,67.9289777899565,0.564934859814826
"126","Draymond.Green:Stephen.Curry:Brandon.Rush",1,0.0886021647229946,67.9289777899565,0.564934859814826
"127","Draymond.Green:Stephen.Curry:Marreese.Speights",1,0.238085854381086,67.9289777899565,0.564934859814826
"128","Draymond.Green:Stephen.Curry:Festus.Ezeli",1,1.0013158435497,67.9289777899565,0.564934859814826
"129","Draymond.Green:Stephen.Curry:Ian.Clark",1,-0.385210328840143,67.9289777899565,0.564934859814826
"130","Draymond.Green:Stephen.Curry:James.Michael.McAdoo",1,-0.348570740069474,67.9289777899565,0.564934859814826
"131","Draymond.Green:Stephen.Curry:Anderson.Varejao",1,-0.483146068561513,67.9289777899565,0.564934859814826
"132","Draymond.Green:Stephen.Curry:Jason.Thompson",1,-0.578405941221594,67.9289777899565,0.564934859814826
"133","Draymond.Green:Klay.Thompson:Harrison.Barnes",1,1.026561810654,67.9289777899565,0.564934859814826
"134","Draymond.Green:Klay.Thompson:Andre.Iguodala",1,0.796522561512296,67.9289777899565,0.564934859814826
"135","Draymond.Green:Klay.Thompson:Shaun.Livingston",1,0.0174432250766324,67.9289777899565,0.564934859814826
"136","Draymond.Green:Klay.Thompson:Andrew.Bogut",1,1.23993250331575,67.9289777899565,0.564934859814826
"137","Draymond.Green:Klay.Thompson:Leandro.Barbosa",1,-0.3011609642344,67.9289777899565,0.564934859814826
"138","Draymond.Green:Klay.Thompson:Brandon.Rush",1,0.253891703470139,67.9289777899565,0.564934859814826
"139","Draymond.Green:Klay.Thompson:Marreese.Speights",1,-0.0703812754524956,67.9289777899565,0.564934859814826
"140","Draymond.Green:Klay.Thompson:Festus.Ezeli",1,0.392382383219521,67.9289777899565,0.564934859814826
"141","Draymond.Green:Klay.Thompson:Ian.Clark",1,-0.316353272737416,67.9289777899565,0.564934859814826
"142","Draymond.Green:Klay.Thompson:James.Michael.McAdoo",1,-0.467402004244391,67.9289777899565,0.564934859814826
"143","Draymond.Green:Klay.Thompson:Anderson.Varejao",1,-0.262233246146088,67.9289777899565,0.564934859814826
"144","Draymond.Green:Klay.Thompson:Jason.Thompson",1,-0.483812572125976,67.9289777899565,0.564934859814826
"145","Draymond.Green:Harrison.Barnes:Andre.Iguodala",1,0.565555935210427,67.9289777899565,0.564934859814826
"146","Draymond.Green:Harrison.Barnes:Shaun.Livingston",1,0.0299677824175732,67.9289777899565,0.564934859814826
"147","Draymond.Green:Harrison.Barnes:Andrew.Bogut",1,0.9444243999258,67.9289777899565,0.564934859814826
"148","Draymond.Green:Harrison.Barnes:Leandro.Barbosa",1,-0.283883437888323,67.9289777899565,0.564934859814826
"149","Draymond.Green:Harrison.Barnes:Brandon.Rush",1,-0.195102626817723,67.9289777899565,0.564934859814826
"150","Draymond.Green:Harrison.Barnes:Marreese.Speights",1,-0.296882412493481,67.9289777899565,0.564934859814826
"151","Draymond.Green:Harrison.Barnes:Festus.Ezeli",1,-0.393445319212735,67.9289777899565,0.564934859814826
"152","Draymond.Green:Harrison.Barnes:Ian.Clark",1,-0.206790271350588,67.9289777899565,0.564934859814826
"153","Draymond.Green:Harrison.Barnes:James.Michael.McAdoo",1,-0.476298965473138,67.9289777899565,0.564934859814826
"154","Draymond.Green:Harrison.Barnes:Anderson.Varejao",1,-0.567971052243196,67.9289777899565,0.564934859814826
"155","Draymond.Green:Harrison.Barnes:Jason.Thompson",1,-0.994850415793437,67.9289777899565,0.564934859814826
"156","Draymond.Green:Andre.Iguodala:Shaun.Livingston",1,-0.0465443936563185,67.9289777899565,0.564934859814826
"157","Draymond.Green:Andre.Iguodala:Andrew.Bogut",1,-0.0860638429820475,67.9289777899565,0.564934859814826
"158","Draymond.Green:Andre.Iguodala:Leandro.Barbosa",1,-0.159479720915352,67.9289777899565,0.564934859814826
"159","Draymond.Green:Andre.Iguodala:Brandon.Rush",1,-0.438554044765707,67.9289777899565,0.564934859814826
"160","Draymond.Green:Andre.Iguodala:Marreese.Speights",1,0.0783018686008549,67.9289777899565,0.564934859814826
"161","Draymond.Green:Andre.Iguodala:Festus.Ezeli",1,0.898469162893549,67.9289777899565,0.564934859814826
"162","Draymond.Green:Andre.Iguodala:Ian.Clark",1,-0.211150056133993,67.9289777899565,0.564934859814826
"163","Draymond.Green:Andre.Iguodala:James.Michael.McAdoo",1,-0.352705052590493,67.9289777899565,0.564934859814826
"164","Draymond.Green:Andre.Iguodala:Anderson.Varejao",1,-0.132002382325506,67.9289777899565,0.564934859814826
"165","Draymond.Green:Andre.Iguodala:Jason.Thompson",1,-0.16198165757899,67.9289777899565,0.564934859814826
"166","Draymond.Green:Shaun.Livingston:Andrew.Bogut",1,-0.23532149022896,67.9289777899565,0.564934859814826
"167","Draymond.Green:Shaun.Livingston:Leandro.Barbosa",1,0.0932308181599076,67.9289777899565,0.564934859814826
"168","Draymond.Green:Shaun.Livingston:Brandon.Rush",1,-0.186177746123342,67.9289777899565,0.564934859814826
"169","Draymond.Green:Shaun.Livingston:Marreese.Speights",1,0.204654483559785,67.9289777899565,0.564934859814826
"170","Draymond.Green:Shaun.Livingston:Festus.Ezeli",1,0.251389929911659,67.9289777899565,0.564934859814826
"171","Draymond.Green:Shaun.Livingston:Ian.Clark",1,-0.00307284972746832,67.9289777899565,0.564934859814826
"172","Draymond.Green:Shaun.Livingston:James.Michael.McAdoo",1,-0.102498805899386,67.9289777899565,0.564934859814826
"173","Draymond.Green:Shaun.Livingston:Anderson.Varejao",1,0.229947393469854,67.9289777899565,0.564934859814826
"174","Draymond.Green:Shaun.Livingston:Jason.Thompson",1,-0.00932200273998457,67.9289777899565,0.564934859814826
"175","Draymond.Green:Andrew.Bogut:Leandro.Barbosa",1,-0.440873432008664,67.9289777899565,0.564934859814826
"176","Draymond.Green:Andrew.Bogut:Brandon.Rush",1,0.0472450428533007,67.9289777899565,0.564934859814826
"177","Draymond.Green:Andrew.Bogut:Marreese.Speights",1,-0.30686740087014,67.9289777899565,0.564934859814826
"178","Draymond.Green:Andrew.Bogut:Festus.Ezeli",1,-0.333876304562232,67.9289777899565,0.564934859814826
"179","Draymond.Green:Andrew.Bogut:Ian.Clark",1,-0.525720046495024,67.9289777899565,0.564934859814826
"180","Draymond.Green:Andrew.Bogut:James.Michael.McAdoo",1,-0.263721937381878,67.9289777899565,0.564934859814826
"181","Draymond.Green:Andrew.Bogut:Jason.Thompson",1,-1.29673230811732,67.9289777899565,0.564934859814826
"182","Draymond.Green:Leandro.Barbosa:Brandon.Rush",1,-0.139052451365883,67.9289777899565,0.564934859814826
"183","Draymond.Green:Leandro.Barbosa:Marreese.Speights",1,0.425455858235939,67.9289777899565,0.564934859814826
"184","Draymond.Green:Leandro.Barbosa:Festus.Ezeli",1,-0.0379518342342919,67.9289777899565,0.564934859814826
"185","Draymond.Green:Leandro.Barbosa:Ian.Clark",1,0.104301139221916,67.9289777899565,0.564934859814826
"186","Draymond.Green:Leandro.Barbosa:James.Michael.McAdoo",1,-0.0723747154391633,67.9289777899565,0.564934859814826
"187","Draymond.Green:Leandro.Barbosa:Anderson.Varejao",1,-0.0282457602294637,67.9289777899565,0.564934859814826
"188","Draymond.Green:Leandro.Barbosa:Jason.Thompson",1,-0.13580109325214,67.9289777899565,0.564934859814826
"189","Draymond.Green:Brandon.Rush:Marreese.Speights",1,-0.0848612329785752,67.9289777899565,0.564934859814826
"190","Draymond.Green:Brandon.Rush:Festus.Ezeli",1,-0.093437027253213,67.9289777899565,0.564934859814826
"191","Draymond.Green:Brandon.Rush:Ian.Clark",1,-0.104020402511424,67.9289777899565,0.564934859814826
"192","Draymond.Green:Brandon.Rush:James.Michael.McAdoo",1,-0.100433493718316,67.9289777899565,0.564934859814826
"193","Draymond.Green:Brandon.Rush:Anderson.Varejao",1,-0.216004318512544,67.9289777899565,0.564934859814826
"194","Draymond.Green:Brandon.Rush:Jason.Thompson",1,-0.344453863438639,67.9289777899565,0.564934859814826
"195","Draymond.Green:Marreese.Speights:Festus.Ezeli",1,-0.342054313921036,67.9289777899565,0.564934859814826
"196","Draymond.Green:Marreese.Speights:Ian.Clark",1,-0.00833549106492601,67.9289777899565,0.564934859814826
"197","Draymond.Green:Marreese.Speights:James.Michael.McAdoo",1,-0.106029494910655,67.9289777899565,0.564934859814826
"198","Draymond.Green:Festus.Ezeli:Ian.Clark",1,-0.257347206871709,67.9289777899565,0.564934859814826
"199","Draymond.Green:Festus.Ezeli:James.Michael.McAdoo",1,-0.195992425638715,67.9289777899565,0.564934859814826
"200","Draymond.Green:Festus.Ezeli:Anderson.Varejao",1,-0.661016580525227,67.9289777899565,0.564934859814826
"201","Draymond.Green:Festus.Ezeli:Jason.Thompson",1,-0.0966587077136783,67.9289777899565,0.564934859814826
"202","Draymond.Green:Ian.Clark:James.Michael.McAdoo",1,-0.0346153346462547,67.9289777899565,0.564934859814826
"203","Draymond.Green:Ian.Clark:Anderson.Varejao",1,-0.0144767991917583,67.9289777899565,0.564934859814826
"204","Draymond.Green:Ian.Clark:Jason.Thompson",1,0.000190035314455818,67.9289777899565,0.564934859814826
"205","Stephen.Curry:Klay.Thompson:Harrison.Barnes",1,0.750013518134764,67.9289777899565,0.564934859814826
"206","Stephen.Curry:Klay.Thompson:Andre.Iguodala",1,0.758253961953491,67.9289777899565,0.564934859814826
"207","Stephen.Curry:Klay.Thompson:Shaun.Livingston",1,-0.0485907616686653,67.9289777899565,0.564934859814826
"208","Stephen.Curry:Klay.Thompson:Andrew.Bogut",1,1.48608186567394,67.9289777899565,0.564934859814826
"209","Stephen.Curry:Klay.Thompson:Leandro.Barbosa",1,-0.33141316950832,67.9289777899565,0.564934859814826
"210","Stephen.Curry:Klay.Thompson:Brandon.Rush",1,0.295263314567519,67.9289777899565,0.564934859814826
"211","Stephen.Curry:Klay.Thompson:Marreese.Speights",1,-0.307536484131514,67.9289777899565,0.564934859814826
"212","Stephen.Curry:Klay.Thompson:Festus.Ezeli",1,0.3910729089125,67.9289777899565,0.564934859814826
"213","Stephen.Curry:Klay.Thompson:Ian.Clark",1,-0.276350673232206,67.9289777899565,0.564934859814826
"214","Stephen.Curry:Klay.Thompson:James.Michael.McAdoo",1,-0.309836801614209,67.9289777899565,0.564934859814826
"215","Stephen.Curry:Klay.Thompson:Anderson.Varejao",1,-0.417980482976254,67.9289777899565,0.564934859814826
"216","Stephen.Curry:Klay.Thompson:Jason.Thompson",1,-0.37066063509365,67.9289777899565,0.564934859814826
"217","Stephen.Curry:Harrison.Barnes:Andre.Iguodala",1,0.283644065892972,67.9289777899565,0.564934859814826
"218","Stephen.Curry:Harrison.Barnes:Shaun.Livingston",1,-0.045284325539636,67.9289777899565,0.564934859814826
"219","Stephen.Curry:Harrison.Barnes:Andrew.Bogut",1,0.574024215075747,67.9289777899565,0.564934859814826
"220","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa",1,-0.184105657994875,67.9289777899565,0.564934859814826
"221","Stephen.Curry:Harrison.Barnes:Brandon.Rush",1,-0.225759581247267,67.9289777899565,0.564934859814826
"222","Stephen.Curry:Harrison.Barnes:Marreese.Speights",1,-0.285078318326577,67.9289777899565,0.564934859814826
"223","Stephen.Curry:Harrison.Barnes:Festus.Ezeli",1,-0.101271915732686,67.9289777899565,0.564934859814826
"224","Stephen.Curry:Harrison.Barnes:Ian.Clark",1,-0.0831624661278002,67.9289777899565,0.564934859814826
"225","Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo",1,-0.465760646994174,67.9289777899565,0.564934859814826
"226","Stephen.Curry:Harrison.Barnes:Anderson.Varejao",1,-0.395147066701273,67.9289777899565,0.564934859814826
"227","Stephen.Curry:Harrison.Barnes:Jason.Thompson",1,-0.130470474944534,67.9289777899565,0.564934859814826
"228","Stephen.Curry:Andre.Iguodala:Shaun.Livingston",1,-0.102361125262947,67.9289777899565,0.564934859814826
"229","Stephen.Curry:Andre.Iguodala:Andrew.Bogut",1,-0.133504698554179,67.9289777899565,0.564934859814826
"230","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa",1,-0.138640278472112,67.9289777899565,0.564934859814826
"231","Stephen.Curry:Andre.Iguodala:Brandon.Rush",1,-0.398184051811477,67.9289777899565,0.564934859814826
"232","Stephen.Curry:Andre.Iguodala:Marreese.Speights",1,-0.166514197976696,67.9289777899565,0.564934859814826
"233","Stephen.Curry:Andre.Iguodala:Festus.Ezeli",1,0.888404283467187,67.9289777899565,0.564934859814826
"234","Stephen.Curry:Andre.Iguodala:Ian.Clark",1,-0.268505581176363,67.9289777899565,0.564934859814826
"235","Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo",1,-0.382158376984401,67.9289777899565,0.564934859814826
"236","Stephen.Curry:Andre.Iguodala:Anderson.Varejao",1,-0.399475016327503,67.9289777899565,0.564934859814826
"237","Stephen.Curry:Andre.Iguodala:Jason.Thompson",1,-0.190104348210892,67.9289777899565,0.564934859814826
"238","Stephen.Curry:Shaun.Livingston:Andrew.Bogut",1,-0.127456758757141,67.9289777899565,0.564934859814826
"239","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa",1,0.0869765863677173,67.9289777899565,0.564934859814826
"240","Stephen.Curry:Shaun.Livingston:Brandon.Rush",1,-0.114536091941349,67.9289777899565,0.564934859814826
"241","Stephen.Curry:Shaun.Livingston:Marreese.Speights",1,0.0946819085466078,67.9289777899565,0.564934859814826
"242","Stephen.Curry:Shaun.Livingston:Festus.Ezeli",1,0.176448627348793,67.9289777899565,0.564934859814826
"243","Stephen.Curry:Shaun.Livingston:Ian.Clark",1,0.0284483825565169,67.9289777899565,0.564934859814826
"244","Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo",1,-0.128384404218088,67.9289777899565,0.564934859814826
"245","Stephen.Curry:Shaun.Livingston:Anderson.Varejao",1,-0.0176659688706837,67.9289777899565,0.564934859814826
"246","Stephen.Curry:Shaun.Livingston:Jason.Thompson",1,-0.00968679587174725,67.9289777899565,0.564934859814826
"247","Stephen.Curry:Andrew.Bogut:Leandro.Barbosa",1,-0.496935313319424,67.9289777899565,0.564934859814826
"248","Stephen.Curry:Andrew.Bogut:Brandon.Rush",1,0.23791064874748,67.9289777899565,0.564934859814826
"249","Stephen.Curry:Andrew.Bogut:Festus.Ezeli",1,-0.380162545622393,67.9289777899565,0.564934859814826
"250","Stephen.Curry:Andrew.Bogut:Ian.Clark",1,-0.9197028010793,67.9289777899565,0.564934859814826
"251","Stephen.Curry:Andrew.Bogut:James.Michael.McAdoo",1,-0.251462183787322,67.9289777899565,0.564934859814826
"252","Stephen.Curry:Andrew.Bogut:Jason.Thompson",1,-0.458804763977619,67.9289777899565,0.564934859814826
"253","Stephen.Curry:Leandro.Barbosa:Brandon.Rush",1,-0.0892516715839863,67.9289777899565,0.564934859814826
"254","Stephen.Curry:Leandro.Barbosa:Marreese.Speights",1,0.451689067612996,67.9289777899565,0.564934859814826
"255","Stephen.Curry:Leandro.Barbosa:Festus.Ezeli",1,-0.0504893997958207,67.9289777899565,0.564934859814826
"256","Stephen.Curry:Leandro.Barbosa:Ian.Clark",1,0.033633969552269,67.9289777899565,0.564934859814826
"257","Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo",1,-0.118553929406851,67.9289777899565,0.564934859814826
"258","Stephen.Curry:Leandro.Barbosa:Anderson.Varejao",1,-0.121576264112614,67.9289777899565,0.564934859814826
"259","Stephen.Curry:Leandro.Barbosa:Jason.Thompson",1,0.0552573446707911,67.9289777899565,0.564934859814826
"260","Stephen.Curry:Brandon.Rush:Marreese.Speights",1,-0.18226284806976,67.9289777899565,0.564934859814826
"261","Stephen.Curry:Brandon.Rush:Festus.Ezeli",1,-0.0430309072677947,67.9289777899565,0.564934859814826
"262","Stephen.Curry:Brandon.Rush:Ian.Clark",1,-0.107320057161496,67.9289777899565,0.564934859814826
"263","Stephen.Curry:Brandon.Rush:James.Michael.McAdoo",1,-0.0445142444839799,67.9289777899565,0.564934859814826
"264","Stephen.Curry:Brandon.Rush:Anderson.Varejao",1,-0.244829934862987,67.9289777899565,0.564934859814826
"265","Stephen.Curry:Brandon.Rush:Jason.Thompson",1,-0.164922418658995,67.9289777899565,0.564934859814826
"266","Stephen.Curry:Marreese.Speights:Festus.Ezeli",1,-0.681046615198025,67.9289777899565,0.564934859814826
"267","Stephen.Curry:Marreese.Speights:Ian.Clark",1,-0.14319042281067,67.9289777899565,0.564934859814826
"268","Stephen.Curry:Marreese.Speights:James.Michael.McAdoo",1,-0.151084279332726,67.9289777899565,0.564934859814826
"269","Stephen.Curry:Marreese.Speights:Anderson.Varejao",1,0.0295826435216517,67.9289777899565,0.564934859814826
"270","Stephen.Curry:Marreese.Speights:Jason.Thompson",1,-0.0175376644573563,67.9289777899565,0.564934859814826
"271","Stephen.Curry:Festus.Ezeli:Ian.Clark",1,-0.234243425049976,67.9289777899565,0.564934859814826
"272","Stephen.Curry:Festus.Ezeli:James.Michael.McAdoo",1,-0.0439508210801772,67.9289777899565,0.564934859814826
"273","Stephen.Curry:Festus.Ezeli:Anderson.Varejao",1,-0.66191653554979,67.9289777899565,0.564934859814826
"274","Stephen.Curry:Ian.Clark:James.Michael.McAdoo",1,0.0958073772388257,67.9289777899565,0.564934859814826
"275","Stephen.Curry:Ian.Clark:Anderson.Varejao",1,-0.0195954912453145,67.9289777899565,0.564934859814826
"276","Stephen.Curry:Ian.Clark:Jason.Thompson",1,-0.0147847787367084,67.9289777899565,0.564934859814826
"277","Stephen.Curry:James.Michael.McAdoo:Anderson.Varejao",1,-0.169396166712068,67.9289777899565,0.564934859814826
"278","Stephen.Curry:James.Michael.McAdoo:Jason.Thompson",1,0.169976116270801,67.9289777899565,0.564934859814826
"279","Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,0.385340823786555,67.9289777899565,0.564934859814826
"280","Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,-0.0807630796423043,67.9289777899565,0.564934859814826
"281","Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,0.551007750714785,67.9289777899565,0.564934859814826
"282","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-0.220436901163331,67.9289777899565,0.564934859814826
"283","Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-0.168574733993196,67.9289777899565,0.564934859814826
"284","Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.292479208942641,67.9289777899565,0.564934859814826
"285","Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-0.354344852896787,67.9289777899565,0.564934859814826
"286","Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-0.158397764941035,67.9289777899565,0.564934859814826
"287","Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-0.39342094664925,67.9289777899565,0.564934859814826
"288","Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-0.256993425961903,67.9289777899565,0.564934859814826
"289","Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.0949149382479416,67.9289777899565,0.564934859814826
"290","Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-0.102622599556871,67.9289777899565,0.564934859814826
"291","Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,0.235479120387624,67.9289777899565,0.564934859814826
"292","Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-0.308325351865141,67.9289777899565,0.564934859814826
"293","Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-0.11329436305467,67.9289777899565,0.564934859814826
"294","Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-0.0598917331796238,67.9289777899565,0.564934859814826
"295","Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,0.0671622503279201,67.9289777899565,0.564934859814826
"296","Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-0.170908341674269,67.9289777899565,0.564934859814826
"297","Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.197064930022056,67.9289777899565,0.564934859814826
"298","Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-0.29455170498315,67.9289777899565,0.564934859814826
"299","Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-0.3162600661811,67.9289777899565,0.564934859814826
"300","Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-0.148591961971079,67.9289777899565,0.564934859814826
"301","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.118245131096088,67.9289777899565,0.564934859814826
"302","Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.257685778029344,67.9289777899565,0.564934859814826
"303","Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-0.0746122193158346,67.9289777899565,0.564934859814826
"304","Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-0.227370522425178,67.9289777899565,0.564934859814826
"305","Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.0405986426867892,67.9289777899565,0.564934859814826
"306","Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.0948352382509544,67.9289777899565,0.564934859814826
"307","Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,0.110489489861475,67.9289777899565,0.564934859814826
"308","Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.0552823711964906,67.9289777899565,0.564934859814826
"309","Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-0.469477604361665,67.9289777899565,0.564934859814826
"310","Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,0.155323263703351,67.9289777899565,0.564934859814826
"311","Klay.Thompson:Andrew.Bogut:Marreese.Speights",1,-0.281550159074176,67.9289777899565,0.564934859814826
"312","Klay.Thompson:Andrew.Bogut:Festus.Ezeli",1,-0.381774443956255,67.9289777899565,0.564934859814826
"313","Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-0.278267403946812,67.9289777899565,0.564934859814826
"314","Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.036438351292364,67.9289777899565,0.564934859814826
"315","Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-0.460539856006,67.9289777899565,0.564934859814826
"316","Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-0.010912298742757,67.9289777899565,0.564934859814826
"317","Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.0955202093531364,67.9289777899565,0.564934859814826
"318","Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-0.176634529637685,67.9289777899565,0.564934859814826
"319","Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,0.0110574990393872,67.9289777899565,0.564934859814826
"320","Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.192160400285746,67.9289777899565,0.564934859814826
"321","Klay.Thompson:Leandro.Barbosa:Anderson.Varejao",1,-0.710015650823172,67.9289777899565,0.564934859814826
"322","Klay.Thompson:Leandro.Barbosa:Jason.Thompson",1,-0.0515430641866466,67.9289777899565,0.564934859814826
"323","Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-0.166061781014087,67.9289777899565,0.564934859814826
"324","Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,0.240204713760991,67.9289777899565,0.564934859814826
"325","Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.0168176248743424,67.9289777899565,0.564934859814826
"326","Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.0924870248000086,67.9289777899565,0.564934859814826
"327","Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-0.0528216180306207,67.9289777899565,0.564934859814826
"328","Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.153195644241672,67.9289777899565,0.564934859814826
"329","Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-0.108981517383096,67.9289777899565,0.564934859814826
"330","Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.0216791802789344,67.9289777899565,0.564934859814826
"331","Klay.Thompson:Marreese.Speights:James.Michael.McAdoo",1,-0.049889716528056,67.9289777899565,0.564934859814826
"332","Klay.Thompson:Marreese.Speights:Anderson.Varejao",1,0.0301505195931514,67.9289777899565,0.564934859814826
"333","Klay.Thompson:Marreese.Speights:Jason.Thompson",1,-0.0841904691919325,67.9289777899565,0.564934859814826
"334","Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.0679888623584721,67.9289777899565,0.564934859814826
"335","Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo",1,0.0202888730784574,67.9289777899565,0.564934859814826
"336","Klay.Thompson:Festus.Ezeli:Jason.Thompson",1,-0.181048983690869,67.9289777899565,0.564934859814826
"337","Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.00249076682927386,67.9289777899565,0.564934859814826
"338","Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.0777536196916891,67.9289777899565,0.564934859814826
"339","Klay.Thompson:Ian.Clark:Jason.Thompson",1,0.00262850268331538,67.9289777899565,0.564934859814826
"340","Klay.Thompson:James.Michael.McAdoo:Anderson.Varejao",1,0.141440163488909,67.9289777899565,0.564934859814826
"341","Klay.Thompson:James.Michael.McAdoo:Jason.Thompson",1,0.0885858391330602,67.9289777899565,0.564934859814826
"342","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,0.0492554138400331,67.9289777899565,0.564934859814826
"343","Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-0.287956778800598,67.9289777899565,0.564934859814826
"344","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.148603895211168,67.9289777899565,0.564934859814826
"345","Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.184661220162917,67.9289777899565,0.564934859814826
"346","Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.0719295983421588,67.9289777899565,0.564934859814826
"347","Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.29656915528413,67.9289777899565,0.564934859814826
"348","Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.0504422371841359,67.9289777899565,0.564934859814826
"349","Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.0848072878823338,67.9289777899565,0.564934859814826
"350","Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.364305772744651,67.9289777899565,0.564934859814826
"351","Harrison.Barnes:Andre.Iguodala:Jason.Thompson",1,0.111448501592551,67.9289777899565,0.564934859814826
"352","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,0.126329176177057,67.9289777899565,0.564934859814826
"353","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.101959287033216,67.9289777899565,0.564934859814826
"354","Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.252767941814855,67.9289777899565,0.564934859814826
"355","Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.096098060790577,67.9289777899565,0.564934859814826
"356","Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.235564476399818,67.9289777899565,0.564934859814826
"357","Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.0910401870665944,67.9289777899565,0.564934859814826
"358","Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.136596519416272,67.9289777899565,0.564934859814826
"359","Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.0667775488135244,67.9289777899565,0.564934859814826
"360","Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.00599566714654485,67.9289777899565,0.564934859814826
"361","Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.139614787980748,67.9289777899565,0.564934859814826
"362","Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-0.30181049303806,67.9289777899565,0.564934859814826
"363","Harrison.Barnes:Andrew.Bogut:Marreese.Speights",1,-0.281481911694283,67.9289777899565,0.564934859814826
"364","Harrison.Barnes:Andrew.Bogut:Festus.Ezeli",1,-0.0137673677618886,67.9289777899565,0.564934859814826
"365","Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.115448955875175,67.9289777899565,0.564934859814826
"366","Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0528196492460671,67.9289777899565,0.564934859814826
"367","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0400082582698979,67.9289777899565,0.564934859814826
"368","Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.0519714930059662,67.9289777899565,0.564934859814826
"369","Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,0.00285194884119601,67.9289777899565,0.564934859814826
"370","Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.064435255909724,67.9289777899565,0.564934859814826
"371","Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.142460680504469,67.9289777899565,0.564934859814826
"372","Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.287041809105425,67.9289777899565,0.564934859814826
"373","Harrison.Barnes:Leandro.Barbosa:Jason.Thompson",1,0.255826738147841,67.9289777899565,0.564934859814826
"374","Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.214858958804112,67.9289777899565,0.564934859814826
"375","Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.253130616144432,67.9289777899565,0.564934859814826
"376","Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.0553047199152171,67.9289777899565,0.564934859814826
"377","Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.0148997725306781,67.9289777899565,0.564934859814826
"378","Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.0933472037226466,67.9289777899565,0.564934859814826
"379","Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.0630472845210728,67.9289777899565,0.564934859814826
"380","Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.0830333532797365,67.9289777899565,0.564934859814826
"381","Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-0.18332510419345,67.9289777899565,0.564934859814826
"382","Harrison.Barnes:Marreese.Speights:James.Michael.McAdoo",1,0.263229867858635,67.9289777899565,0.564934859814826
"383","Harrison.Barnes:Marreese.Speights:Anderson.Varejao",1,0.118575606591928,67.9289777899565,0.564934859814826
"384","Harrison.Barnes:Marreese.Speights:Jason.Thompson",1,-0.0337137500473586,67.9289777899565,0.564934859814826
"385","Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,0.0787586161655531,67.9289777899565,0.564934859814826
"386","Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,0.00236054718274492,67.9289777899565,0.564934859814826
"387","Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.0787321931535362,67.9289777899565,0.564934859814826
"388","Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.0545654541734201,67.9289777899565,0.564934859814826
"389","Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.0418954786305443,67.9289777899565,0.564934859814826
"390","Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao",1,0.241598571830817,67.9289777899565,0.564934859814826
"391","Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.169531209616122,67.9289777899565,0.564934859814826
"392","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,0.0644955870682997,67.9289777899565,0.564934859814826
"393","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.111383395761214,67.9289777899565,0.564934859814826
"394","Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.15069864662975,67.9289777899565,0.564934859814826
"395","Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.153812382916105,67.9289777899565,0.564934859814826
"396","Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.049881604802225,67.9289777899565,0.564934859814826
"397","Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.0887526864413048,67.9289777899565,0.564934859814826
"398","Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.250773866194987,67.9289777899565,0.564934859814826
"399","Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.0308534866173137,67.9289777899565,0.564934859814826
"400","Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.0340430632541585,67.9289777899565,0.564934859814826
"401","Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.070413535128075,67.9289777899565,0.564934859814826
"402","Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.815235210380414,67.9289777899565,0.564934859814826
"403","Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.335634579321459,67.9289777899565,0.564934859814826
"404","Andre.Iguodala:Andrew.Bogut:Festus.Ezeli",1,-0.334457633053741,67.9289777899565,0.564934859814826
"405","Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.0298303686080888,67.9289777899565,0.564934859814826
"406","Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,0.0599110243534496,67.9289777899565,0.564934859814826
"407","Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.416475509688588,67.9289777899565,0.564934859814826
"408","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.11917579157215,67.9289777899565,0.564934859814826
"409","Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.0661385507377826,67.9289777899565,0.564934859814826
"410","Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.123971721046915,67.9289777899565,0.564934859814826
"411","Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.0297951212977684,67.9289777899565,0.564934859814826
"412","Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-0.144750556333025,67.9289777899565,0.564934859814826
"413","Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-0.021051200308826,67.9289777899565,0.564934859814826
"414","Andre.Iguodala:Leandro.Barbosa:Jason.Thompson",1,0.0632253612963715,67.9289777899565,0.564934859814826
"415","Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.271479426492567,67.9289777899565,0.564934859814826
"416","Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-0.230160435984134,67.9289777899565,0.564934859814826
"417","Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.133922914160236,67.9289777899565,0.564934859814826
"418","Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo",1,-0.0524294516144682,67.9289777899565,0.564934859814826
"419","Andre.Iguodala:Brandon.Rush:Anderson.Varejao",1,0.16754649359239,67.9289777899565,0.564934859814826
"420","Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-0.109076068164832,67.9289777899565,0.564934859814826
"421","Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.0433167108734457,67.9289777899565,0.564934859814826
"422","Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.0514872643898987,67.9289777899565,0.564934859814826
"423","Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo",1,-0.166076149860811,67.9289777899565,0.564934859814826
"424","Andre.Iguodala:Marreese.Speights:Jason.Thompson",1,-0.304356807065524,67.9289777899565,0.564934859814826
"425","Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.164959194221132,67.9289777899565,0.564934859814826
"426","Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.50378445177475,67.9289777899565,0.564934859814826
"427","Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.662549331774454,67.9289777899565,0.564934859814826
"428","Andre.Iguodala:Festus.Ezeli:Jason.Thompson",1,-0.122063183377428,67.9289777899565,0.564934859814826
"429","Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,-0.0141251698913036,67.9289777899565,0.564934859814826
"430","Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.251288904587736,67.9289777899565,0.564934859814826
"431","Andre.Iguodala:James.Michael.McAdoo:Anderson.Varejao",1,0.168489333256438,67.9289777899565,0.564934859814826
"432","Andre.Iguodala:James.Michael.McAdoo:Jason.Thompson",1,-0.336426799670293,67.9289777899565,0.564934859814826
"433","Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.0827159842265048,67.9289777899565,0.564934859814826
"434","Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.538217750202538,67.9289777899565,0.564934859814826
"435","Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.141698492676548,67.9289777899565,0.564934859814826
"436","Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.24513687741381,67.9289777899565,0.564934859814826
"437","Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.0227468304459389,67.9289777899565,0.564934859814826
"438","Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.0149342698798689,67.9289777899565,0.564934859814826
"439","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.122927454408178,67.9289777899565,0.564934859814826
"440","Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.116176871931833,67.9289777899565,0.564934859814826
"441","Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.0897490900813768,67.9289777899565,0.564934859814826
"442","Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.0843270908320192,67.9289777899565,0.564934859814826
"443","Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.099888668928828,67.9289777899565,0.564934859814826
"444","Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.243499188194865,67.9289777899565,0.564934859814826
"445","Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.00926205707808955,67.9289777899565,0.564934859814826
"446","Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.195982649180978,67.9289777899565,0.564934859814826
"447","Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.0182924206101102,67.9289777899565,0.564934859814826
"448","Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.0971866136684568,67.9289777899565,0.564934859814826
"449","Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,0.0247413591390777,67.9289777899565,0.564934859814826
"450","Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.0315968170886595,67.9289777899565,0.564934859814826
"451","Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.0314968066888728,67.9289777899565,0.564934859814826
"452","Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.0674982086190746,67.9289777899565,0.564934859814826
"453","Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.098860964354512,67.9289777899565,0.564934859814826
"454","Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.0453702229001254,67.9289777899565,0.564934859814826
"455","Shaun.Livingston:Marreese.Speights:Anderson.Varejao",1,0.119481186929349,67.9289777899565,0.564934859814826
"456","Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0112225038696333,67.9289777899565,0.564934859814826
"457","Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.0907876726734251,67.9289777899565,0.564934859814826
"458","Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-0.173010839976512,67.9289777899565,0.564934859814826
"459","Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.0495884137783047,67.9289777899565,0.564934859814826
"460","Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,0.0362494242095183,67.9289777899565,0.564934859814826
"461","Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.0596354771882881,67.9289777899565,0.564934859814826
"462","Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.00618268322088216,67.9289777899565,0.564934859814826
"463","Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao",1,-0.342154500213397,67.9289777899565,0.564934859814826
"464","Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson",1,0.0733044484964401,67.9289777899565,0.564934859814826
"465","Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.127113111273029,67.9289777899565,0.564934859814826
"466","Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.30863369067929,67.9289777899565,0.564934859814826
"467","Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0147156878901503,67.9289777899565,0.564934859814826
"468","Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.424836033003688,67.9289777899565,0.564934859814826
"469","Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.088235484564793,67.9289777899565,0.564934859814826
"470","Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.0997571273951249,67.9289777899565,0.564934859814826
"471","Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,8.00470626265433e-06,67.9289777899565,0.564934859814826
"472","Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0650054495154547,67.9289777899565,0.564934859814826
"473","Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.00198191032028992,67.9289777899565,0.564934859814826
"474","Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0315141513109745,67.9289777899565,0.564934859814826
"475","Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.743038339573816,67.9289777899565,0.564934859814826
"476","Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.0982074120394147,67.9289777899565,0.564934859814826
"477","Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.0745548929017484,67.9289777899565,0.564934859814826
"478","Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.0497960151771063,67.9289777899565,0.564934859814826
"479","Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.00434165434244348,67.9289777899565,0.564934859814826
"480","Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.235009958544939,67.9289777899565,0.564934859814826
"481","Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.161377746525688,67.9289777899565,0.564934859814826
"482","Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.145872409690345,67.9289777899565,0.564934859814826
"483","Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.000856520066191234,67.9289777899565,0.564934859814826
"484","Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.170834286915135,67.9289777899565,0.564934859814826
"485","Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,-0.123026175361658,67.9289777899565,0.564934859814826
"486","Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,0.0261883498531447,67.9289777899565,0.564934859814826
"487","Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.303102263282884,67.9289777899565,0.564934859814826
"488","Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.0239244316457874,67.9289777899565,0.564934859814826
"489","Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.0955128421910237,67.9289777899565,0.564934859814826
"490","Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.108555872547528,67.9289777899565,0.564934859814826
"491","Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.17929314025366,67.9289777899565,0.564934859814826
"492","Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.0774163479655881,67.9289777899565,0.564934859814826
"493","Leandro.Barbosa:James.Michael.McAdoo:Jason.Thompson",1,-0.455018500740121,67.9289777899565,0.564934859814826
"494","Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.0792533147112873,67.9289777899565,0.564934859814826
"495","Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.0382956001691151,67.9289777899565,0.564934859814826
"496","Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.0847585903720216,67.9289777899565,0.564934859814826
"497","Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.074549990046042,67.9289777899565,0.564934859814826
"498","Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.231585307033067,67.9289777899565,0.564934859814826
"499","Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.024381794157719,67.9289777899565,0.564934859814826
"500","Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,-0.0728386505154561,67.9289777899565,0.564934859814826
"501","Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.146540940473601,67.9289777899565,0.564934859814826
"502","Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.155570606353285,67.9289777899565,0.564934859814826
"503","Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.0637324230167416,67.9289777899565,0.564934859814826
"504","Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.147755040882826,67.9289777899565,0.564934859814826
"505","Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.085323787382471,67.9289777899565,0.564934859814826
"506","Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.22155847214893,67.9289777899565,0.564934859814826
"507","Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.105445590675862,67.9289777899565,0.564934859814826
"508","Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.127788048391136,67.9289777899565,0.564934859814826
"509","Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.179478919537756,67.9289777899565,0.564934859814826
"510","Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.0389899098848069,67.9289777899565,0.564934859814826
"511","Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.140779237272973,67.9289777899565,0.564934859814826
"512","Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00526904517940673,67.9289777899565,0.564934859814826
"513","Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.0371015827678268,67.9289777899565,0.564934859814826
"514","Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.0733305954107021,67.9289777899565,0.564934859814826
"515","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes",1,3.84405592921796,67.9289777899565,0.564934859814826
"516","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala",1,3.35020090196168,67.9289777899565,0.564934859814826
"517","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston",1,0.477388337220266,67.9289777899565,0.564934859814826
"518","Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut",1,5.65757611574529,67.9289777899565,0.564934859814826
"519","Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa",1,-0.419782967002004,67.9289777899565,0.564934859814826
"520","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush",1,1.37825851854663,67.9289777899565,0.564934859814826
"521","Draymond.Green:Stephen.Curry:Klay.Thompson:Marreese.Speights",1,-0.138974090109331,67.9289777899565,0.564934859814826
"522","Draymond.Green:Stephen.Curry:Klay.Thompson:Festus.Ezeli",1,1.89215647489196,67.9289777899565,0.564934859814826
"523","Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark",1,-0.505347159315427,67.9289777899565,0.564934859814826
"524","Draymond.Green:Stephen.Curry:Klay.Thompson:James.Michael.McAdoo",1,-0.69575732255068,67.9289777899565,0.564934859814826
"525","Draymond.Green:Stephen.Curry:Klay.Thompson:Anderson.Varejao",1,-0.852859471112897,67.9289777899565,0.564934859814826
"526","Draymond.Green:Stephen.Curry:Klay.Thompson:Jason.Thompson",1,-0.824755568898312,67.9289777899565,0.564934859814826
"527","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala",1,3.09739153172293,67.9289777899565,0.564934859814826
"528","Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston",1,0.263415102781944,67.9289777899565,0.564934859814826
"529","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut",1,2.85607583901488,67.9289777899565,0.564934859814826
"530","Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa",1,-0.351918749662594,67.9289777899565,0.564934859814826
"531","Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush",1,-0.248302351503125,67.9289777899565,0.564934859814826
"532","Draymond.Green:Stephen.Curry:Harrison.Barnes:Marreese.Speights",1,-0.694273745577236,67.9289777899565,0.564934859814826
"533","Draymond.Green:Stephen.Curry:Harrison.Barnes:Festus.Ezeli",1,-0.28525175228662,67.9289777899565,0.564934859814826
"534","Draymond.Green:Stephen.Curry:Harrison.Barnes:Ian.Clark",1,-0.125066158190439,67.9289777899565,0.564934859814826
"535","Draymond.Green:Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo",1,-0.724156672621404,67.9289777899565,0.564934859814826
"536","Draymond.Green:Stephen.Curry:Harrison.Barnes:Anderson.Varejao",1,-1.274828794746,67.9289777899565,0.564934859814826
"537","Draymond.Green:Stephen.Curry:Harrison.Barnes:Jason.Thompson",1,-0.997441794931381,67.9289777899565,0.564934859814826
"538","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston",1,0.284391469997294,67.9289777899565,0.564934859814826
"539","Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut",1,0.680318716817731,67.9289777899565,0.564934859814826
"540","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa",1,-0.0815355472200236,67.9289777899565,0.564934859814826
"541","Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush",1,-0.683000645004441,67.9289777899565,0.564934859814826
"542","Draymond.Green:Stephen.Curry:Andre.Iguodala:Marreese.Speights",1,0.467418734865105,67.9289777899565,0.564934859814826
"543","Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli",1,2.88887533643511,67.9289777899565,0.564934859814826
"544","Draymond.Green:Stephen.Curry:Andre.Iguodala:Ian.Clark",1,-0.500502419435198,67.9289777899565,0.564934859814826
"545","Draymond.Green:Stephen.Curry:Andre.Iguodala:James.Michael.McAdoo",1,-0.594431896988762,67.9289777899565,0.564934859814826
"546","Draymond.Green:Stephen.Curry:Andre.Iguodala:Anderson.Varejao",1,-0.188767242283907,67.9289777899565,0.564934859814826
"547","Draymond.Green:Stephen.Curry:Andre.Iguodala:Jason.Thompson",1,-0.257848423461235,67.9289777899565,0.564934859814826
"548","Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut",1,0.441500892203069,67.9289777899565,0.564934859814826
"549","Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa",1,0.355425916245566,67.9289777899565,0.564934859814826
"550","Draymond.Green:Stephen.Curry:Shaun.Livingston:Brandon.Rush",1,0.000739414879943471,67.9289777899565,0.564934859814826
"551","Draymond.Green:Stephen.Curry:Shaun.Livingston:Marreese.Speights",1,0.816114632057931,67.9289777899565,0.564934859814826
"552","Draymond.Green:Stephen.Curry:Shaun.Livingston:Festus.Ezeli",1,1.49619002750253,67.9289777899565,0.564934859814826
"553","Draymond.Green:Stephen.Curry:Shaun.Livingston:Ian.Clark",1,0.384827359849224,67.9289777899565,0.564934859814826
"554","Draymond.Green:Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo",1,-0.0495026470348875,67.9289777899565,0.564934859814826
"555","Draymond.Green:Stephen.Curry:Shaun.Livingston:Anderson.Varejao",1,0.146811880455445,67.9289777899565,0.564934859814826
"556","Draymond.Green:Stephen.Curry:Shaun.Livingston:Jason.Thompson",1,-0.0438512484825368,67.9289777899565,0.564934859814826
"557","Draymond.Green:Stephen.Curry:Andrew.Bogut:Leandro.Barbosa",1,-0.389704852902907,67.9289777899565,0.564934859814826
"558","Draymond.Green:Stephen.Curry:Andrew.Bogut:Brandon.Rush",1,1.01069808215826,67.9289777899565,0.564934859814826
"559","Draymond.Green:Stephen.Curry:Andrew.Bogut:Ian.Clark",1,-1.18241437178262,67.9289777899565,0.564934859814826
"560","Draymond.Green:Stephen.Curry:Andrew.Bogut:Jason.Thompson",1,-1.3020401805364,67.9289777899565,0.564934859814826
"561","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush",1,-0.260979008803064,67.9289777899565,0.564934859814826
"562","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Marreese.Speights",1,1.30172111782648,67.9289777899565,0.564934859814826
"563","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Festus.Ezeli",1,-0.140171886738793,67.9289777899565,0.564934859814826
"564","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Ian.Clark",1,0.0492511104319432,67.9289777899565,0.564934859814826
"565","Draymond.Green:Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo",1,-0.119062875633774,67.9289777899565,0.564934859814826
"566","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Anderson.Varejao",1,0.0350237469714948,67.9289777899565,0.564934859814826
"567","Draymond.Green:Stephen.Curry:Brandon.Rush:Marreese.Speights",1,-0.272832755287017,67.9289777899565,0.564934859814826
"568","Draymond.Green:Stephen.Curry:Brandon.Rush:Festus.Ezeli",1,-0.0845814547405549,67.9289777899565,0.564934859814826
"569","Draymond.Green:Stephen.Curry:Brandon.Rush:Ian.Clark",1,-0.379477135143972,67.9289777899565,0.564934859814826
"570","Draymond.Green:Stephen.Curry:Brandon.Rush:James.Michael.McAdoo",1,-0.0139412616015315,67.9289777899565,0.564934859814826
"571","Draymond.Green:Stephen.Curry:Brandon.Rush:Anderson.Varejao",1,-0.963481812712392,67.9289777899565,0.564934859814826
"572","Draymond.Green:Stephen.Curry:Brandon.Rush:Jason.Thompson",1,-0.449229642883853,67.9289777899565,0.564934859814826
"573","Draymond.Green:Stephen.Curry:Marreese.Speights:Ian.Clark",1,-0.51008619411154,67.9289777899565,0.564934859814826
"574","Draymond.Green:Stephen.Curry:Marreese.Speights:James.Michael.McAdoo",1,-0.322640551914805,67.9289777899565,0.564934859814826
"575","Draymond.Green:Stephen.Curry:Festus.Ezeli:Ian.Clark",1,-0.226903480251836,67.9289777899565,0.564934859814826
"576","Draymond.Green:Stephen.Curry:Festus.Ezeli:James.Michael.McAdoo",1,-0.19747757477046,67.9289777899565,0.564934859814826
"577","Draymond.Green:Stephen.Curry:Festus.Ezeli:Anderson.Varejao",1,-0.662916678686735,67.9289777899565,0.564934859814826
"578","Draymond.Green:Stephen.Curry:Ian.Clark:James.Michael.McAdoo",1,0.333363182944889,67.9289777899565,0.564934859814826
"579","Draymond.Green:Stephen.Curry:Ian.Clark:Anderson.Varejao",1,-0.0148342529762266,67.9289777899565,0.564934859814826
"580","Draymond.Green:Stephen.Curry:Ian.Clark:Jason.Thompson",1,-0.222161958459062,67.9289777899565,0.564934859814826
"581","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,2.08094602814376,67.9289777899565,0.564934859814826
"582","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,0.452099408936698,67.9289777899565,0.564934859814826
"583","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,2.87909326630312,67.9289777899565,0.564934859814826
"584","Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-0.0529848033082343,67.9289777899565,0.564934859814826
"585","Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,0.376405496183264,67.9289777899565,0.564934859814826
"586","Draymond.Green:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.230688756355489,67.9289777899565,0.564934859814826
"587","Draymond.Green:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-0.408335519156074,67.9289777899565,0.564934859814826
"588","Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-0.358687645646145,67.9289777899565,0.564934859814826
"589","Draymond.Green:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-1.18300358600453,67.9289777899565,0.564934859814826
"590","Draymond.Green:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-0.51115817558142,67.9289777899565,0.564934859814826
"591","Draymond.Green:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.997439159247664,67.9289777899565,0.564934859814826
"592","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-0.336357343653554,67.9289777899565,0.564934859814826
"593","Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,1.17101798895768,67.9289777899565,0.564934859814826
"594","Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-0.608981423742904,67.9289777899565,0.564934859814826
"595","Draymond.Green:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,0.151209479943958,67.9289777899565,0.564934859814826
"596","Draymond.Green:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,0.0565840613790687,67.9289777899565,0.564934859814826
"597","Draymond.Green:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.51105969126177,67.9289777899565,0.564934859814826
"598","Draymond.Green:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-0.475164175253819,67.9289777899565,0.564934859814826
"599","Draymond.Green:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.541712484777712,67.9289777899565,0.564934859814826
"600","Draymond.Green:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-0.457222782283518,67.9289777899565,0.564934859814826
"601","Draymond.Green:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-0.375785252890546,67.9289777899565,0.564934859814826
"602","Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,-0.126984563319101,67.9289777899565,0.564934859814826
"603","Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,0.00693655690293731,67.9289777899565,0.564934859814826
"604","Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.369098826847512,67.9289777899565,0.564934859814826
"605","Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,0.254326245395871,67.9289777899565,0.564934859814826
"606","Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-0.406111967736938,67.9289777899565,0.564934859814826
"607","Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,-0.0489647256629921,67.9289777899565,0.564934859814826
"608","Draymond.Green:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.132251353260148,67.9289777899565,0.564934859814826
"609","Draymond.Green:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,0.306412714282323,67.9289777899565,0.564934859814826
"610","Draymond.Green:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.0907510736300949,67.9289777899565,0.564934859814826
"611","Draymond.Green:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-0.92539751690916,67.9289777899565,0.564934859814826
"612","Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,0.901888265171834,67.9289777899565,0.564934859814826
"613","Draymond.Green:Klay.Thompson:Andrew.Bogut:Marreese.Speights",1,-0.307638345149485,67.9289777899565,0.564934859814826
"614","Draymond.Green:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-0.632492597705068,67.9289777899565,0.564934859814826
"615","Draymond.Green:Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.264887045774396,67.9289777899565,0.564934859814826
"616","Draymond.Green:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-1.30184500780204,67.9289777899565,0.564934859814826
"617","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,-0.226446053497419,67.9289777899565,0.564934859814826
"618","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.170926574097897,67.9289777899565,0.564934859814826
"619","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-0.154872664987028,67.9289777899565,0.564934859814826
"620","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,-0.105235465485897,67.9289777899565,0.564934859814826
"621","Draymond.Green:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.34499748441787,67.9289777899565,0.564934859814826
"622","Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-0.0388002449495006,67.9289777899565,0.564934859814826
"623","Draymond.Green:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,0.599281839505374,67.9289777899565,0.564934859814826
"624","Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.343520775163325,67.9289777899565,0.564934859814826
"625","Draymond.Green:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.387115265969283,67.9289777899565,0.564934859814826
"626","Draymond.Green:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-0.113541892994442,67.9289777899565,0.564934859814826
"627","Draymond.Green:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.896626780902482,67.9289777899565,0.564934859814826
"628","Draymond.Green:Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-0.251878250373617,67.9289777899565,0.564934859814826
"629","Draymond.Green:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.212725927534708,67.9289777899565,0.564934859814826
"630","Draymond.Green:Klay.Thompson:Marreese.Speights:James.Michael.McAdoo",1,0.0129703458130833,67.9289777899565,0.564934859814826
"631","Draymond.Green:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.34759837059926,67.9289777899565,0.564934859814826
"632","Draymond.Green:Klay.Thompson:Festus.Ezeli:Jason.Thompson",1,-0.0968385237984817,67.9289777899565,0.564934859814826
"633","Draymond.Green:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,-0.121961455495915,67.9289777899565,0.564934859814826
"634","Draymond.Green:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.0137285533210693,67.9289777899565,0.564934859814826
"635","Draymond.Green:Klay.Thompson:Ian.Clark:Jason.Thompson",1,0.0452900102850102,67.9289777899565,0.564934859814826
"636","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.220761704015233,67.9289777899565,0.564934859814826
"637","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-2.13728454148879,67.9289777899565,0.564934859814826
"638","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.600455771697337,67.9289777899565,0.564934859814826
"639","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.228666762335847,67.9289777899565,0.564934859814826
"640","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.260356635665845,67.9289777899565,0.564934859814826
"641","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.88689845843299,67.9289777899565,0.564934859814826
"642","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.0128280656758806,67.9289777899565,0.564934859814826
"643","Draymond.Green:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.496018983113312,67.9289777899565,0.564934859814826
"644","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.17219631275567,67.9289777899565,0.564934859814826
"645","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.305222400324311,67.9289777899565,0.564934859814826
"646","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.240145110979231,67.9289777899565,0.564934859814826
"647","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,0.465099091417883,67.9289777899565,0.564934859814826
"648","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.270382672825398,67.9289777899565,0.564934859814826
"649","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,0.0491454861224884,67.9289777899565,0.564934859814826
"650","Draymond.Green:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.173823361504577,67.9289777899565,0.564934859814826
"651","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,0.360994470197392,67.9289777899565,0.564934859814826
"652","Draymond.Green:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.414504092315098,67.9289777899565,0.564934859814826
"653","Draymond.Green:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-1.47391243064269,67.9289777899565,0.564934859814826
"654","Draymond.Green:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.254753672487495,67.9289777899565,0.564934859814826
"655","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0119327104488017,67.9289777899565,0.564934859814826
"656","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.340869443691889,67.9289777899565,0.564934859814826
"657","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.0304822664930067,67.9289777899565,0.564934859814826
"658","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.183883772676105,67.9289777899565,0.564934859814826
"659","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.0948576166363055,67.9289777899565,0.564934859814826
"660","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.78366018842508,67.9289777899565,0.564934859814826
"661","Draymond.Green:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-1.59133732319,67.9289777899565,0.564934859814826
"662","Draymond.Green:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.122810137177442,67.9289777899565,0.564934859814826
"663","Draymond.Green:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,0.00733428892581173,67.9289777899565,0.564934859814826
"664","Draymond.Green:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.129217241876059,67.9289777899565,0.564934859814826
"665","Draymond.Green:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-0.664901636337262,67.9289777899565,0.564934859814826
"666","Draymond.Green:Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,-0.0339519158523453,67.9289777899565,0.564934859814826
"667","Draymond.Green:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,-0.197451528844278,67.9289777899565,0.564934859814826
"668","Draymond.Green:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.278526749270391,67.9289777899565,0.564934859814826
"669","Draymond.Green:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.502905035633313,67.9289777899565,0.564934859814826
"670","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.562501259646626,67.9289777899565,0.564934859814826
"671","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.117779645025704,67.9289777899565,0.564934859814826
"672","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.0614702979578331,67.9289777899565,0.564934859814826
"673","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.654155491910361,67.9289777899565,0.564934859814826
"674","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,1.02419474750111,67.9289777899565,0.564934859814826
"675","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.0641980258386484,67.9289777899565,0.564934859814826
"676","Draymond.Green:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.297484024941599,67.9289777899565,0.564934859814826
"677","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.0482476101225359,67.9289777899565,0.564934859814826
"678","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.0900435527390211,67.9289777899565,0.564934859814826
"679","Draymond.Green:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.177157531064327,67.9289777899565,0.564934859814826
"680","Draymond.Green:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-2.10693676294767,67.9289777899565,0.564934859814826
"681","Draymond.Green:Andre.Iguodala:Andrew.Bogut:Festus.Ezeli",1,-0.335233233492034,67.9289777899565,0.564934859814826
"682","Draymond.Green:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.44344363702383,67.9289777899565,0.564934859814826
"683","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.760868394256573,67.9289777899565,0.564934859814826
"684","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.976220848593644,67.9289777899565,0.564934859814826
"685","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.0980517430293968,67.9289777899565,0.564934859814826
"686","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.133381210654514,67.9289777899565,0.564934859814826
"687","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-0.261360557260551,67.9289777899565,0.564934859814826
"688","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,0.458908804251807,67.9289777899565,0.564934859814826
"689","Draymond.Green:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.199126433622153,67.9289777899565,0.564934859814826
"690","Draymond.Green:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-1.2405978617986,67.9289777899565,0.564934859814826
"691","Draymond.Green:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.11944491367307,67.9289777899565,0.564934859814826
"692","Draymond.Green:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,-0.000104642459492251,67.9289777899565,0.564934859814826
"693","Draymond.Green:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.430407403218658,67.9289777899565,0.564934859814826
"694","Draymond.Green:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.0936948809242551,67.9289777899565,0.564934859814826
"695","Draymond.Green:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.286112076822454,67.9289777899565,0.564934859814826
"696","Draymond.Green:Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.662656357645948,67.9289777899565,0.564934859814826
"697","Draymond.Green:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.067915540382779,67.9289777899565,0.564934859814826
"698","Draymond.Green:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,0.090761373296479,67.9289777899565,0.564934859814826
"699","Draymond.Green:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.203792630935825,67.9289777899565,0.564934859814826
"700","Draymond.Green:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-1.60296147597801,67.9289777899565,0.564934859814826
"701","Draymond.Green:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.334840634775306,67.9289777899565,0.564934859814826
"702","Draymond.Green:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.205356514927624,67.9289777899565,0.564934859814826
"703","Draymond.Green:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.264650224992843,67.9289777899565,0.564934859814826
"704","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.0345594871489161,67.9289777899565,0.564934859814826
"705","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.579413914078671,67.9289777899565,0.564934859814826
"706","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.230191987000444,67.9289777899565,0.564934859814826
"707","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,0.120135723069135,67.9289777899565,0.564934859814826
"708","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.220443754537871,67.9289777899565,0.564934859814826
"709","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.0364115848642214,67.9289777899565,0.564934859814826
"710","Draymond.Green:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.269562607121224,67.9289777899565,0.564934859814826
"711","Draymond.Green:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.510209806103882,67.9289777899565,0.564934859814826
"712","Draymond.Green:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.0558034486589909,67.9289777899565,0.564934859814826
"713","Draymond.Green:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.77795850287471,67.9289777899565,0.564934859814826
"714","Draymond.Green:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.341873836090214,67.9289777899565,0.564934859814826
"715","Draymond.Green:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,0.331295804835035,67.9289777899565,0.564934859814826
"716","Draymond.Green:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.268968255015076,67.9289777899565,0.564934859814826
"717","Draymond.Green:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.233681438711979,67.9289777899565,0.564934859814826
"718","Draymond.Green:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.0970332528139561,67.9289777899565,0.564934859814826
"719","Draymond.Green:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.141844015277865,67.9289777899565,0.564934859814826
"720","Draymond.Green:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.256287193306401,67.9289777899565,0.564934859814826
"721","Draymond.Green:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.26652713846524,67.9289777899565,0.564934859814826
"722","Draymond.Green:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.225834048821471,67.9289777899565,0.564934859814826
"723","Draymond.Green:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.528850460408996,67.9289777899565,0.564934859814826
"724","Draymond.Green:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.265773737145574,67.9289777899565,0.564934859814826
"725","Draymond.Green:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0849526359657998,67.9289777899565,0.564934859814826
"726","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.00462583865321703,67.9289777899565,0.564934859814826
"727","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.0951330180659143,67.9289777899565,0.564934859814826
"728","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.391121794082745,67.9289777899565,0.564934859814826
"729","Draymond.Green:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.103161038745655,67.9289777899565,0.564934859814826
"730","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.616165018339027,67.9289777899565,0.564934859814826
"731","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.133623422913211,67.9289777899565,0.564934859814826
"732","Draymond.Green:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.53990209723746,67.9289777899565,0.564934859814826
"733","Draymond.Green:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.214222112622235,67.9289777899565,0.564934859814826
"734","Draymond.Green:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.139330589704064,67.9289777899565,0.564934859814826
"735","Draymond.Green:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.134011469549932,67.9289777899565,0.564934859814826
"736","Draymond.Green:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.205273733570744,67.9289777899565,0.564934859814826
"737","Draymond.Green:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0607387807925344,67.9289777899565,0.564934859814826
"738","Draymond.Green:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.141757907117023,67.9289777899565,0.564934859814826
"739","Draymond.Green:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.269088068998098,67.9289777899565,0.564934859814826
"740","Draymond.Green:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.206844261786455,67.9289777899565,0.564934859814826
"741","Draymond.Green:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.134506542747721,67.9289777899565,0.564934859814826
"742","Draymond.Green:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.107893584235198,67.9289777899565,0.564934859814826
"743","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,1.5938836304865,67.9289777899565,0.564934859814826
"744","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,0.116069360194659,67.9289777899565,0.564934859814826
"745","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,2.16241705799542,67.9289777899565,0.564934859814826
"746","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,-0.0880247312578473,67.9289777899565,0.564934859814826
"747","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,-0.0481896747498308,67.9289777899565,0.564934859814826
"748","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.570498742172654,67.9289777899565,0.564934859814826
"749","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,-0.283341926671217,67.9289777899565,0.564934859814826
"750","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,-0.0536612020681665,67.9289777899565,0.564934859814826
"751","Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-0.717237735211421,67.9289777899565,0.564934859814826
"752","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-0.549177652813571,67.9289777899565,0.564934859814826
"753","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.165555867548934,67.9289777899565,0.564934859814826
"754","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-0.529879873142496,67.9289777899565,0.564934859814826
"755","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,1.08418487778485,67.9289777899565,0.564934859814826
"756","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-0.692546835012611,67.9289777899565,0.564934859814826
"757","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,-0.274343323431399,67.9289777899565,0.564934859814826
"758","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-0.728926965926508,67.9289777899565,0.564934859814826
"759","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,1.28203256568228,67.9289777899565,0.564934859814826
"760","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-0.716463721671038,67.9289777899565,0.564934859814826
"761","Stephen.Curry:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.353051434614313,67.9289777899565,0.564934859814826
"762","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-0.705879483407793,67.9289777899565,0.564934859814826
"763","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-0.646853794042984,67.9289777899565,0.564934859814826
"764","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,0.0999170147847844,67.9289777899565,0.564934859814826
"765","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.348473520603813,67.9289777899565,0.564934859814826
"766","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.141710349834676,67.9289777899565,0.564934859814826
"767","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,-0.0575818566472611,67.9289777899565,0.564934859814826
"768","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-0.501025865564374,67.9289777899565,0.564934859814826
"769","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,0.0350440065922056,67.9289777899565,0.564934859814826
"770","Stephen.Curry:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,-0.0363953645302729,67.9289777899565,0.564934859814826
"771","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-0.0958917826948665,67.9289777899565,0.564934859814826
"772","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.21793684101067,67.9289777899565,0.564934859814826
"773","Stephen.Curry:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-0.939107480708435,67.9289777899565,0.564934859814826
"774","Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,1.56411799133285,67.9289777899565,0.564934859814826
"775","Stephen.Curry:Klay.Thompson:Andrew.Bogut:Festus.Ezeli",1,-0.383602289460545,67.9289777899565,0.564934859814826
"776","Stephen.Curry:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-1.20755054772393,67.9289777899565,0.564934859814826
"777","Stephen.Curry:Klay.Thompson:Andrew.Bogut:James.Michael.McAdoo",1,-0.694637658470247,67.9289777899565,0.564934859814826
"778","Stephen.Curry:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-0.46245490145724,67.9289777899565,0.564934859814826
"779","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,0.0798971491438376,67.9289777899565,0.564934859814826
"780","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.241894830122071,67.9289777899565,0.564934859814826
"781","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,-0.321688051818765,67.9289777899565,0.564934859814826
"782","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,0.147441741894283,67.9289777899565,0.564934859814826
"783","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.272745926328477,67.9289777899565,0.564934859814826
"784","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Jason.Thompson",1,0.0236474105093029,67.9289777899565,0.564934859814826
"785","Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,-0.243516294521659,67.9289777899565,0.564934859814826
"786","Stephen.Curry:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,0.819965383454869,67.9289777899565,0.564934859814826
"787","Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.164466988445805,67.9289777899565,0.564934859814826
"788","Stephen.Curry:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.133128935787562,67.9289777899565,0.564934859814826
"789","Stephen.Curry:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-0.286338340417884,67.9289777899565,0.564934859814826
"790","Stephen.Curry:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.269444248472351,67.9289777899565,0.564934859814826
"791","Stephen.Curry:Klay.Thompson:Marreese.Speights:Festus.Ezeli",1,-0.53658782002551,67.9289777899565,0.564934859814826
"792","Stephen.Curry:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.221317607678803,67.9289777899565,0.564934859814826
"793","Stephen.Curry:Klay.Thompson:Marreese.Speights:Anderson.Varejao",1,0.0291514100873261,67.9289777899565,0.564934859814826
"794","Stephen.Curry:Klay.Thompson:Marreese.Speights:Jason.Thompson",1,-0.0107660196916728,67.9289777899565,0.564934859814826
"795","Stephen.Curry:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.438794428122799,67.9289777899565,0.564934859814826
"796","Stephen.Curry:Klay.Thompson:Festus.Ezeli:James.Michael.McAdoo",1,-0.0539396606532279,67.9289777899565,0.564934859814826
"797","Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,0.0899169206639718,67.9289777899565,0.564934859814826
"798","Stephen.Curry:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,0.0327473773231747,67.9289777899565,0.564934859814826
"799","Stephen.Curry:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-0.127543978477466,67.9289777899565,0.564934859814826
"800","Stephen.Curry:Klay.Thompson:James.Michael.McAdoo:Anderson.Varejao",1,0.00452832626087591,67.9289777899565,0.564934859814826
"801","Stephen.Curry:Klay.Thompson:James.Michael.McAdoo:Jason.Thompson",1,0.168160062879596,67.9289777899565,0.564934859814826
"802","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.259033144358398,67.9289777899565,0.564934859814826
"803","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-1.06474671369375,67.9289777899565,0.564934859814826
"804","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.379533803512304,67.9289777899565,0.564934859814826
"805","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.221082832968216,67.9289777899565,0.564934859814826
"806","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-0.450109482922244,67.9289777899565,0.564934859814826
"807","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,0.633318284979773,67.9289777899565,0.564934859814826
"808","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.178798484099419,67.9289777899565,0.564934859814826
"809","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.427317110726082,67.9289777899565,0.564934859814826
"810","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.7126853315003,67.9289777899565,0.564934859814826
"811","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Jason.Thompson",1,0.0678816732880164,67.9289777899565,0.564934859814826
"812","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.59344090636403,67.9289777899565,0.564934859814826
"813","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,0.057367663009762,67.9289777899565,0.564934859814826
"814","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.210367725433954,67.9289777899565,0.564934859814826
"815","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.0537961215565887,67.9289777899565,0.564934859814826
"816","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,0.125887782161796,67.9289777899565,0.564934859814826
"817","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.0611244399693434,67.9289777899565,0.564934859814826
"818","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.407624521342724,67.9289777899565,0.564934859814826
"819","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,0.0266192176427191,67.9289777899565,0.564934859814826
"820","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.0870259440912559,67.9289777899565,0.564934859814826
"821","Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.945901974181193,67.9289777899565,0.564934859814826
"822","Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-0.876034335578457,67.9289777899565,0.564934859814826
"823","Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0539160062593098,67.9289777899565,0.564934859814826
"824","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0096862485024836,67.9289777899565,0.564934859814826
"825","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,0.196686822054472,67.9289777899565,0.564934859814826
"826","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,0.196919918601159,67.9289777899565,0.564934859814826
"827","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.361963981425872,67.9289777899565,0.564934859814826
"828","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.136181326101399,67.9289777899565,0.564934859814826
"829","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.377792207480663,67.9289777899565,0.564934859814826
"830","Stephen.Curry:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.19431648731675,67.9289777899565,0.564934859814826
"831","Stephen.Curry:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.748144062134557,67.9289777899565,0.564934859814826
"832","Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.0931098304402138,67.9289777899565,0.564934859814826
"833","Stephen.Curry:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.0386365569032349,67.9289777899565,0.564934859814826
"834","Stephen.Curry:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,0.00278661901731587,67.9289777899565,0.564934859814826
"835","Stephen.Curry:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.132983290703711,67.9289777899565,0.564934859814826
"836","Stephen.Curry:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.536812112330321,67.9289777899565,0.564934859814826
"837","Stephen.Curry:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,0.0450327012791118,67.9289777899565,0.564934859814826
"838","Stephen.Curry:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,-0.197343973509371,67.9289777899565,0.564934859814826
"839","Stephen.Curry:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.0137979084044128,67.9289777899565,0.564934859814826
"840","Stephen.Curry:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.0969162387226722,67.9289777899565,0.564934859814826
"841","Stephen.Curry:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.274204474394075,67.9289777899565,0.564934859814826
"842","Stephen.Curry:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.167997774621698,67.9289777899565,0.564934859814826
"843","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.697433052349179,67.9289777899565,0.564934859814826
"844","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.323842456871425,67.9289777899565,0.564934859814826
"845","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.0640835389461687,67.9289777899565,0.564934859814826
"846","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.630425486140778,67.9289777899565,0.564934859814826
"847","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,0.997576006405233,67.9289777899565,0.564934859814826
"848","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,0.0128679743793534,67.9289777899565,0.564934859814826
"849","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.424725121313332,67.9289777899565,0.564934859814826
"850","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.202796829711901,67.9289777899565,0.564934859814826
"851","Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.378714605493336,67.9289777899565,0.564934859814826
"852","Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-1.15131806761415,67.9289777899565,0.564934859814826
"853","Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.993916519445852,67.9289777899565,0.564934859814826
"854","Stephen.Curry:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.253488367382119,67.9289777899565,0.564934859814826
"855","Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.417151249133408,67.9289777899565,0.564934859814826
"856","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.248009491298094,67.9289777899565,0.564934859814826
"857","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.903691085637597,67.9289777899565,0.564934859814826
"858","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,0.197087515753152,67.9289777899565,0.564934859814826
"859","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.29431024590705,67.9289777899565,0.564934859814826
"860","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-0.61153815481481,67.9289777899565,0.564934859814826
"861","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,0.0434316356688405,67.9289777899565,0.564934859814826
"862","Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.293285686870119,67.9289777899565,0.564934859814826
"863","Stephen.Curry:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-0.312244591575884,67.9289777899565,0.564934859814826
"864","Stephen.Curry:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.18010180373281,67.9289777899565,0.564934859814826
"865","Stephen.Curry:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,4.0473919588352e-06,67.9289777899565,0.564934859814826
"866","Stephen.Curry:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-1.21268001217385,67.9289777899565,0.564934859814826
"867","Stephen.Curry:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.0517631406738574,67.9289777899565,0.564934859814826
"868","Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.0395425222502562,67.9289777899565,0.564934859814826
"869","Stephen.Curry:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.0214623482234123,67.9289777899565,0.564934859814826
"870","Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.662231239865074,67.9289777899565,0.564934859814826
"871","Stephen.Curry:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.128521463385233,67.9289777899565,0.564934859814826
"872","Stephen.Curry:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.103548612867546,67.9289777899565,0.564934859814826
"873","Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0128420033817233,67.9289777899565,0.564934859814826
"874","Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.479110725209251,67.9289777899565,0.564934859814826
"875","Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.383395006161823,67.9289777899565,0.564934859814826
"876","Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.129377103778565,67.9289777899565,0.564934859814826
"877","Stephen.Curry:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,0.188744609990497,67.9289777899565,0.564934859814826
"878","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.0387236923155934,67.9289777899565,0.564934859814826
"879","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.868426276384746,67.9289777899565,0.564934859814826
"880","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.321657621361586,67.9289777899565,0.564934859814826
"881","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.00383762273635907,67.9289777899565,0.564934859814826
"882","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.0167861853324851,67.9289777899565,0.564934859814826
"883","Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.0904830323259133,67.9289777899565,0.564934859814826
"884","Stephen.Curry:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.11571849297752,67.9289777899565,0.564934859814826
"885","Stephen.Curry:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.0821302070234083,67.9289777899565,0.564934859814826
"886","Stephen.Curry:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.149939280013919,67.9289777899565,0.564934859814826
"887","Stephen.Curry:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.75198477370151,67.9289777899565,0.564934859814826
"888","Stephen.Curry:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.0239051991844616,67.9289777899565,0.564934859814826
"889","Stephen.Curry:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.150608079624682,67.9289777899565,0.564934859814826
"890","Stephen.Curry:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0177837625057805,67.9289777899565,0.564934859814826
"891","Stephen.Curry:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.0631456596878732,67.9289777899565,0.564934859814826
"892","Stephen.Curry:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.0563049747734624,67.9289777899565,0.564934859814826
"893","Stephen.Curry:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00623272054233488,67.9289777899565,0.564934859814826
"894","Stephen.Curry:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.100995484162523,67.9289777899565,0.564934859814826
"895","Stephen.Curry:Shaun.Livingston:James.Michael.McAdoo:Anderson.Varejao",1,-0.342034175425737,67.9289777899565,0.564934859814826
"896","Stephen.Curry:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.125490096435644,67.9289777899565,0.564934859814826
"897","Stephen.Curry:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.256863519168433,67.9289777899565,0.564934859814826
"898","Stephen.Curry:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0649632038684032,67.9289777899565,0.564934859814826
"899","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.121720517755456,67.9289777899565,0.564934859814826
"900","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.172467597938424,67.9289777899565,0.564934859814826
"901","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.0109180965220699,67.9289777899565,0.564934859814826
"902","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0356698662709859,67.9289777899565,0.564934859814826
"903","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.197144952912861,67.9289777899565,0.564934859814826
"904","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,0.0558186178380834,67.9289777899565,0.564934859814826
"905","Stephen.Curry:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.288262216257065,67.9289777899565,0.564934859814826
"906","Stephen.Curry:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.110505661677902,67.9289777899565,0.564934859814826
"907","Stephen.Curry:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.188187272717105,67.9289777899565,0.564934859814826
"908","Stephen.Curry:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.0371523178867889,67.9289777899565,0.564934859814826
"909","Stephen.Curry:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.0789446469333396,67.9289777899565,0.564934859814826
"910","Stephen.Curry:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,0.087674391929709,67.9289777899565,0.564934859814826
"911","Stephen.Curry:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.342304332125207,67.9289777899565,0.564934859814826
"912","Stephen.Curry:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.031749572266329,67.9289777899565,0.564934859814826
"913","Stephen.Curry:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0604941904062716,67.9289777899565,0.564934859814826
"914","Stephen.Curry:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.0289889745398647,67.9289777899565,0.564934859814826
"915","Stephen.Curry:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0171309618056437,67.9289777899565,0.564934859814826
"916","Stephen.Curry:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.0461965984048165,67.9289777899565,0.564934859814826
"917","Stephen.Curry:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.0871408190967046,67.9289777899565,0.564934859814826
"918","Stephen.Curry:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0251045636193924,67.9289777899565,0.564934859814826
"919","Stephen.Curry:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.00424045522609665,67.9289777899565,0.564934859814826
"920","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,0.263058766608529,67.9289777899565,0.564934859814826
"921","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-0.386262873783423,67.9289777899565,0.564934859814826
"922","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.200548418148277,67.9289777899565,0.564934859814826
"923","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,0.15722969521218,67.9289777899565,0.564934859814826
"924","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,0.215437755302731,67.9289777899565,0.564934859814826
"925","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.947410316968545,67.9289777899565,0.564934859814826
"926","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.167218747863539,67.9289777899565,0.564934859814826
"927","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.288476017754934,67.9289777899565,0.564934859814826
"928","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.131764727781167,67.9289777899565,0.564934859814826
"929","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.0530062281339711,67.9289777899565,0.564934859814826
"930","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.347313439255764,67.9289777899565,0.564934859814826
"931","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.428536158156465,67.9289777899565,0.564934859814826
"932","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.255162608468965,67.9289777899565,0.564934859814826
"933","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.399962011870093,67.9289777899565,0.564934859814826
"934","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.197183538121386,67.9289777899565,0.564934859814826
"935","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.368368084235808,67.9289777899565,0.564934859814826
"936","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.0129829826803496,67.9289777899565,0.564934859814826
"937","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.106120091417576,67.9289777899565,0.564934859814826
"938","Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.237923042259566,67.9289777899565,0.564934859814826
"939","Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-0.318008709066004,67.9289777899565,0.564934859814826
"940","Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Marreese.Speights",1,-0.686321138218949,67.9289777899565,0.564934859814826
"941","Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.283014921931663,67.9289777899565,0.564934859814826
"942","Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0534275236570598,67.9289777899565,0.564934859814826
"943","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.136627865168777,67.9289777899565,0.564934859814826
"944","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.13057484207072,67.9289777899565,0.564934859814826
"945","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.191239723614022,67.9289777899565,0.564934859814826
"946","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.288379217722289,67.9289777899565,0.564934859814826
"947","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,-0.813394373258205,67.9289777899565,0.564934859814826
"948","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.709826020156272,67.9289777899565,0.564934859814826
"949","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.806814627937925,67.9289777899565,0.564934859814826
"950","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.235269029684333,67.9289777899565,0.564934859814826
"951","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.0796836899309126,67.9289777899565,0.564934859814826
"952","Klay.Thompson:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.337568640423686,67.9289777899565,0.564934859814826
"953","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.0717098285722189,67.9289777899565,0.564934859814826
"954","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.00790625082988859,67.9289777899565,0.564934859814826
"955","Klay.Thompson:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.257228672550879,67.9289777899565,0.564934859814826
"956","Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-0.184166699752782,67.9289777899565,0.564934859814826
"957","Klay.Thompson:Harrison.Barnes:Festus.Ezeli:Ian.Clark",1,0.159201646790584,67.9289777899565,0.564934859814826
"958","Klay.Thompson:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,0.200449308330928,67.9289777899565,0.564934859814826
"959","Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.0429381637089719,67.9289777899565,0.564934859814826
"960","Klay.Thompson:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.314668215466039,67.9289777899565,0.564934859814826
"961","Klay.Thompson:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.171812220428479,67.9289777899565,0.564934859814826
"962","Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Anderson.Varejao",1,0.276549849524874,67.9289777899565,0.564934859814826
"963","Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.167922495998696,67.9289777899565,0.564934859814826
"964","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,0.167338731394972,67.9289777899565,0.564934859814826
"965","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.0477980159651679,67.9289777899565,0.564934859814826
"966","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.0117555037180133,67.9289777899565,0.564934859814826
"967","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,0.259951248261629,67.9289777899565,0.564934859814826
"968","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.67657508741092,67.9289777899565,0.564934859814826
"969","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.134959131777254,67.9289777899565,0.564934859814826
"970","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.36063195436613,67.9289777899565,0.564934859814826
"971","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,0.117265551195091,67.9289777899565,0.564934859814826
"972","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.0217658940790472,67.9289777899565,0.564934859814826
"973","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.0868728532398684,67.9289777899565,0.564934859814826
"974","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.548815539683412,67.9289777899565,0.564934859814826
"975","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.403383232425803,67.9289777899565,0.564934859814826
"976","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,0.0713122817094875,67.9289777899565,0.564934859814826
"977","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,0.0163647813965741,67.9289777899565,0.564934859814826
"978","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.416540588917017,67.9289777899565,0.564934859814826
"979","Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,0.0909836418484161,67.9289777899565,0.564934859814826
"980","Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.264486248847945,67.9289777899565,0.564934859814826
"981","Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.539892982524166,67.9289777899565,0.564934859814826
"982","Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.511815881820354,67.9289777899565,0.564934859814826
"983","Klay.Thompson:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,0.170475882722735,67.9289777899565,0.564934859814826
"984","Klay.Thompson:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.0361508251303607,67.9289777899565,0.564934859814826
"985","Klay.Thompson:Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo",1,0.0560794307628012,67.9289777899565,0.564934859814826
"986","Klay.Thompson:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.252460571381608,67.9289777899565,0.564934859814826
"987","Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.306149437713259,67.9289777899565,0.564934859814826
"988","Klay.Thompson:Andre.Iguodala:Marreese.Speights:James.Michael.McAdoo",1,0.0961852443481406,67.9289777899565,0.564934859814826
"989","Klay.Thompson:Andre.Iguodala:Marreese.Speights:Jason.Thompson",1,0.0880680164699241,67.9289777899565,0.564934859814826
"990","Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.192033455849197,67.9289777899565,0.564934859814826
"991","Klay.Thompson:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.262195967395463,67.9289777899565,0.564934859814826
"992","Klay.Thompson:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.00216151967917237,67.9289777899565,0.564934859814826
"993","Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.171609157348718,67.9289777899565,0.564934859814826
"994","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.159587556867589,67.9289777899565,0.564934859814826
"995","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.985804756490983,67.9289777899565,0.564934859814826
"996","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.280809172296806,67.9289777899565,0.564934859814826
"997","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.382925268881403,67.9289777899565,0.564934859814826
"998","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.210698014705073,67.9289777899565,0.564934859814826
"999","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.116843963312997,67.9289777899565,0.564934859814826
"1000","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.142444790003378,67.9289777899565,0.564934859814826
"1001","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.111470008367454,67.9289777899565,0.564934859814826
"1002","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.0696532734727865,67.9289777899565,0.564934859814826
"1003","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,0.041331152326457,67.9289777899565,0.564934859814826
"1004","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.12670655049195,67.9289777899565,0.564934859814826
"1005","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.709825561529624,67.9289777899565,0.564934859814826
"1006","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,-0.0580014543693285,67.9289777899565,0.564934859814826
"1007","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.652745247267441,67.9289777899565,0.564934859814826
"1008","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.184567359020042,67.9289777899565,0.564934859814826
"1009","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,0.119608587993461,67.9289777899565,0.564934859814826
"1010","Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.0382559821540018,67.9289777899565,0.564934859814826
"1011","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.688573063455748,67.9289777899565,0.564934859814826
"1012","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.144692847917172,67.9289777899565,0.564934859814826
"1013","Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.0996084659484727,67.9289777899565,0.564934859814826
"1014","Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.0992817321233815,67.9289777899565,0.564934859814826
"1015","Klay.Thompson:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,0.00623508198467309,67.9289777899565,0.564934859814826
"1016","Klay.Thompson:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0236154747256413,67.9289777899565,0.564934859814826
"1017","Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,0.107741849388391,67.9289777899565,0.564934859814826
"1018","Klay.Thompson:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.207512510941379,67.9289777899565,0.564934859814826
"1019","Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.182055509244038,67.9289777899565,0.564934859814826
"1020","Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.00241792637283426,67.9289777899565,0.564934859814826
"1021","Klay.Thompson:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00732892654161889,67.9289777899565,0.564934859814826
"1022","Klay.Thompson:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.0930562195939696,67.9289777899565,0.564934859814826
"1023","Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo:Jason.Thompson",1,0.0450258522718262,67.9289777899565,0.564934859814826
"1024","Klay.Thompson:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.376988304906678,67.9289777899565,0.564934859814826
"1025","Klay.Thompson:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.252485442717969,67.9289777899565,0.564934859814826
"1026","Klay.Thompson:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.124342458202975,67.9289777899565,0.564934859814826
"1027","Klay.Thompson:Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,0.000183549675853959,67.9289777899565,0.564934859814826
"1028","Klay.Thompson:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0644479164327734,67.9289777899565,0.564934859814826
"1029","Klay.Thompson:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0290944952698151,67.9289777899565,0.564934859814826
"1030","Klay.Thompson:Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0307972100099189,67.9289777899565,0.564934859814826
"1031","Klay.Thompson:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.742827963611966,67.9289777899565,0.564934859814826
"1032","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.228332070674508,67.9289777899565,0.564934859814826
"1033","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.311235446913936,67.9289777899565,0.564934859814826
"1034","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.489848639972395,67.9289777899565,0.564934859814826
"1035","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.300309015872653,67.9289777899565,0.564934859814826
"1036","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.0401366233962038,67.9289777899565,0.564934859814826
"1037","Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.121576580469016,67.9289777899565,0.564934859814826
"1038","Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0275709188783867,67.9289777899565,0.564934859814826
"1039","Klay.Thompson:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.286644252563747,67.9289777899565,0.564934859814826
"1040","Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0334552176652799,67.9289777899565,0.564934859814826
"1041","Klay.Thompson:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.337058725135243,67.9289777899565,0.564934859814826
"1042","Klay.Thompson:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.26659761171851,67.9289777899565,0.564934859814826
"1043","Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.144233644795847,67.9289777899565,0.564934859814826
"1044","Klay.Thompson:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.0234271924939133,67.9289777899565,0.564934859814826
"1045","Klay.Thompson:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.22285962011111,67.9289777899565,0.564934859814826
"1046","Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.23884138693652,67.9289777899565,0.564934859814826
"1047","Klay.Thompson:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0124209052138732,67.9289777899565,0.564934859814826
"1048","Klay.Thompson:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.0289181871597169,67.9289777899565,0.564934859814826
"1049","Klay.Thompson:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.386025675833188,67.9289777899565,0.564934859814826
"1050","Klay.Thompson:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0892315581278197,67.9289777899565,0.564934859814826
"1051","Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0770678409676794,67.9289777899565,0.564934859814826
"1052","Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.156944915053576,67.9289777899565,0.564934859814826
"1053","Klay.Thompson:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.0373774533069829,67.9289777899565,0.564934859814826
"1054","Klay.Thompson:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.028413100985657,67.9289777899565,0.564934859814826
"1055","Klay.Thompson:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.102590381964004,67.9289777899565,0.564934859814826
"1056","Klay.Thompson:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.192166542915564,67.9289777899565,0.564934859814826
"1057","Klay.Thompson:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.304187575468355,67.9289777899565,0.564934859814826
"1058","Klay.Thompson:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.00980627738117199,67.9289777899565,0.564934859814826
"1059","Klay.Thompson:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.194313538571078,67.9289777899565,0.564934859814826
"1060","Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.140421162355376,67.9289777899565,0.564934859814826
"1061","Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.229526732362306,67.9289777899565,0.564934859814826
"1062","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,1.22182188005998,67.9289777899565,0.564934859814826
"1063","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.12183978220274,67.9289777899565,0.564934859814826
"1064","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.205956032887761,67.9289777899565,0.564934859814826
"1065","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,0.337612298785066,67.9289777899565,0.564934859814826
"1066","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.636062941014043,67.9289777899565,0.564934859814826
"1067","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,0.0696534779866543,67.9289777899565,0.564934859814826
"1068","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-1.2302991330888e-05,67.9289777899565,0.564934859814826
"1069","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,-0.0131551948348108,67.9289777899565,0.564934859814826
"1070","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.162613520137457,67.9289777899565,0.564934859814826
"1071","Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.0990343078683634,67.9289777899565,0.564934859814826
"1072","Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.0163435922281584,67.9289777899565,0.564934859814826
"1073","Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.778072531978197,67.9289777899565,0.564934859814826
"1074","Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,0.0130675072197163,67.9289777899565,0.564934859814826
"1075","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.393747763522614,67.9289777899565,0.564934859814826
"1076","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.239513298578787,67.9289777899565,0.564934859814826
"1077","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,0.174098664129723,67.9289777899565,0.564934859814826
"1078","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,-0.106663159794557,67.9289777899565,0.564934859814826
"1079","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,1.28294580929802,67.9289777899565,0.564934859814826
"1080","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-0.593928820991379,67.9289777899565,0.564934859814826
"1081","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Jason.Thompson",1,0.256549932983742,67.9289777899565,0.564934859814826
"1082","Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.368559943813869,67.9289777899565,0.564934859814826
"1083","Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.0925383951195218,67.9289777899565,0.564934859814826
"1084","Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,0.010501261557015,67.9289777899565,0.564934859814826
"1085","Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,0.0776694196996641,67.9289777899565,0.564934859814826
"1086","Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.0193273837402459,67.9289777899565,0.564934859814826
"1087","Harrison.Barnes:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,0.0145655510171537,67.9289777899565,0.564934859814826
"1088","Harrison.Barnes:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.0176856541640984,67.9289777899565,0.564934859814826
"1089","Harrison.Barnes:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,0.0101003881634887,67.9289777899565,0.564934859814826
"1090","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.391994952806172,67.9289777899565,0.564934859814826
"1091","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,0.160361139123259,67.9289777899565,0.564934859814826
"1092","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.114385974682682,67.9289777899565,0.564934859814826
"1093","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.0144463897266973,67.9289777899565,0.564934859814826
"1094","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.00668248122445196,67.9289777899565,0.564934859814826
"1095","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.376675243692288,67.9289777899565,0.564934859814826
"1096","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.0338304403558514,67.9289777899565,0.564934859814826
"1097","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.245273973788949,67.9289777899565,0.564934859814826
"1098","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.293881934689094,67.9289777899565,0.564934859814826
"1099","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.235072140795758,67.9289777899565,0.564934859814826
"1100","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.349581753555758,67.9289777899565,0.564934859814826
"1101","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,0.256295336763117,67.9289777899565,0.564934859814826
"1102","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.484857074093208,67.9289777899565,0.564934859814826
"1103","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.0468298588529944,67.9289777899565,0.564934859814826
"1104","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.117606478785618,67.9289777899565,0.564934859814826
"1105","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,-0.11054921333868,67.9289777899565,0.564934859814826
"1106","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.137412270063792,67.9289777899565,0.564934859814826
"1107","Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,0.0583754346404054,67.9289777899565,0.564934859814826
"1108","Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.431961642945408,67.9289777899565,0.564934859814826
"1109","Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Anderson.Varejao",1,0.119056182991926,67.9289777899565,0.564934859814826
"1110","Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,0.123246965742148,67.9289777899565,0.564934859814826
"1111","Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.0243606705488143,67.9289777899565,0.564934859814826
"1112","Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.200202572436329,67.9289777899565,0.564934859814826
"1113","Harrison.Barnes:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,0.0260834022545863,67.9289777899565,0.564934859814826
"1114","Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00967806605096752,67.9289777899565,0.564934859814826
"1115","Harrison.Barnes:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.0073866610342233,67.9289777899565,0.564934859814826
"1116","Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.0487727174650106,67.9289777899565,0.564934859814826
"1117","Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,0.00886704340145541,67.9289777899565,0.564934859814826
"1118","Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0141260670947409,67.9289777899565,0.564934859814826
"1119","Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.424345631147599,67.9289777899565,0.564934859814826
"1120","Harrison.Barnes:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,0.240695063004274,67.9289777899565,0.564934859814826
"1121","Harrison.Barnes:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,0.109824397669982,67.9289777899565,0.564934859814826
"1122","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.356133475735455,67.9289777899565,0.564934859814826
"1123","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.0909379321395899,67.9289777899565,0.564934859814826
"1124","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.214581658984546,67.9289777899565,0.564934859814826
"1125","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0211931932551177,67.9289777899565,0.564934859814826
"1126","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.228802737598688,67.9289777899565,0.564934859814826
"1127","Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.158683072716932,67.9289777899565,0.564934859814826
"1128","Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.316752702010379,67.9289777899565,0.564934859814826
"1129","Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,0.314651517452747,67.9289777899565,0.564934859814826
"1130","Harrison.Barnes:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.097440258082689,67.9289777899565,0.564934859814826
"1131","Harrison.Barnes:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.258890771509991,67.9289777899565,0.564934859814826
"1132","Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,0.204785410498369,67.9289777899565,0.564934859814826
"1133","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,-0.351355316557209,67.9289777899565,0.564934859814826
"1134","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.172165767301578,67.9289777899565,0.564934859814826
"1135","Harrison.Barnes:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.263970179833975,67.9289777899565,0.564934859814826
"1136","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.118710749958701,67.9289777899565,0.564934859814826
"1137","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.190056634725819,67.9289777899565,0.564934859814826
"1138","Harrison.Barnes:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0742433103079254,67.9289777899565,0.564934859814826
"1139","Harrison.Barnes:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0291563768528931,67.9289777899565,0.564934859814826
"1140","Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.104845214739493,67.9289777899565,0.564934859814826
"1141","Harrison.Barnes:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.0355755466148447,67.9289777899565,0.564934859814826
"1142","Harrison.Barnes:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.105724740882389,67.9289777899565,0.564934859814826
"1143","Harrison.Barnes:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.262608372848858,67.9289777899565,0.564934859814826
"1144","Harrison.Barnes:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0348021942154457,67.9289777899565,0.564934859814826
"1145","Harrison.Barnes:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.240512575040178,67.9289777899565,0.564934859814826
"1146","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.407511938604474,67.9289777899565,0.564934859814826
"1147","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.194896677676843,67.9289777899565,0.564934859814826
"1148","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.265397615896821,67.9289777899565,0.564934859814826
"1149","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.334073967196067,67.9289777899565,0.564934859814826
"1150","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.239021840889584,67.9289777899565,0.564934859814826
"1151","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,0.189387494383532,67.9289777899565,0.564934859814826
"1152","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.28924971286686,67.9289777899565,0.564934859814826
"1153","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.172774362806608,67.9289777899565,0.564934859814826
"1154","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.330979662219271,67.9289777899565,0.564934859814826
"1155","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.0815453463313917,67.9289777899565,0.564934859814826
"1156","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.349316836966302,67.9289777899565,0.564934859814826
"1157","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.178073979070739,67.9289777899565,0.564934859814826
"1158","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,0.0639882380143846,67.9289777899565,0.564934859814826
"1159","Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.308114485137295,67.9289777899565,0.564934859814826
"1160","Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.37522283613015,67.9289777899565,0.564934859814826
"1161","Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Ian.Clark",1,-0.292084774520342,67.9289777899565,0.564934859814826
"1162","Andre.Iguodala:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,0.0695491404527275,67.9289777899565,0.564934859814826
"1163","Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,0.0125389255652152,67.9289777899565,0.564934859814826
"1164","Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.162093637486316,67.9289777899565,0.564934859814826
"1165","Andre.Iguodala:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.177764422380287,67.9289777899565,0.564934859814826
"1166","Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.304404007896961,67.9289777899565,0.564934859814826
"1167","Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.303536445972703,67.9289777899565,0.564934859814826
"1168","Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,-0.995617679540887,67.9289777899565,0.564934859814826
"1169","Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.121707495971709,67.9289777899565,0.564934859814826
"1170","Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.0389617653065659,67.9289777899565,0.564934859814826
"1171","Andre.Iguodala:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,-0.414382254852754,67.9289777899565,0.564934859814826
"1172","Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.0998433816714459,67.9289777899565,0.564934859814826
"1173","Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.624192803530922,67.9289777899565,0.564934859814826
"1174","Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.424157014701228,67.9289777899565,0.564934859814826
"1175","Andre.Iguodala:Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,0.000500579617977269,67.9289777899565,0.564934859814826
"1176","Andre.Iguodala:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.0339672854057571,67.9289777899565,0.564934859814826
"1177","Andre.Iguodala:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.743103990477742,67.9289777899565,0.564934859814826
"1178","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.0539300507194886,67.9289777899565,0.564934859814826
"1179","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.438899057663826,67.9289777899565,0.564934859814826
"1180","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.173746779689053,67.9289777899565,0.564934859814826
"1181","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.243012210772428,67.9289777899565,0.564934859814826
"1182","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,0.17019001731767,67.9289777899565,0.564934859814826
"1183","Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.492148934933944,67.9289777899565,0.564934859814826
"1184","Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.00870624898887755,67.9289777899565,0.564934859814826
"1185","Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.181606824484978,67.9289777899565,0.564934859814826
"1186","Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0555814800035813,67.9289777899565,0.564934859814826
"1187","Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.0390756883004189,67.9289777899565,0.564934859814826
"1188","Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-1.02962600306761,67.9289777899565,0.564934859814826
"1189","Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.122090449804832,67.9289777899565,0.564934859814826
"1190","Andre.Iguodala:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.242111735543513,67.9289777899565,0.564934859814826
"1191","Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,0.16971652657691,67.9289777899565,0.564934859814826
"1192","Andre.Iguodala:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.169902986471926,67.9289777899565,0.564934859814826
"1193","Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.349963999523603,67.9289777899565,0.564934859814826
"1194","Andre.Iguodala:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,-0.399671515318853,67.9289777899565,0.564934859814826
"1195","Andre.Iguodala:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.653051346924827,67.9289777899565,0.564934859814826
"1196","Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.150394542139532,67.9289777899565,0.564934859814826
"1197","Andre.Iguodala:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.164369158779641,67.9289777899565,0.564934859814826
"1198","Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,0.169090253576278,67.9289777899565,0.564934859814826
"1199","Andre.Iguodala:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.337768855756025,67.9289777899565,0.564934859814826
"1200","Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.215958902209625,67.9289777899565,0.564934859814826
"1201","Andre.Iguodala:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.154073714160516,67.9289777899565,0.564934859814826
"1202","Andre.Iguodala:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.05372739220703,67.9289777899565,0.564934859814826
"1203","Andre.Iguodala:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.196087884151077,67.9289777899565,0.564934859814826
"1204","Andre.Iguodala:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.338493951143452,67.9289777899565,0.564934859814826
"1205","Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.30818386039418,67.9289777899565,0.564934859814826
"1206","Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0137370735662575,67.9289777899565,0.564934859814826
"1207","Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,0.240783104046502,67.9289777899565,0.564934859814826
"1208","Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,0.109969297783924,67.9289777899565,0.564934859814826
"1209","Shaun.Livingston:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.0945454181491689,67.9289777899565,0.564934859814826
"1210","Shaun.Livingston:Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0309033926104496,67.9289777899565,0.564934859814826
"1211","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.107733792794863,67.9289777899565,0.564934859814826
"1212","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.14525075732927,67.9289777899565,0.564934859814826
"1213","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.278262438506514,67.9289777899565,0.564934859814826
"1214","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0937155250677085,67.9289777899565,0.564934859814826
"1215","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.72241615754868,67.9289777899565,0.564934859814826
"1216","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,-0.090332280135648,67.9289777899565,0.564934859814826
"1217","Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.434440745107269,67.9289777899565,0.564934859814826
"1218","Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.0874229444193744,67.9289777899565,0.564934859814826
"1219","Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.181224526586156,67.9289777899565,0.564934859814826
"1220","Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0585676537927094,67.9289777899565,0.564934859814826
"1221","Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.111659078468302,67.9289777899565,0.564934859814826
"1222","Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-0.392095549478629,67.9289777899565,0.564934859814826
"1223","Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.0343839248535434,67.9289777899565,0.564934859814826
"1224","Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.136906233039022,67.9289777899565,0.564934859814826
"1225","Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,-0.108882341882314,67.9289777899565,0.564934859814826
"1226","Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.342270470429376,67.9289777899565,0.564934859814826
"1227","Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.164875473526126,67.9289777899565,0.564934859814826
"1228","Shaun.Livingston:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.269132704129116,67.9289777899565,0.564934859814826
"1229","Shaun.Livingston:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.118385195346332,67.9289777899565,0.564934859814826
"1230","Shaun.Livingston:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,0.496676085286858,67.9289777899565,0.564934859814826
"1231","Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.116815010353176,67.9289777899565,0.564934859814826
"1232","Shaun.Livingston:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,0.107073962984184,67.9289777899565,0.564934859814826
"1233","Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.286060206835242,67.9289777899565,0.564934859814826
"1234","Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.0232046450579278,67.9289777899565,0.564934859814826
"1235","Shaun.Livingston:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.135945320434649,67.9289777899565,0.564934859814826
"1236","Shaun.Livingston:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.0542447506636551,67.9289777899565,0.564934859814826
"1237","Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.129508892453479,67.9289777899565,0.564934859814826
"1238","Shaun.Livingston:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.00103777123180824,67.9289777899565,0.564934859814826
"1239","Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.235103076149148,67.9289777899565,0.564934859814826
"1240","Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0440743427945245,67.9289777899565,0.564934859814826
"1241","Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,0.141222183020682,67.9289777899565,0.564934859814826
"1242","Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,0.0801278001091162,67.9289777899565,0.564934859814826
"1243","Shaun.Livingston:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.183347685383985,67.9289777899565,0.564934859814826
"1244","Andrew.Bogut:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0246065390306408,67.9289777899565,0.564934859814826
"1245","Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.0571763179014518,67.9289777899565,0.564934859814826
"1246","Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.170744813686894,67.9289777899565,0.564934859814826
"1247","Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0582488752756694,67.9289777899565,0.564934859814826
"1248","Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Jason.Thompson",1,-0.667504486563447,67.9289777899565,0.564934859814826
"1249","Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0589402086464775,67.9289777899565,0.564934859814826
"1250","Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,-0.0733671930296889,67.9289777899565,0.564934859814826
"1251","Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.145321186000934,67.9289777899565,0.564934859814826
"1252","Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.12397727855185,67.9289777899565,0.564934859814826
"1253","Leandro.Barbosa:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.0446449900298426,67.9289777899565,0.564934859814826
"1254","Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.251866258418731,67.9289777899565,0.564934859814826
"1255","Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,-0.0868273238247818,67.9289777899565,0.564934859814826
"1256","Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.456095562846225,67.9289777899565,0.564934859814826
"1257","Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.26538976008427,67.9289777899565,0.564934859814826
"1258","Leandro.Barbosa:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.292691559911252,67.9289777899565,0.564934859814826
"1259","Leandro.Barbosa:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.25431752901906,67.9289777899565,0.564934859814826
"1260","Leandro.Barbosa:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00311628452429146,67.9289777899565,0.564934859814826
"1261","Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.0695182042008199,67.9289777899565,0.564934859814826
"1262","Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.457053974800153,67.9289777899565,0.564934859814826
"1263","Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.0422957634264718,67.9289777899565,0.564934859814826
"1264","Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.298644477573697,67.9289777899565,0.564934859814826
"1265","Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.233767483419434,67.9289777899565,0.564934859814826
"1266","Brandon.Rush:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.404900304898991,67.9289777899565,0.564934859814826
"1267","Brandon.Rush:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.255028951506431,67.9289777899565,0.564934859814826
"1268","Brandon.Rush:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00232241283537219,67.9289777899565,0.564934859814826
"1269","Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.343293751078847,67.9289777899565,0.564934859814826
"1270","Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.231242795717068,67.9289777899565,0.564934859814826
"1271","Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.0579739617807406,67.9289777899565,0.564934859814826
"1272","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala",1,20.7742382708262,67.9289777899565,0.564934859814826
"1273","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston",1,4.72867629646329,67.9289777899565,0.564934859814826
"1274","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut",1,17.8034809671533,67.9289777899565,0.564934859814826
"1275","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa",1,1.58682364618415,67.9289777899565,0.564934859814826
"1276","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush",1,2.36190777138809,67.9289777899565,0.564934859814826
"1277","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights",1,-0.746870746343511,67.9289777899565,0.564934859814826
"1278","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Festus.Ezeli",1,0.84763541922583,67.9289777899565,0.564934859814826
"1279","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark",1,0.15139457013351,67.9289777899565,0.564934859814826
"1280","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo",1,-3.31676669875913,67.9289777899565,0.564934859814826
"1281","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Anderson.Varejao",1,-1.75956376944175,67.9289777899565,0.564934859814826
"1282","Draymond.Green:Stephen.Curry:Klay.Thompson:Harrison.Barnes:Jason.Thompson",1,-0.996863882102263,67.9289777899565,0.564934859814826
"1283","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston",1,-1.55050062304565,67.9289777899565,0.564934859814826
"1284","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut",1,11.9077180987311,67.9289777899565,0.564934859814826
"1285","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa",1,-1.73871383326113,67.9289777899565,0.564934859814826
"1286","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush",1,1.46603656731237,67.9289777899565,0.564934859814826
"1287","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Marreese.Speights",1,-0.158745365560063,67.9289777899565,0.564934859814826
"1288","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli",1,10.2296329025786,67.9289777899565,0.564934859814826
"1289","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark",1,-2.09156184872234,67.9289777899565,0.564934859814826
"1290","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:James.Michael.McAdoo",1,-0.552554392498526,67.9289777899565,0.564934859814826
"1291","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Anderson.Varejao",1,-1.09108932296083,67.9289777899565,0.564934859814826
"1292","Draymond.Green:Stephen.Curry:Klay.Thompson:Andre.Iguodala:Jason.Thompson",1,-1.08134842343251,67.9289777899565,0.564934859814826
"1293","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut",1,4.18449094391328,67.9289777899565,0.564934859814826
"1294","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa",1,-0.904665172379563,67.9289777899565,0.564934859814826
"1295","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush",1,-0.213689785638764,67.9289777899565,0.564934859814826
"1296","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights",1,0.701510244440851,67.9289777899565,0.564934859814826
"1297","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Festus.Ezeli",1,-1.93279334686911,67.9289777899565,0.564934859814826
"1298","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark",1,0.385384544015465,67.9289777899565,0.564934859814826
"1299","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:James.Michael.McAdoo",1,0.205924573960374,67.9289777899565,0.564934859814826
"1300","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Anderson.Varejao",1,-0.0537502508506202,67.9289777899565,0.564934859814826
"1301","Draymond.Green:Stephen.Curry:Klay.Thompson:Shaun.Livingston:Jason.Thompson",1,-0.398669550536211,67.9289777899565,0.564934859814826
"1302","Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa",1,-2.062442355625,67.9289777899565,0.564934859814826
"1303","Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush",1,10.8770977910037,67.9289777899565,0.564934859814826
"1304","Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Ian.Clark",1,-2.27964953565788,67.9289777899565,0.564934859814826
"1305","Draymond.Green:Stephen.Curry:Klay.Thompson:Andrew.Bogut:Jason.Thompson",1,-1.30044525591728,67.9289777899565,0.564934859814826
"1306","Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush",1,0.356560484365236,67.9289777899565,0.564934859814826
"1307","Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Marreese.Speights",1,-0.64803696317373,67.9289777899565,0.564934859814826
"1308","Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Festus.Ezeli",1,0.108797751660411,67.9289777899565,0.564934859814826
"1309","Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark",1,0.215233833786083,67.9289777899565,0.564934859814826
"1310","Draymond.Green:Stephen.Curry:Klay.Thompson:Leandro.Barbosa:James.Michael.McAdoo",1,-0.623293111874371,67.9289777899565,0.564934859814826
"1311","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights",1,0.75603415292022,67.9289777899565,0.564934859814826
"1312","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Festus.Ezeli",1,2.61184788999483,67.9289777899565,0.564934859814826
"1313","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark",1,-0.771762410079986,67.9289777899565,0.564934859814826
"1314","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:James.Michael.McAdoo",1,-0.379557049934774,67.9289777899565,0.564934859814826
"1315","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Anderson.Varejao",1,-1.30594504512826,67.9289777899565,0.564934859814826
"1316","Draymond.Green:Stephen.Curry:Klay.Thompson:Brandon.Rush:Jason.Thompson",1,-0.896074863534743,67.9289777899565,0.564934859814826
"1317","Draymond.Green:Stephen.Curry:Klay.Thompson:Marreese.Speights:Ian.Clark",1,-0.7268621077009,67.9289777899565,0.564934859814826
"1318","Draymond.Green:Stephen.Curry:Klay.Thompson:Festus.Ezeli:Ian.Clark",1,-0.624336159038025,67.9289777899565,0.564934859814826
"1319","Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo",1,0.536972045718195,67.9289777899565,0.564934859814826
"1320","Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:Anderson.Varejao",1,-0.014203073426288,67.9289777899565,0.564934859814826
"1321","Draymond.Green:Stephen.Curry:Klay.Thompson:Ian.Clark:Jason.Thompson",1,-0.22199852590806,67.9289777899565,0.564934859814826
"1322","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-1.55251675782056,67.9289777899565,0.564934859814826
"1323","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-1.83008807536956,67.9289777899565,0.564934859814826
"1324","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-1.29298060870787,67.9289777899565,0.564934859814826
"1325","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,-0.732999181774768,67.9289777899565,0.564934859814826
"1326","Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,0.0540158658071335,67.9289777899565,0.564934859814826
"1327","Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-1.29544840670164,67.9289777899565,0.564934859814826
"1328","Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.191765332658339,67.9289777899565,0.564934859814826
"1329","Draymond.Green:Stephen.Curry:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.173114325028611,67.9289777899565,0.564934859814826
"1330","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.383024625401206,67.9289777899565,0.564934859814826
"1331","Draymond.Green:Stephen.Curry:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-1.47249594211493,67.9289777899565,0.564934859814826
"1332","Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush",1,-0.0761130534218292,67.9289777899565,0.564934859814826
"1333","Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,-0.637883200980833,67.9289777899565,0.564934859814826
"1334","Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.361528686180659,67.9289777899565,0.564934859814826
"1335","Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:James.Michael.McAdoo",1,0.136702434052907,67.9289777899565,0.564934859814826
"1336","Draymond.Green:Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Anderson.Varejao",1,-0.782885129777449,67.9289777899565,0.564934859814826
"1337","Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-1.59066413951781,67.9289777899565,0.564934859814826
"1338","Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.162107364327516,67.9289777899565,0.564934859814826
"1339","Draymond.Green:Stephen.Curry:Harrison.Barnes:Brandon.Rush:James.Michael.McAdoo",1,-0.0381686238342831,67.9289777899565,0.564934859814826
"1340","Draymond.Green:Stephen.Curry:Harrison.Barnes:Festus.Ezeli:James.Michael.McAdoo",1,-0.196664686806832,67.9289777899565,0.564934859814826
"1341","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-1.87874102546826,67.9289777899565,0.564934859814826
"1342","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,-0.409503014098701,67.9289777899565,0.564934859814826
"1343","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.467130818242803,67.9289777899565,0.564934859814826
"1344","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.799318597862082,67.9289777899565,0.564934859814826
"1345","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,8.64333145561194,67.9289777899565,0.564934859814826
"1346","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.705594811346648,67.9289777899565,0.564934859814826
"1347","Draymond.Green:Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.312202725322982,67.9289777899565,0.564934859814826
"1348","Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.181537235758732,67.9289777899565,0.564934859814826
"1349","Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-3.33752776442335,67.9289777899565,0.564934859814826
"1350","Draymond.Green:Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.992867706796602,67.9289777899565,0.564934859814826
"1351","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-1.78309992319458,67.9289777899565,0.564934859814826
"1352","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,3.97794017903195,67.9289777899565,0.564934859814826
"1353","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,0.019232853921151,67.9289777899565,0.564934859814826
"1354","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Ian.Clark",1,0.294823381561943,67.9289777899565,0.564934859814826
"1355","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:James.Michael.McAdoo",1,-1.231301014077,67.9289777899565,0.564934859814826
"1356","Draymond.Green:Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,1.19286167529364,67.9289777899565,0.564934859814826
"1357","Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.218757901424985,67.9289777899565,0.564934859814826
"1358","Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Festus.Ezeli",1,-1.2397800418878,67.9289777899565,0.564934859814826
"1359","Draymond.Green:Stephen.Curry:Andre.Iguodala:Brandon.Rush:Jason.Thompson",1,0.000680033244815896,67.9289777899565,0.564934859814826
"1360","Draymond.Green:Stephen.Curry:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,-0.480436045720599,67.9289777899565,0.564934859814826
"1361","Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,0.172624300251854,67.9289777899565,0.564934859814826
"1362","Draymond.Green:Stephen.Curry:Andre.Iguodala:Festus.Ezeli:Anderson.Varejao",1,-0.661235801767126,67.9289777899565,0.564934859814826
"1363","Draymond.Green:Stephen.Curry:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.128980285366042,67.9289777899565,0.564934859814826
"1364","Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0117526388414215,67.9289777899565,0.564934859814826
"1365","Draymond.Green:Stephen.Curry:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.149925387260743,67.9289777899565,0.564934859814826
"1366","Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,0.339948352799576,67.9289777899565,0.564934859814826
"1367","Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,4.90431924717249,67.9289777899565,0.564934859814826
"1368","Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.567451968847503,67.9289777899565,0.564934859814826
"1369","Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.752895842308496,67.9289777899565,0.564934859814826
"1370","Draymond.Green:Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.349006242130274,67.9289777899565,0.564934859814826
"1371","Draymond.Green:Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.434177876564705,67.9289777899565,0.564934859814826
"1372","Draymond.Green:Stephen.Curry:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,-0.322742934087867,67.9289777899565,0.564934859814826
"1373","Draymond.Green:Stephen.Curry:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.352153959195596,67.9289777899565,0.564934859814826
"1374","Draymond.Green:Stephen.Curry:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.255958292686567,67.9289777899565,0.564934859814826
"1375","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-1.13803531723168,67.9289777899565,0.564934859814826
"1376","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.114872211088316,67.9289777899565,0.564934859814826
"1377","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.376861417068198,67.9289777899565,0.564934859814826
"1378","Draymond.Green:Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.615589585349495,67.9289777899565,0.564934859814826
"1379","Draymond.Green:Stephen.Curry:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.316824140839605,67.9289777899565,0.564934859814826
"1380","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.263211734059039,67.9289777899565,0.564934859814826
"1381","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-2.43352132555429,67.9289777899565,0.564934859814826
"1382","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.887368828307666,67.9289777899565,0.564934859814826
"1383","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-1.37209745304192,67.9289777899565,0.564934859814826
"1384","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.927888790119885,67.9289777899565,0.564934859814826
"1385","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.495470742605214,67.9289777899565,0.564934859814826
"1386","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-0.22974089835515,67.9289777899565,0.564934859814826
"1387","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.126029208231791,67.9289777899565,0.564934859814826
"1388","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.483706348165013,67.9289777899565,0.564934859814826
"1389","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,1.27052226983363,67.9289777899565,0.564934859814826
"1390","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.876473807799068,67.9289777899565,0.564934859814826
"1391","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark",1,-0.371745268196475,67.9289777899565,0.564934859814826
"1392","Draymond.Green:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,0.361607885469298,67.9289777899565,0.564934859814826
"1393","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.589613745429939,67.9289777899565,0.564934859814826
"1394","Draymond.Green:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Ian.Clark",1,-0.26512035840969,67.9289777899565,0.564934859814826
"1395","Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.220646479517889,67.9289777899565,0.564934859814826
"1396","Draymond.Green:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Ian.Clark",1,-0.0725963139175531,67.9289777899565,0.564934859814826
"1397","Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark",1,-0.250380825103412,67.9289777899565,0.564934859814826
"1398","Draymond.Green:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,-0.128760459845904,67.9289777899565,0.564934859814826
"1399","Draymond.Green:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,-1.21239889970426,67.9289777899565,0.564934859814826
"1400","Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,0.278533713795544,67.9289777899565,0.564934859814826
"1401","Draymond.Green:Klay.Thompson:Harrison.Barnes:Ian.Clark:Anderson.Varejao",1,-0.502696702991205,67.9289777899565,0.564934859814826
"1402","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.589774647479361,67.9289777899565,0.564934859814826
"1403","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.339021010045528,67.9289777899565,0.564934859814826
"1404","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.253793260110066,67.9289777899565,0.564934859814826
"1405","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.569526078332238,67.9289777899565,0.564934859814826
"1406","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.209662508886324,67.9289777899565,0.564934859814826
"1407","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.50703616779589,67.9289777899565,0.564934859814826
"1408","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.568711964110855,67.9289777899565,0.564934859814826
"1409","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,0.18083259914597,67.9289777899565,0.564934859814826
"1410","Draymond.Green:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,-0.13134660274666,67.9289777899565,0.564934859814826
"1411","Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-0.651778070777679,67.9289777899565,0.564934859814826
"1412","Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.864844402764772,67.9289777899565,0.564934859814826
"1413","Draymond.Green:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.403697430515563,67.9289777899565,0.564934859814826
"1414","Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.00889514660446716,67.9289777899565,0.564934859814826
"1415","Draymond.Green:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.662530407318604,67.9289777899565,0.564934859814826
"1416","Draymond.Green:Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.0909346701151052,67.9289777899565,0.564934859814826
"1417","Draymond.Green:Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,1.04517907144737,67.9289777899565,0.564934859814826
"1418","Draymond.Green:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.488582170034309,67.9289777899565,0.564934859814826
"1419","Draymond.Green:Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,0.0910822592409736,67.9289777899565,0.564934859814826
"1420","Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.477295820510957,67.9289777899565,0.564934859814826
"1421","Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-3.04661976476311,67.9289777899565,0.564934859814826
"1422","Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.444844476265949,67.9289777899565,0.564934859814826
"1423","Draymond.Green:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,-0.263694980305857,67.9289777899565,0.564934859814826
"1424","Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,0.00919902412024452,67.9289777899565,0.564934859814826
"1425","Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,0.389067331762076,67.9289777899565,0.564934859814826
"1426","Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.687841686127695,67.9289777899565,0.564934859814826
"1427","Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,0.0476645259178744,67.9289777899565,0.564934859814826
"1428","Draymond.Green:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.103370330724526,67.9289777899565,0.564934859814826
"1429","Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,0.15649976215847,67.9289777899565,0.564934859814826
"1430","Draymond.Green:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.778552754096203,67.9289777899565,0.564934859814826
"1431","Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.251797111366796,67.9289777899565,0.564934859814826
"1432","Draymond.Green:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,0.0635429398900162,67.9289777899565,0.564934859814826
"1433","Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.126304573481811,67.9289777899565,0.564934859814826
"1434","Draymond.Green:Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Jason.Thompson",1,-0.0969738031003052,67.9289777899565,0.564934859814826
"1435","Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.256663362394887,67.9289777899565,0.564934859814826
"1436","Draymond.Green:Klay.Thompson:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.266296453907787,67.9289777899565,0.564934859814826
"1437","Draymond.Green:Klay.Thompson:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.799979315175884,67.9289777899565,0.564934859814826
"1438","Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,-0.528121862195529,67.9289777899565,0.564934859814826
"1439","Draymond.Green:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,-0.272355392028566,67.9289777899565,0.564934859814826
"1440","Draymond.Green:Klay.Thompson:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0843856913880946,67.9289777899565,0.564934859814826
"1441","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.218702621904501,67.9289777899565,0.564934859814826
"1442","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.678767726306472,67.9289777899565,0.564934859814826
"1443","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.201905573499212,67.9289777899565,0.564934859814826
"1444","Draymond.Green:Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,-0.510978548622555,67.9289777899565,0.564934859814826
"1445","Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.355130787540933,67.9289777899565,0.564934859814826
"1446","Draymond.Green:Klay.Thompson:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0122471448670516,67.9289777899565,0.564934859814826
"1447","Draymond.Green:Klay.Thompson:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.14177918271035,67.9289777899565,0.564934859814826
"1448","Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.79065188521504,67.9289777899565,0.564934859814826
"1449","Draymond.Green:Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.20695399370715,67.9289777899565,0.564934859814826
"1450","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.0566034491987851,67.9289777899565,0.564934859814826
"1451","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.0059501939435473,67.9289777899565,0.564934859814826
"1452","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.396835082553074,67.9289777899565,0.564934859814826
"1453","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,0.844723583986839,67.9289777899565,0.564934859814826
"1454","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.259817057804933,67.9289777899565,0.564934859814826
"1455","Draymond.Green:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.0462393128493969,67.9289777899565,0.564934859814826
"1456","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.261334819964746,67.9289777899565,0.564934859814826
"1457","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.241031682472105,67.9289777899565,0.564934859814826
"1458","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.341449465231985,67.9289777899565,0.564934859814826
"1459","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.161125208331072,67.9289777899565,0.564934859814826
"1460","Draymond.Green:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.0336334190800873,67.9289777899565,0.564934859814826
"1461","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,0.0530512607988343,67.9289777899565,0.564934859814826
"1462","Draymond.Green:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.115372626256291,67.9289777899565,0.564934859814826
"1463","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0541441925044708,67.9289777899565,0.564934859814826
"1464","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.333283157050491,67.9289777899565,0.564934859814826
"1465","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.075612680550433,67.9289777899565,0.564934859814826
"1466","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.478959518030316,67.9289777899565,0.564934859814826
"1467","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.80011398480844,67.9289777899565,0.564934859814826
"1468","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.352517944436321,67.9289777899565,0.564934859814826
"1469","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Ian.Clark",1,-0.111417339338527,67.9289777899565,0.564934859814826
"1470","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,0.235169337023591,67.9289777899565,0.564934859814826
"1471","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.274896389910635,67.9289777899565,0.564934859814826
"1472","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-0.430057452721865,67.9289777899565,0.564934859814826
"1473","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.537359601305978,67.9289777899565,0.564934859814826
"1474","Draymond.Green:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.141841508675751,67.9289777899565,0.564934859814826
"1475","Draymond.Green:Andre.Iguodala:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.215686730096008,67.9289777899565,0.564934859814826
"1476","Draymond.Green:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.284879677250065,67.9289777899565,0.564934859814826
"1477","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.527277610355349,67.9289777899565,0.564934859814826
"1478","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.510561335473385,67.9289777899565,0.564934859814826
"1479","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,-0.0560562283275391,67.9289777899565,0.564934859814826
"1480","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.596932680331284,67.9289777899565,0.564934859814826
"1481","Draymond.Green:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.214585609370277,67.9289777899565,0.564934859814826
"1482","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,1.86490669424703,67.9289777899565,0.564934859814826
"1483","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.122815092219434,67.9289777899565,0.564934859814826
"1484","Draymond.Green:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.135462009443474,67.9289777899565,0.564934859814826
"1485","Draymond.Green:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.10702761956707,67.9289777899565,0.564934859814826
"1486","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston",1,-0.185772282820081,67.9289777899565,0.564934859814826
"1487","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut",1,-1.46914804488512,67.9289777899565,0.564934859814826
"1488","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa",1,-0.46150441257871,67.9289777899565,0.564934859814826
"1489","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush",1,0.0197930788026821,67.9289777899565,0.564934859814826
"1490","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights",1,-1.08528994413065,67.9289777899565,0.564934859814826
"1491","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli",1,-0.804217427184043,67.9289777899565,0.564934859814826
"1492","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark",1,-0.717439197080239,67.9289777899565,0.564934859814826
"1493","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:James.Michael.McAdoo",1,-0.101227250647494,67.9289777899565,0.564934859814826
"1494","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Anderson.Varejao",1,-0.316058331942349,67.9289777899565,0.564934859814826
"1495","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut",1,-1.50651961273212,67.9289777899565,0.564934859814826
"1496","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa",1,-0.187924847804714,67.9289777899565,0.564934859814826
"1497","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush",1,-0.209834061283775,67.9289777899565,0.564934859814826
"1498","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights",1,-0.818967184954357,67.9289777899565,0.564934859814826
"1499","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli",1,-0.00562933347679504,67.9289777899565,0.564934859814826
"1500","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:James.Michael.McAdoo",1,-0.292691176546719,67.9289777899565,0.564934859814826
"1501","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Anderson.Varejao",1,-0.136338433725124,67.9289777899565,0.564934859814826
"1502","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Jason.Thompson",1,-0.241293416799756,67.9289777899565,0.564934859814826
"1503","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa",1,-0.79818917589566,67.9289777899565,0.564934859814826
"1504","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Brandon.Rush",1,-1.12527301679722,67.9289777899565,0.564934859814826
"1505","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Jason.Thompson",1,-0.0523336978313369,67.9289777899565,0.564934859814826
"1506","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights",1,0.0762739689047349,67.9289777899565,0.564934859814826
"1507","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Festus.Ezeli",1,-0.734045371951756,67.9289777899565,0.564934859814826
"1508","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights",1,-0.872965324433356,67.9289777899565,0.564934859814826
"1509","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Festus.Ezeli",1,-0.448357783399481,67.9289777899565,0.564934859814826
"1510","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Anderson.Varejao",1,0.0314089815727942,67.9289777899565,0.564934859814826
"1511","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Brandon.Rush:Jason.Thompson",1,-0.13286184233174,67.9289777899565,0.564934859814826
"1512","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Festus.Ezeli",1,-0.536692247811317,67.9289777899565,0.564934859814826
"1513","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Marreese.Speights:Ian.Clark",1,0.0387406868886316,67.9289777899565,0.564934859814826
"1514","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo",1,-0.0138171643937667,67.9289777899565,0.564934859814826
"1515","Stephen.Curry:Klay.Thompson:Harrison.Barnes:Ian.Clark:Jason.Thompson",1,0.274106024978001,67.9289777899565,0.564934859814826
"1516","Stephen.Curry:Klay.Thompson:Harrison.Barnes:James.Michael.McAdoo:Jason.Thompson",1,0.168277899788576,67.9289777899565,0.564934859814826
"1517","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.761609499306032,67.9289777899565,0.564934859814826
"1518","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,-0.138560294822865,67.9289777899565,0.564934859814826
"1519","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.0685302495022752,67.9289777899565,0.564934859814826
"1520","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-0.896046626924169,67.9289777899565,0.564934859814826
"1521","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.0594388278799198,67.9289777899565,0.564934859814826
"1522","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.0592729604027731,67.9289777899565,0.564934859814826
"1523","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-1.11906231741455,67.9289777899565,0.564934859814826
"1524","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:James.Michael.McAdoo",1,-0.693247438679814,67.9289777899565,0.564934859814826
"1525","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Jason.Thompson",1,-0.415381216916068,67.9289777899565,0.564934859814826
"1526","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,-0.608404690358984,67.9289777899565,0.564934859814826
"1527","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-1.58469775808421,67.9289777899565,0.564934859814826
"1528","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,-0.250548218854382,67.9289777899565,0.564934859814826
"1529","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Festus.Ezeli:James.Michael.McAdoo",1,-0.0537030331100735,67.9289777899565,0.564934859814826
"1530","Stephen.Curry:Klay.Thompson:Andre.Iguodala:Ian.Clark:Jason.Thompson",1,-0.43292420852146,67.9289777899565,0.564934859814826
"1531","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.803914511014436,67.9289777899565,0.564934859814826
"1532","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Festus.Ezeli",1,-0.381943733899699,67.9289777899565,0.564934859814826
"1533","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.128346017591253,67.9289777899565,0.564934859814826
"1534","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.248349986077937,67.9289777899565,0.564934859814826
"1535","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.0432213272167094,67.9289777899565,0.564934859814826
"1536","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,0.103048316986896,67.9289777899565,0.564934859814826
"1537","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,0.287822875353987,67.9289777899565,0.564934859814826
"1538","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo",1,-0.00134877594295846,67.9289777899565,0.564934859814826
"1539","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,-0.0117588016025835,67.9289777899565,0.564934859814826
"1540","Stephen.Curry:Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.0564944099052794,67.9289777899565,0.564934859814826
"1541","Stephen.Curry:Klay.Thompson:Andrew.Bogut:Brandon.Rush:Jason.Thompson",1,-0.0635820177604069,67.9289777899565,0.564934859814826
"1542","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.141431607828039,67.9289777899565,0.564934859814826
"1543","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Jason.Thompson",1,0.0228830573899146,67.9289777899565,0.564934859814826
"1544","Stephen.Curry:Klay.Thompson:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo",1,0.0784706734988553,67.9289777899565,0.564934859814826
"1545","Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.026092032866198,67.9289777899565,0.564934859814826
"1546","Stephen.Curry:Klay.Thompson:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.0290218267163116,67.9289777899565,0.564934859814826
"1547","Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0176059768693703,67.9289777899565,0.564934859814826
"1548","Stephen.Curry:Klay.Thompson:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.107668479394562,67.9289777899565,0.564934859814826
"1549","Stephen.Curry:Klay.Thompson:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.00390898711721225,67.9289777899565,0.564934859814826
"1550","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,-0.316734797633082,67.9289777899565,0.564934859814826
"1551","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.417745629982074,67.9289777899565,0.564934859814826
"1552","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,-0.682446406799856,67.9289777899565,0.564934859814826
"1553","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,0.84218629119899,67.9289777899565,0.564934859814826
"1554","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.127980704290983,67.9289777899565,0.564934859814826
"1555","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.750481780405679,67.9289777899565,0.564934859814826
"1556","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Jason.Thompson",1,0.0681206025783934,67.9289777899565,0.564934859814826
"1557","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,-1.64085932506829,67.9289777899565,0.564934859814826
"1558","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Brandon.Rush",1,-0.0154940154554347,67.9289777899565,0.564934859814826
"1559","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush",1,-0.454463126925441,67.9289777899565,0.564934859814826
"1560","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,-0.305476321484338,67.9289777899565,0.564934859814826
"1561","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli",1,1.85590029021783,67.9289777899565,0.564934859814826
"1562","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Anderson.Varejao",1,-1.1048123728675,67.9289777899565,0.564934859814826
"1563","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights",1,-0.209823116646614,67.9289777899565,0.564934859814826
"1564","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,0.0840283323891813,67.9289777899565,0.564934859814826
"1565","Stephen.Curry:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.0506750385990333,67.9289777899565,0.564934859814826
"1566","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,1.34108808952819,67.9289777899565,0.564934859814826
"1567","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.1419722554083,67.9289777899565,0.564934859814826
"1568","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,0.210461400481293,67.9289777899565,0.564934859814826
"1569","Stephen.Curry:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,0.00621424067242893,67.9289777899565,0.564934859814826
"1570","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.502106386605741,67.9289777899565,0.564934859814826
"1571","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.195063358517995,67.9289777899565,0.564934859814826
"1572","Stephen.Curry:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,0.177023700600173,67.9289777899565,0.564934859814826
"1573","Stephen.Curry:Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.2002204601936,67.9289777899565,0.564934859814826
"1574","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:James.Michael.McAdoo",1,0.190016097793149,67.9289777899565,0.564934859814826
"1575","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.362743709464614,67.9289777899565,0.564934859814826
"1576","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.930971011351633,67.9289777899565,0.564934859814826
"1577","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli",1,-0.517941954290539,67.9289777899565,0.564934859814826
"1578","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,-1.21253317494571,67.9289777899565,0.564934859814826
"1579","Stephen.Curry:Andre.Iguodala:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.226087292192518,67.9289777899565,0.564934859814826
"1580","Stephen.Curry:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,-0.0991719339759667,67.9289777899565,0.564934859814826
"1581","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.283805369629834,67.9289777899565,0.564934859814826
"1582","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.82641622581348,67.9289777899565,0.564934859814826
"1583","Stephen.Curry:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.0112633788522634,67.9289777899565,0.564934859814826
"1584","Stephen.Curry:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.274734558745794,67.9289777899565,0.564934859814826
"1585","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo",1,-0.3056594134487,67.9289777899565,0.564934859814826
"1586","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-0.149964309136427,67.9289777899565,0.564934859814826
"1587","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.288200871239939,67.9289777899565,0.564934859814826
"1588","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.188670911438371,67.9289777899565,0.564934859814826
"1589","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.0630354200950905,67.9289777899565,0.564934859814826
"1590","Stephen.Curry:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo:Anderson.Varejao",1,-0.342555765743363,67.9289777899565,0.564934859814826
"1591","Stephen.Curry:Shaun.Livingston:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.0598876371656525,67.9289777899565,0.564934859814826
"1592","Stephen.Curry:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.0259388185867662,67.9289777899565,0.564934859814826
"1593","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.11153583692364,67.9289777899565,0.564934859814826
"1594","Stephen.Curry:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.0861552176653776,67.9289777899565,0.564934859814826
"1595","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut",1,2.32250837130555,67.9289777899565,0.564934859814826
"1596","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa",1,0.112211509000759,67.9289777899565,0.564934859814826
"1597","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Brandon.Rush",1,0.49061679537798,67.9289777899565,0.564934859814826
"1598","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights",1,2.92088277168992,67.9289777899565,0.564934859814826
"1599","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli",1,-2.17846612925597,67.9289777899565,0.564934859814826
"1600","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark",1,-0.126736073576037,67.9289777899565,0.564934859814826
"1601","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:James.Michael.McAdoo",1,-0.558441162883374,67.9289777899565,0.564934859814826
"1602","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Anderson.Varejao",1,0.0544811245669768,67.9289777899565,0.564934859814826
"1603","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa",1,0.206870905650801,67.9289777899565,0.564934859814826
"1604","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Marreese.Speights",1,-0.777589003633087,67.9289777899565,0.564934859814826
"1605","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Ian.Clark",1,-0.136047552601942,67.9289777899565,0.564934859814826
"1606","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights",1,0.0389131879416372,67.9289777899565,0.564934859814826
"1607","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark",1,-0.0399428214979869,67.9289777899565,0.564934859814826
"1608","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli",1,-0.390792744334715,67.9289777899565,0.564934859814826
"1609","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Ian.Clark",1,0.572789666395678,67.9289777899565,0.564934859814826
"1610","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Festus.Ezeli:Ian.Clark",1,0.047488464900624,67.9289777899565,0.564934859814826
"1611","Klay.Thompson:Harrison.Barnes:Andre.Iguodala:Ian.Clark:James.Michael.McAdoo",1,0.00894638448877539,67.9289777899565,0.564934859814826
"1612","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,-0.0415411610103415,67.9289777899565,0.564934859814826
"1613","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,0.129515126866667,67.9289777899565,0.564934859814826
"1614","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Marreese.Speights",1,-0.591025209211699,67.9289777899565,0.564934859814826
"1615","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,-0.441558203228045,67.9289777899565,0.564934859814826
"1616","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-0.625311815511485,67.9289777899565,0.564934859814826
"1617","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.71660996747476,67.9289777899565,0.564934859814826
"1618","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,0.0365209806242568,67.9289777899565,0.564934859814826
"1619","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,-0.813631184173843,67.9289777899565,0.564934859814826
"1620","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.709659700376186,67.9289777899565,0.564934859814826
"1621","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-3.17170309105796,67.9289777899565,0.564934859814826
"1622","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Anderson.Varejao",1,0.596305026246251,67.9289777899565,0.564934859814826
"1623","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Jason.Thompson",1,-0.104003297667818,67.9289777899565,0.564934859814826
"1624","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.658470653163193,67.9289777899565,0.564934859814826
"1625","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,0.449014647054937,67.9289777899565,0.564934859814826
"1626","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Festus.Ezeli:James.Michael.McAdoo",1,0.200310319572003,67.9289777899565,0.564934859814826
"1627","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Anderson.Varejao",1,-0.241907240153346,67.9289777899565,0.564934859814826
"1628","Klay.Thompson:Harrison.Barnes:Shaun.Livingston:Ian.Clark:Jason.Thompson",1,0.0259701746138579,67.9289777899565,0.564934859814826
"1629","Klay.Thompson:Harrison.Barnes:Andrew.Bogut:Leandro.Barbosa:Brandon.Rush",1,0.0493089990659531,67.9289777899565,0.564934859814826
"1630","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,0.168491213728071,67.9289777899565,0.564934859814826
"1631","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,0.158690714596838,67.9289777899565,0.564934859814826
"1632","Klay.Thompson:Harrison.Barnes:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.504046104437989,67.9289777899565,0.564934859814826
"1633","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.666301312861057,67.9289777899565,0.564934859814826
"1634","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.0219954558610093,67.9289777899565,0.564934859814826
"1635","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.339131580768099,67.9289777899565,0.564934859814826
"1636","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,-0.783917685919404,67.9289777899565,0.564934859814826
"1637","Klay.Thompson:Harrison.Barnes:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.210847012454747,67.9289777899565,0.564934859814826
"1638","Klay.Thompson:Harrison.Barnes:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.275459377604907,67.9289777899565,0.564934859814826
"1639","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,0.0451983365577535,67.9289777899565,0.564934859814826
"1640","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Brandon.Rush",1,-0.194266874815246,67.9289777899565,0.564934859814826
"1641","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.180308706302668,67.9289777899565,0.564934859814826
"1642","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,0.191354110370007,67.9289777899565,0.564934859814826
"1643","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.177822697550142,67.9289777899565,0.564934859814826
"1644","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-0.222723918611337,67.9289777899565,0.564934859814826
"1645","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Marreese.Speights",1,-0.529524106159204,67.9289777899565,0.564934859814826
"1646","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo",1,0.132471028620728,67.9289777899565,0.564934859814826
"1647","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Jason.Thompson",1,0.0869306145118551,67.9289777899565,0.564934859814826
"1648","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,0.152810610587867,67.9289777899565,0.564934859814826
"1649","Klay.Thompson:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,-0.440315359967462,67.9289777899565,0.564934859814826
"1650","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Brandon.Rush:James.Michael.McAdoo",1,0.000824990418424537,67.9289777899565,0.564934859814826
"1651","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,-0.0265736426714266,67.9289777899565,0.564934859814826
"1652","Klay.Thompson:Andre.Iguodala:Andrew.Bogut:Ian.Clark:James.Michael.McAdoo",1,0.743403900648011,67.9289777899565,0.564934859814826
"1653","Klay.Thompson:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.651969012203177,67.9289777899565,0.564934859814826
"1654","Klay.Thompson:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.16982298534635,67.9289777899565,0.564934859814826
"1655","Klay.Thompson:Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.110464877027867,67.9289777899565,0.564934859814826
"1656","Klay.Thompson:Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.13249432420843,67.9289777899565,0.564934859814826
"1657","Klay.Thompson:Andre.Iguodala:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.0570516002871691,67.9289777899565,0.564934859814826
"1658","Klay.Thompson:Andre.Iguodala:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.470018942899572,67.9289777899565,0.564934859814826
"1659","Klay.Thompson:Shaun.Livingston:Andrew.Bogut:Marreese.Speights:James.Michael.McAdoo",1,0.0309258383001855,67.9289777899565,0.564934859814826
"1660","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,-0.0480839692495865,67.9289777899565,0.564934859814826
"1661","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0160445594658375,67.9289777899565,0.564934859814826
"1662","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.132359635569208,67.9289777899565,0.564934859814826
"1663","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.0323854585229478,67.9289777899565,0.564934859814826
"1664","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,0.336769346709525,67.9289777899565,0.564934859814826
"1665","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.267262078070175,67.9289777899565,0.564934859814826
"1666","Klay.Thompson:Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Jason.Thompson",1,0.0557541144362179,67.9289777899565,0.564934859814826
"1667","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.20267632423012,67.9289777899565,0.564934859814826
"1668","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.0796956910137106,67.9289777899565,0.564934859814826
"1669","Klay.Thompson:Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.070468915695445,67.9289777899565,0.564934859814826
"1670","Klay.Thompson:Shaun.Livingston:Brandon.Rush:James.Michael.McAdoo:Jason.Thompson",1,-0.187693375215026,67.9289777899565,0.564934859814826
"1671","Klay.Thompson:Shaun.Livingston:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.000715021614651754,67.9289777899565,0.564934859814826
"1672","Klay.Thompson:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.220931849028294,67.9289777899565,0.564934859814826
"1673","Klay.Thompson:Shaun.Livingston:Marreese.Speights:James.Michael.McAdoo:Jason.Thompson",1,-0.0110483514669416,67.9289777899565,0.564934859814826
"1674","Klay.Thompson:Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,0.0813687892985323,67.9289777899565,0.564934859814826
"1675","Klay.Thompson:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.327841025554508,67.9289777899565,0.564934859814826
"1676","Klay.Thompson:Andrew.Bogut:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0245276507764357,67.9289777899565,0.564934859814826
"1677","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Festus.Ezeli",1,0.0568014083038741,67.9289777899565,0.564934859814826
"1678","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,1.26363146895517,67.9289777899565,0.564934859814826
"1679","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.298244486642011,67.9289777899565,0.564934859814826
"1680","Klay.Thompson:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.105616483438567,67.9289777899565,0.564934859814826
"1681","Klay.Thompson:Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.442768225233714,67.9289777899565,0.564934859814826
"1682","Klay.Thompson:Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.436778134427475,67.9289777899565,0.564934859814826
"1683","Klay.Thompson:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.388723381402038,67.9289777899565,0.564934859814826
"1684","Klay.Thompson:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.127906077707177,67.9289777899565,0.564934859814826
"1685","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa",1,2.25548330610367,67.9289777899565,0.564934859814826
"1686","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Ian.Clark",1,0.601137720133809,67.9289777899565,0.564934859814826
"1687","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush",1,-1.11096909405551,67.9289777899565,0.564934859814826
"1688","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights",1,-0.548585804655871,67.9289777899565,0.564934859814826
"1689","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli",1,-1.44187032226797,67.9289777899565,0.564934859814826
"1690","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:James.Michael.McAdoo",1,1.28270518201244,67.9289777899565,0.564934859814826
"1691","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Anderson.Varejao",1,-0.0801221139343247,67.9289777899565,0.564934859814826
"1692","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Jason.Thompson",1,0.255834870519211,67.9289777899565,0.564934859814826
"1693","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Festus.Ezeli",1,0.0583605845847636,67.9289777899565,0.564934859814826
"1694","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark",1,-0.0750970620212467,67.9289777899565,0.564934859814826
"1695","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark",1,-0.660347930543965,67.9289777899565,0.564934859814826
"1696","Harrison.Barnes:Andre.Iguodala:Shaun.Livingston:Ian.Clark:James.Michael.McAdoo",1,0.0256968126837524,67.9289777899565,0.564934859814826
"1697","Harrison.Barnes:Andre.Iguodala:Andrew.Bogut:Leandro.Barbosa:Ian.Clark",1,-0.423885132480709,67.9289777899565,0.564934859814826
"1698","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.120952695023974,67.9289777899565,0.564934859814826
"1699","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark",1,0.119744293007143,67.9289777899565,0.564934859814826
"1700","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.228420797383269,67.9289777899565,0.564934859814826
"1701","Harrison.Barnes:Andre.Iguodala:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,0.106028589971194,67.9289777899565,0.564934859814826
"1702","Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.772482564232245,67.9289777899565,0.564934859814826
"1703","Harrison.Barnes:Andre.Iguodala:Brandon.Rush:Ian.Clark:Jason.Thompson",1,0.00861636111321566,67.9289777899565,0.564934859814826
"1704","Harrison.Barnes:Andre.Iguodala:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,0.563207196223753,67.9289777899565,0.564934859814826
"1705","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,0.00912780181729302,67.9289777899565,0.564934859814826
"1706","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Festus.Ezeli",1,-0.0133347136074297,67.9289777899565,0.564934859814826
"1707","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Marreese.Speights",1,0.240853987824229,67.9289777899565,0.564934859814826
"1708","Harrison.Barnes:Shaun.Livingston:Andrew.Bogut:Brandon.Rush:Ian.Clark",1,0.11008916686057,67.9289777899565,0.564934859814826
"1709","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,1.21418842079789,67.9289777899565,0.564934859814826
"1710","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,-0.0553620762467085,67.9289777899565,0.564934859814826
"1711","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Anderson.Varejao",1,-1.29235283516588,67.9289777899565,0.564934859814826
"1712","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,-0.725925468298648,67.9289777899565,0.564934859814826
"1713","Harrison.Barnes:Shaun.Livingston:Leandro.Barbosa:Ian.Clark:Anderson.Varejao",1,0.136467781363256,67.9289777899565,0.564934859814826
"1714","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.810077190654204,67.9289777899565,0.564934859814826
"1715","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Marreese.Speights:Anderson.Varejao",1,0.117950691742013,67.9289777899565,0.564934859814826
"1716","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.147270639214242,67.9289777899565,0.564934859814826
"1717","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.135502053620018,67.9289777899565,0.564934859814826
"1718","Harrison.Barnes:Shaun.Livingston:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.172858016626834,67.9289777899565,0.564934859814826
"1719","Harrison.Barnes:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,0.12071454002013,67.9289777899565,0.564934859814826
"1720","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.000935647527119944,67.9289777899565,0.564934859814826
"1721","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,0.52034132486459,67.9289777899565,0.564934859814826
"1722","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,-0.0130547287360434,67.9289777899565,0.564934859814826
"1723","Harrison.Barnes:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Anderson.Varejao",1,0.429654879052757,67.9289777899565,0.564934859814826
"1724","Harrison.Barnes:Leandro.Barbosa:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,0.203040527049395,67.9289777899565,0.564934859814826
"1725","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Festus.Ezeli:Ian.Clark",1,-0.353436876824669,67.9289777899565,0.564934859814826
"1726","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.261231443660363,67.9289777899565,0.564934859814826
"1727","Harrison.Barnes:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.192964131952129,67.9289777899565,0.564934859814826
"1728","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Leandro.Barbosa:Marreese.Speights",1,-0.62400406667505,67.9289777899565,0.564934859814826
"1729","Andre.Iguodala:Shaun.Livingston:Andrew.Bogut:Marreese.Speights:Ian.Clark",1,0.0945810186660138,67.9289777899565,0.564934859814826
"1730","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights",1,-0.0862048538552409,67.9289777899565,0.564934859814826
"1731","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli",1,0.0495297598496171,67.9289777899565,0.564934859814826
"1732","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Festus.Ezeli",1,1.63398103895298,67.9289777899565,0.564934859814826
"1733","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark",1,0.0502510667596198,67.9289777899565,0.564934859814826
"1734","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:James.Michael.McAdoo",1,-0.842160983379789,67.9289777899565,0.564934859814826
"1735","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Jason.Thompson",1,0.054462851778414,67.9289777899565,0.564934859814826
"1736","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Ian.Clark",1,-0.184760091509322,67.9289777899565,0.564934859814826
"1737","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:James.Michael.McAdoo",1,-2.06668811049107,67.9289777899565,0.564934859814826
"1738","Andre.Iguodala:Shaun.Livingston:Leandro.Barbosa:Festus.Ezeli:Jason.Thompson",1,-0.122847799132713,67.9289777899565,0.564934859814826
"1739","Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.653673960523436,67.9289777899565,0.564934859814826
"1740","Andre.Iguodala:Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.06776083766233,67.9289777899565,0.564934859814826
"1741","Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.175112846830713,67.9289777899565,0.564934859814826
"1742","Andre.Iguodala:Shaun.Livingston:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-1.05492429486388,67.9289777899565,0.564934859814826
"1743","Andre.Iguodala:Shaun.Livingston:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,0.0779460815469535,67.9289777899565,0.564934859814826
"1744","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,0.0144831485238901,67.9289777899565,0.564934859814826
"1745","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.170949482248017,67.9289777899565,0.564934859814826
"1746","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo",1,0.380199737301012,67.9289777899565,0.564934859814826
"1747","Andre.Iguodala:Leandro.Barbosa:Brandon.Rush:James.Michael.McAdoo:Anderson.Varejao",1,0.167795048718671,67.9289777899565,0.564934859814826
"1748","Andre.Iguodala:Leandro.Barbosa:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,0.123545221113785,67.9289777899565,0.564934859814826
"1749","Andre.Iguodala:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.972483400997971,67.9289777899565,0.564934859814826
"1750","Andre.Iguodala:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.339894037494955,67.9289777899565,0.564934859814826
"1751","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark",1,-0.547843250097411,67.9289777899565,0.564934859814826
"1752","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Marreese.Speights:James.Michael.McAdoo",1,0.475498357340106,67.9289777899565,0.564934859814826
"1753","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark",1,-0.0397719749705143,67.9289777899565,0.564934859814826
"1754","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:James.Michael.McAdoo",1,0.106112883605282,67.9289777899565,0.564934859814826
"1755","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Jason.Thompson",1,0.284783460322878,67.9289777899565,0.564934859814826
"1756","Shaun.Livingston:Leandro.Barbosa:Brandon.Rush:Ian.Clark:Jason.Thompson",1,-0.470359256403849,67.9289777899565,0.564934859814826
"1757","Shaun.Livingston:Leandro.Barbosa:Marreese.Speights:Ian.Clark:Jason.Thompson",1,0.084007398368155,67.9289777899565,0.564934859814826
"1758","Shaun.Livingston:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,0.493666714679501,67.9289777899565,0.564934859814826
"1759","Shaun.Livingston:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.0736464910009542,67.9289777899565,0.564934859814826
"1760","Shaun.Livingston:Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,0.290042108595601,67.9289777899565,0.564934859814826
"1761","Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo",1,-0.476883042551665,67.9289777899565,0.564934859814826
"1762","Leandro.Barbosa:Brandon.Rush:Marreese.Speights:Ian.Clark:Jason.Thompson",1,-0.670853185000944,67.9289777899565,0.564934859814826
"1763","Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark:James.Michael.McAdoo",1,-0.255793851717614,67.9289777899565,0.564934859814826
"1764","Leandro.Barbosa:Brandon.Rush:Festus.Ezeli:Ian.Clark:Jason.Thompson",1,0.00151916927466612,67.9289777899565,0.564934859814826
"1765","Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Anderson.Varejao",1,-0.344115048121247,67.9289777899565,0.564934859814826
"1766","Leandro.Barbosa:Brandon.Rush:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.458885636560634,67.9289777899565,0.564934859814826
"1767","Brandon.Rush:Marreese.Speights:Ian.Clark:James.Michael.McAdoo:Jason.Thompson",1,-0.407347262057242,67.9289777899565,0.564934859814826


==> tables/GSWbad_threes_200poss.csv <==
,P1,P2,P3,LogSpecPP,PM,Poss
45,Leandro Barbosa,Marreese Speights,Ian Clark,-2.1,-0.2,203.0
31,Draymond Green,Andre Iguodala,Andrew Bogut,-2.4,79.4,535.0
33,Draymond Green,Shaun Livingston,Andrew Bogut,-2.5,47.4,370.0
30,Klay Thompson,Harrison Barnes,Marreese Speights,-2.6,-31.4,323.0
23,Stephen Curry,Andre Iguodala,Andrew Bogut,-2.8,70.2,541.0
24,Klay Thompson,Harrison Barnes,Festus Ezeli,-2.9,-1.2,353.0
19,Draymond Green,Stephen Curry,Leandro Barbosa,-3.0,126.9,687.0
22,Stephen Curry,Klay Thompson,Shaun Livingston,-3.0,121.3,530.0
25,Klay Thompson,Harrison Barnes,Brandon Rush,-3.1,-1.0,265.0
21,Draymond Green,Harrison Barnes,Festus Ezeli,-3.3,16.0,326.0
17,Stephen Curry,Andre Iguodala,Brandon Rush,-3.8,-13.5,207.0
16,Draymond Green,Stephen Curry,Marreese Speights,-4.1,97.9,299.0
15,Draymond Green,Klay Thompson,Marreese Speights,-4.5,52.2,250.0
6,Draymond Green,Klay Thompson,Ian Clark,-5.8,9.8,316.0
3,Draymond Green,Stephen Curry,Ian Clark,-7.4,14.5,205.0

